An Aggregation Technique For Large-Scale PEPA Models With Non-Uniform Populations

Performance analysis based on modelling consists of two major steps: model construction and model analysis. Formal modelling techniques significantly aid model construction but can exacerbate model analysis. In particular, here we consider the analysis of large-scale systems which consist of one or more entities replicated many times to form large populations. The replication of entities in such models can cause their state spaces to grow exponentially to the extent that their exact stochastic analysis becomes computationally expensive or even infeasible. In this paper, we propose a new approximate aggregation algorithm for a class of large-scale PEPA models. For a given model, the method quickly checks if it satisfies a syntactic condition, indicating that the model may be solved approximately with high accuracy. If so, an aggregated CTMC is generated directly from the model description. This CTMC can be used for efficient derivation of an approximate marginal probability distribution over some of the model's populations. In the context of a large-scale client-server system, we demonstrate the usefulness of our method.

==> CheckingTheAccuracyFinalExperiments/FristCase-ServersUnderContention/Approximate/abstract/S_1_approximate_firstCase.csv <==
# Simulator: Adaptive step-size 5th-order Dormand Prince ODE Solver
# Relative error: 1.0E-4
# Absolute error: 1.0E-4
# Step size: 1.0E-5
# Number of data points: 1400
# Stop time: 1400.0
# Start time: 0.0
# Model Parameters
# Run time = 7.980999946594238
# Time, "Sum_1"
0.0, 0.0
1.0007147962830594, 1.500658080954349E-9
2.0014295925661187, 2.336604092586327E-8
3.002144388849178, 1.1563906109380248E-7
4.0028591851322375, 3.577008293396574E-7
5.003573981415297, 8.551319168874887E-7
6.004288777698356, 1.7367849276017145E-6
7.005003573981416, 3.1520566584069214E-6
8.005718370264475, 5.268348711960074E-6
9.006433166547534, 8.268705983779157E-6
10.007147962830594, 1.2349622978014505E-5
11.007862759113653, 1.7719008412992563E-5
12.008577555396712, 2.4594299060695698E-5
13.009292351679772, 3.32007142245449E-5
14.010007147962831, 4.376964269825654E-5
15.01072194424589, 5.6537154466136934E-5
16.01143674052895, 7.17426298029027E-5
17.01215153681201, 8.962749880986987E-5
18.01286633309507, 1.1043408478500959E-4
19.013581129378128, 1.3440454516774276E-4
20.014295925661187, 1.6177990412621714E-4
21.015010721944247, 1.9279917116596268E-4
22.015725518227306, 2.2769854043494246E-4
23.016440314510366, 2.6671066568179633E-4
24.017155110793425, 3.1006400609221373E-4
25.017869907076484, 3.579822384834227E-4
26.018584703359544, 4.1068373157944217E-4
27.019299499642603, 4.683810783204823E-4
28.020014295925662, 5.312806823793207E-4
29.02072909220872, 5.995823952661413E-4
30.02144388849178, 6.734792006016694E-4
31.02215868477484, 7.531569423269238E-4
32.0228734810579, 8.387940937971564E-4
33.02358827734096, 9.305615648777079E-4
34.02430307362402, 0.001028622544321293
35.025017869907074, 0.0011331323748598882
36.02573266619014, 0.001244238458590198
37.0264474624732, 0.0013620801903703266
38.027162258756256, 0.0014867889170766865
39.02787705503931, 0.001618487920695152
40.028591851322375, 0.001757292423338722
41.02930664760544, 0.0019033096123965922
42.030021443888494, 0.0020566386841259403
43.03073624017155, 0.0022173709040989517
44.03145103645461, 0.0023855896830134757
45.032165832737675, 0.002561370666466506
46.03288062902073, 0.0027447818373759164
47.03359542530379, 0.0029358836298174155
48.03431022158685, 0.003134729053120901
49.03502501786991, 0.003341363825143859
50.03573981415297, 0.003555826513708488
51.036454610436024, 0.0037781486852549264
52.03716940671909, 0.004008355059825073
53.03788420300215, 0.0042464636715501556
54.038598999285206, 0.004492486033870743
55.03931379556826, 0.004746427308770365
56.040028591851325, 0.005008286479353558
57.04074338813439, 0.005278056525145927
58.04145818441744, 0.005555724599538287
59.0421729807005, 0.005841272208838337
60.04288777698356, 0.006134675392433243
61.043602573266625, 0.0064359049036032505
62.04431736954968, 0.0067449263905618815
63.04503216583274, 0.007061700577331067
64.0457469621158, 0.007386183444090897
65.04646175839886, 0.007718326406672839
66.04717655468193, 0.008058076494893067
67.04789135096497, 0.00840537652944828
68.04860614724804, 0.008760165297121186
69.0493209435311, 0.009122377724065187
70.05003573981415, 0.009491945046960168
71.05075053609721, 0.009868794981850554
72.05146533238027, 0.010252851890496802
73.05218012866334, 0.010644036944088334
74.0528949249464, 0.011042268284183528
75.05360972122945, 0.011447461180756822
76.05432451751251, 0.0118595281872492
77.05503931379558, 0.012278379292530029
78.05575411007862, 0.012703922069692543
79.05646890636169, 0.013136061821616788
80.05718370264475, 0.013574701723243904
81.05789849892781, 0.014019742960517573
82.05861329521088, 0.014471084865956543
83.05932809149392, 0.014928625050832296
84.06004288777699, 0.015392259533933328
85.06075768406005, 0.015861882866905257
86.0614724803431, 0.016337388256163692
87.06218727662616, 0.016818667681382814
88.06290207290922, 0.01730561201056843
89.06361686919229, 0.01779811111173052
90.06433166547535, 0.0182960539611749
91.0650464617584, 0.018799328748438426
92.06576125804146, 0.019307822977896082
93.06647605432453, 0.01982142356707359
94.06719085060757, 0.02034001694170004
95.06790564689064, 0.020863489127541764
96.0686204431737, 0.021391725839057796
97.06933523945676, 0.021924612564923465
98.07005003573983, 0.022462034650467953
99.07076483202287, 0.02300387737707608
100.07147962830594, 0.023550026038604416
101.072194424589, 0.024100366014865295
102.07290922087205, 0.024654782842232006
103.07362401715511, 0.025213162281421085
104.07433881343817, 0.025775390382507167
105.07505360972124, 0.026341353547228247
106.0757684060043, 0.026910938588638675
107.07648320228735, 0.027484032788168147
108.07719799857041, 0.028060523950145445
109.07791279485348, 0.02864030045384589
110.07862759113652, 0.029223251303121332
111.07934238741959, 0.02980926617367226
112.08005718370265, 0.03039823545802012
113.08077197998571, 0.030990050308239772
114.08148677626878, 0.031584602676509636
115.08220157255182, 0.03218178535353861
116.08291636883489, 0.03278149200492682
117.08363116511795, 0.03338361720551829
118.084345961401, 0.03398805647180161
119.08506075768406, 0.03459470629241546
120.08577555396712, 0.0352034641568141
121.08649035025019, 0.03581422858214774
122.08720514653325, 0.03642689913841239
123.0879199428163, 0.0370413764719219
124.08863473909936, 0.037657562327155315
125.08934953538242, 0.03827535956703081
126.09006433166547, 0.03889467219165763
127.09077912794854, 0.039515405355615624
128.0914939242316, 0.040137465383811535
129.09220872051466, 0.04076075978596038
130.09292351679773, 0.04138519726973929
131.0936383130808, 0.04201068775265988
132.09435310936385, 0.042637142372704565
133.09506790564689, 0.04326447349777153
134.09578270192995, 0.043892594733971585
135.096497498213, 0.044521420932819224
136.09721229449607, 0.04515086819736019
137.09792709077914, 0.04578085388727583
138.0986418870622, 0.046411296623002495
139.09935668334526, 0.04704211628890751
140.1000714796283, 0.047673234035556726
141.10078627591136, 0.04830457228111206
142.10150107219442, 0.04893605471189448
143.1022158684775, 0.049567606282146556
144.10293066476055, 0.05019915321303059
145.1036454610436, 0.050830622990892485
146.10436025732668, 0.05146194436482715
147.10507505360974, 0.05209304734357332
148.1057898498928, 0.05272386319177036
149.10650464617584, 0.05335432442560607
150.1072194424589, 0.05398436480788389
151.10793423874196, 0.05461391934253819
152.10864903502502, 0.05524292426862395
153.1093638313081, 0.055871317053806935
154.11007862759115, 0.05649903638738102
155.1107934238742, 0.05712602217283595
156.11150822015725, 0.0577522155200008
157.1122230164403, 0.0583775587367847
158.11293781272337, 0.059001995320538896
159.11365260900644, 0.05962546994906009
160.1143674052895, 0.06024792847125848
161.11508220157256, 0.06086931789750863
162.11579699785563, 0.06148958638970284
163.1165117941387, 0.062108683251027905
164.11722659042175, 0.0627265589154822
165.11794138670479, 0.06334316493714975
166.11865618298785, 0.06395845397925111
167.1193709792709, 0.06457237980298514
168.12008577555397, 0.06518489725617826
169.12080057183704, 0.06579596226175738
170.1215153681201, 0.06640553180605936
171.12223016440316, 0.06701356392699326
172.1229449606862, 0.06762001770206746
173.12365975696926, 0.06822485323629646
174.12437455325232, 0.06882803164999751
175.1250893495354, 0.06942951506649175
176.12580414581845, 0.07002926659972011
177.1265189421015, 0.07062725034178645
178.12723373838458, 0.0712234313504359
179.12794853466764, 0.071817775636483
180.1286633309507, 0.07241025015119512
181.12937812723374, 0.0730008227736445
182.1300929235168, 0.07358946229803481
183.13080771979986, 0.07417613842101319
184.13152251608292, 0.07476082172897501
185.132237312366, 0.0753434836853697
186.13295210864905, 0.07592409661801457
187.1336669049321, 0.07650263370642547
188.13438170121515, 0.07707906896916819
189.1350964974982, 0.07765337725124163
190.13581129378127, 0.07822553421149459
191.13652609006434, 0.07879551631008463
192.1372408863474, 0.07936330079598464
193.13795568263046, 0.07992886569454136
194.13867047891353, 0.08049218979509205
195.1393852751966, 0.08105325263864352
196.14010007147965, 0.08161203450561859
197.14081486776269, 0.08216851640367343
198.14152966404575, 0.08272268005559193
199.1422444603288, 0.08327450788725765
200.14295925661187, 0.08382398301571072
201.14367405289494, 0.08437108923729082
202.144388849178, 0.08491581101586926
203.14510364546106, 0.08545813347117492
204.1458184417441, 0.08599804236721574
205.14653323802716, 0.08653552410079787
206.14724803431022, 0.0870705656901466
207.1479628305933, 0.08760315476363001
208.14867762687635, 0.08813327954858785
209.1493924231594, 0.08866092886026772
210.15010721944248, 0.08918609209087026
211.15082201572554, 0.0897087591987054
212.1515368120086, 0.09022892069746005
213.15225160829164, 0.0907465676455801
214.1529664045747, 0.09126169163576772
215.15368120085776, 0.0917742847845933
216.15439599714082, 0.09228433972222562
217.1551107934239, 0.0927918495822794
218.15582558970695, 0.0932968079917817
219.15654038599, 0.0937992090612573
220.15725518227305, 0.09429904737493508
221.1579699785561, 0.09479631798107313
222.15868477483917, 0.09529101638240586
223.15939957112224, 0.09578313852671222
224.1601143674053, 0.09627268079750398
225.16082916368836, 0.09675964000483703
226.16154395997143, 0.0972440133762426
227.1622587562545, 0.09772579854778092
228.16297355253755, 0.09820499355521527
229.16368834882059, 0.09868159682530783
230.16440314510365, 0.0991556071672364
231.1651179413867, 0.0996270237641308
232.16583273766977, 0.10009584616473043
233.16654753395284, 0.10056207427516116
234.1672623302359, 0.10102570835083181
235.16797712651896, 0.10148674898844881
236.168691922802, 0.10194519711814963
237.16940671908506, 0.10240105399575401
238.17012151536812, 0.10285432119513128
239.1708363116512, 0.10330500060068536
240.17155110793425, 0.10375309439995345
241.1722659042173, 0.10419860507632123
242.17298070050037, 0.10464153540185102
243.17369549678344, 0.1050818884302237
244.1744102930665, 0.10551966748979198
245.17512508934954, 0.10595487617674637
246.1758398856326, 0.10638751834839057
247.17655468191566, 0.10681759811652715
248.17726947819872, 0.10724511984095128
249.1779842744818, 0.10767008812305238
250.17869907076485, 0.10809250779952219
251.1794138670479, 0.1085123839361688
252.18012866333095, 0.1089297218218347
253.180843459614, 0.10934452696241934
254.18155825589707, 0.10975680507500278
255.18227305218014, 0.11016656208207154
256.1829878484632, 0.11057380410584525
257.18370264474623, 0.11097853746270124
258.1844174410293, 0.11138076865769861
259.18513223731236, 0.11178050437919826
260.18584703359545, 0.11217775149357954
261.1865618298785, 0.11257251704005074
262.1872766261616, 0.11296480822555455
263.1879914224446, 0.11335463241976496
264.1887062187277, 0.11374199715017592
265.18942101501074, 0.11412691009728075
266.19013581129377, 0.11450937908983967
267.19085060757686, 0.11488941210023594
268.1915654038599, 0.11526701723991922
269.192280200143, 0.1156422027549334
270.192994996426, 0.11601497702153019
271.1937097927091, 0.11638534854186627
272.19442458899215, 0.11675332593978145
273.1951393852752, 0.11711891795665928
274.1958541815583, 0.11748213344736735
275.1965689778413, 0.11784298137627633
276.1972837741244, 0.11820147081335754
277.19799857040744, 0.11855761093035594
278.1987133666905, 0.1189114109970406
279.19942816297356, 0.119262880377528
280.2001429592566, 0.11961202852667971
281.2008577555397, 0.11995886498657281
282.2015725518227, 0.12030339938304005
283.2022873481058, 0.12064564142228268
284.20300214438885, 0.12098560088754981
285.20371694067194, 0.12132328763588787
286.204431736955, 0.12165871159495606
287.20514653323806, 0.12199188275990876
288.2058613295211, 0.1223228111903421
289.20657612580413, 0.12265150700730462
290.2072909220872, 0.12297798039037224
291.20800571837026, 0.12330224157478299
292.20872051465335, 0.12362430084863489
293.2094353109364, 0.1239441685501423
294.2101501072195, 0.12426185506495283
295.2108649035025, 0.12457737082352044
296.2115796997856, 0.12489072629853784
297.21229449606864, 0.12520193200242297
298.21300929235167, 0.12551099848486288
299.21372408863476, 0.1258179363304105
300.2144388849178, 0.12612275615613466
301.2151536812009, 0.1264254686093248
302.2158684774839, 0.12672608436524432
303.216583273767, 0.1270246141249372
304.21729807005005, 0.12732106861308334
305.2180128663331, 0.12761545857590315
306.2187276626162, 0.1279077947791106
307.2194424588992, 0.12819808800591334
308.2201572551823, 0.12848634905505962
309.22087205146534, 0.12877258873893077
310.2215868477484, 0.12905681788167883
311.22230164403146, 0.12933904731740795
312.2230164403145, 0.12961928788839983
313.2237312365976, 0.12989755044338097
314.2244460328806, 0.1301738458358319
315.2251608291637, 0.13044818492233828
316.22587562544675, 0.130720578560981
317.22659042172984, 0.13099103760976705
318.2273052180129, 0.13125957292509866
319.22802001429596, 0.13152619536028046
320.228734810579, 0.13179091576406482
321.22944960686203, 0.13205374497923325
322.2301644031451, 0.13231469384121405
323.23087919942816, 0.13257377317673555
324.23159399571125, 0.13283099380251395
325.2323087919943, 0.13308636652397543
326.2330235882774, 0.13333990213401178
327.2337383845604, 0.13359161141176784
328.2344531808435, 0.13384150512146303
329.23516797712654, 0.13408959401124276
330.23588277340957, 0.13433588881206163
331.23659756969266, 0.13458040023659687
332.2373123659757, 0.13482313897819156
333.2380271622588, 0.135064115709827
334.2387419585418, 0.1353033410831237
335.2394567548249, 0.13554082572737128
336.24017155110795, 0.13577658024858458
337.240886347391, 0.1360106152285871
338.2416011436741, 0.13624294122412192
339.2423159399571, 0.1364735687659878
340.2430307362402, 0.13670250835820014
341.24374553252323, 0.13692977047717864
342.2444603288063, 0.13715536557095726
343.24517512508936, 0.13737930405841947
344.2458899213724, 0.1376015963285567
345.2466047176555, 0.13782225273974963
346.2473195139385, 0.1380412836190721
347.2480343102216, 0.13825869926161696
348.24874910650465, 0.13847450992984336
349.24946390278774, 0.13868872585294587
350.2501786990708, 0.13890135722624353
351.25089349535386, 0.1391124142105897
352.2516082916369, 0.13932190693180183
353.25232308791993, 0.1395298454801098
354.253037884203, 0.13973623990962503
355.25375268048606, 0.1399411002378262
356.25446747676915, 0.14014443644506513
357.2551822730522, 0.14034625847408888
358.2558970693353, 0.14054657622958083
359.2566118656183, 0.14074539957771776
360.2573266619014, 0.14094273834574397
361.25804145818444, 0.14113860232156242
362.25875625446747, 0.14133300125334122
363.25947105075056, 0.1415259448491358
364.2601858470336, 0.14171744277652717
365.2609006433167, 0.14190750466227386
366.2616154395997, 0.14209614009198032
367.2623302358828, 0.1422833586097784
368.26304503216585, 0.14246916971802284
369.2637598284489, 0.14265358287700167
370.264474624732, 0.14283660750465849
371.265189421015, 0.14301825297632947
372.2659042172981, 0.14319852862449192
373.26661901358113, 0.14337744373852587
374.2673338098642, 0.14355500756448825
375.26804860614726, 0.1437312293048985
376.2687634024303, 0.1439061181185365
377.2694781987134, 0.14407968312025118
378.2701929949964, 0.14425193338078116
379.2709077912795, 0.14442287792658565
380.27162258756255, 0.14459252573968645
381.27233738384564, 0.1447608857575202
382.2730521801287, 0.1449279668728008
383.27376697641176, 0.14509377793339173
384.2744817726948, 0.14525832774218825
385.27519656897783, 0.14542162505700917
386.2759113652609, 0.1455836785904973
387.27662616154396, 0.1457444970100297
388.27734095782705, 0.1459040889376362
389.2780557541101, 0.14606246294992659
390.2787705503932, 0.14621962757802662
391.2794853466762, 0.1463755913075216
392.2802001429593, 0.14653036257840846
393.28091493924234, 0.14668394978505517
394.28162973552537, 0.1468363612761681
395.28234453180846, 0.14698760535476657
396.2830593280915, 0.14713769027816537
397.2837741243746, 0.1472866242579627
398.2844889206576, 0.14743441546003647
399.2852037169407, 0.14758107200454662
400.28591851322375, 0.14772660196594456
401.2866333095068, 0.14787101337298758
402.2873481057899, 0.14801431420876113
403.2880629020729, 0.14815651241070596
404.288777698356, 0.14829761587065174
405.28949249463903, 0.1484376324348558
406.2902072909221, 0.14857656990404824
407.29092208720516, 0.14871443603348147
408.2916368834882, 0.14885123853298582
409.2923516797713, 0.1489869850670299
410.2930664760543, 0.149121683254786
411.2937812723374, 0.14925534067020024
412.29449606862045, 0.14938796484206746
413.29521086490354, 0.14951956325411098
414.2959256611866, 0.14965014334506613
415.29664045746966, 0.14977971250876893
416.2973552537527, 0.1499082780942483
417.29807005003573, 0.15003584740582276
418.2987848463188, 0.15016242770320054
419.29949964260186, 0.15028802620158424
420.30021443888495, 0.15041265007177895
421.300929235168, 0.15053630644030336
422.3016440314511, 0.15065900238950547
423.3023588277341, 0.150780744957681
424.3030736240172, 0.1509015411391947
425.30378842030024, 0.15102139788460636
426.30450321658327, 0.15114032210079809
427.30521801286636, 0.15125832065110528
428.3059328091494, 0.15137540035545158
429.3066476054325, 0.1514915679904849
430.3073624017155, 0.15160683028971697
431.3080771979986, 0.15172119394366546
432.30879199428165, 0.15183466559999909
433.3095067905647, 0.15194725186368427
434.3102215868478, 0.1520589592971341
435.3109363831308, 0.15216979442036144
436.3116511794139, 0.1522797637111314
437.31236597569693, 0.15238887360511802
438.31308077198, 0.15249713049606237
439.31379556826306, 0.1526045407359329
440.3145103645461, 0.15271111063508608
441.3152251608292, 0.1528168464624317
442.3159399571122, 0.15292175444559777
443.3166547533953, 0.15302584077109704
444.31736954967835, 0.15312911158449663
445.31808434596144, 0.15323157299058804
446.3187991422445, 0.1533332310535591
447.31951393852756, 0.15343409179716672
448.3202287348106, 0.15353416120491203
449.32094353109363, 0.15363344522021596
450.3216583273767, 0.15373194974659649
451.32237312365976, 0.15382968064784672
452.32308791994285, 0.1539266437482147
453.3238027162259, 0.15402284483258316
454.324517512509, 0.1541182896466516
455.325232308792, 0.1542129838971187
456.3259471050751, 0.1543069332518656
457.32666190135814, 0.15440014334014
458.32737669764117, 0.15449261975274128
459.32809149392426, 0.1545843680422063
460.3288062902073, 0.15467539372299588
461.3295210864904, 0.15476570227168196
462.3302358827734, 0.15485529912713564
463.3309506790565, 0.1549441896907154
464.33166547533955, 0.1550323793264558
465.3323802716226, 0.15511987336125727
466.3330950679057, 0.15520667708507596
467.3338098641887, 0.1552927957511138
468.3345246604718, 0.15537823457600974
469.33523945675483, 0.15546299874003
470.3359542530379, 0.15554709338725997
471.33666904932096, 0.15563052362579613
472.337383845604, 0.15571329452793722
473.3380986418871, 0.15579541113037615
474.3388134381701, 0.1558768784343935
475.3395282344532, 0.1559577014060485
476.34024303073625, 0.15603788497637247
477.34095782701934, 0.1561174340415606
478.3416726233024, 0.15619635346316516
479.34238741958546, 0.15627464806828825
480.3431022158685, 0.15635232264977378
481.34381701215153, 0.15642938196640027
482.3445318084346, 0.15650583074307367
483.34524660471766, 0.1565816736710198
484.34596140100075, 0.15665691540797602
485.3466761972838, 0.15673156057838405
486.3473909935669, 0.15680561377358163
487.3481057898499, 0.15687907955199465
488.348820586133, 0.15695196243932846
489.34953538241604, 0.15702426692875948
490.35025017869907, 0.15709599748112615
491.35096497498216, 0.15716715852511956
492.3516797712652, 0.15723775445747457
493.3523945675483, 0.1573077896431594
494.3531093638313, 0.15737726841556623
495.3538241601144, 0.1574461950767
496.35453895639745, 0.15751457389736834
497.3552537526805, 0.1575824091173694
498.3559685489636, 0.15764970494568134
499.3566833452466, 0.15771646556064944
500.3573981415297, 0.15778269511017395
501.35811293781273, 0.15784839771189724
502.3588277340958, 0.15791357745338996
503.35954253037886, 0.1579782383923373
504.3602573266619, 0.15804238455672504
505.360972122945, 0.15810601994502402
506.361686919228, 0.1581691485263752
507.3624017155111, 0.15823177424077361
508.36311651179415, 0.15829390099925142
509.36383130807724, 0.15835553268406116
510.3645461043603, 0.158416673148858
511.36526090064336, 0.15847732621888122
512.3659756969264, 0.15853749569113643
513.3666904932095, 0.15859718533457431
514.3674052894925, 0.15865639889027236
515.3681200857756, 0.15871514007161275
516.3688348820586, 0.15877341256446187
517.3695496783417, 0.15883122002734804
518.3702644746247, 0.15888856609163865
519.3709792709078, 0.1589454543617173
520.3716940671909, 0.15900188841515933
521.3724088634739, 0.15905787180290767
522.373123659757, 0.15911340804944657
523.3738384560401, 0.15916850065297683
524.3745532523232, 0.15922315308558785
525.3752680486061, 0.15927736879343105
526.3759828448892, 0.15933115119689073
527.3766976411723, 0.15938450369075652
528.3774124374554, 0.15943742964439198
529.3781272337384, 0.15948993240190593
530.3788420300215, 0.15954201528232012
531.3795568263046, 0.15959368157973802
532.3802716225875, 0.15964493456351223
533.3809864188706, 0.1596957774784104
534.3817012151537, 0.15974621354478233
535.3824160114368, 0.15979624595872344
536.3831308077198, 0.15984587789224086
537.3838456040029, 0.15989511249341581
538.384560400286, 0.1599439528865667
539.385275196569, 0.15999240217241145
540.385989992852, 0.16004046342822842
541.3867047891351, 0.16008813970801686
542.3874195854182, 0.1601354340426567
543.3881343817012, 0.16018234944006768
544.3888491779843, 0.16022888888536657
545.3895639742674, 0.1602750553410258
546.3902787705504, 0.1603208517470286
547.3909935668335, 0.16036628102102554
548.3917083631165, 0.16041134605848958
549.3924231593996, 0.1604560497328689
550.3931379556826, 0.16050039489574158
551.3938527519657, 0.16054438437696758
552.3945675482488, 0.16058802098484043
553.3952823445318, 0.16063130750623772
554.3959971408149, 0.1606742467067723
555.396711937098, 0.16071684133094016
556.397426733381, 0.16075909410226966
557.398141529664, 0.1608010077234689
558.3988563259471, 0.16084258487657271
559.3995711222302, 0.16088382822308897
560.4002859185132, 0.16092474040414298
561.4010007147963, 0.16096532404062266
562.4017155110794, 0.16100558173332155
563.4024303073625, 0.16104551606308215
564.4031451036454, 0.16108512959093757
565.4038598999285, 0.16112442485825265
566.4045746962116, 0.16116340438686463
567.4052894924947, 0.16120207067922201
568.4060042887777, 0.1612404262185244
569.4067190850608, 0.16127847346885915
570.4074338813439, 0.16131621487533962
571.4081486776269, 0.1613536528642411
572.40886347391, 0.16139078984313598
573.409578270193, 0.16142762820102874
574.4102930664761, 0.1614641703084902
575.4110078627591, 0.16150041851779023
576.4117226590422, 0.1615363751630301
577.4124374553253, 0.16157204256027427
578.4131522516083, 0.16160742300768097
579.4138670478914, 0.1616425187856319
580.4145818441744, 0.16167733215686203
581.4152966404575, 0.16171186536658733
582.4160114367405, 0.16174612064263288
583.4167262330236, 0.16178010019555888
584.4174410293067, 0.1618138062187876
585.4181558255897, 0.16184724088872804
586.4188706218728, 0.16188040636490098
587.4195854181559, 0.16191330479006139
588.420300214439, 0.16194593829032283
589.4210150107219, 0.1619783089752787
590.421729807005, 0.1620104189381239
591.4224446032881, 0.16204227025577522
592.4231593995712, 0.16207386498899157
593.4238741958542, 0.16210520518249247
594.4245889921373, 0.16213629286507686
595.4253037884204, 0.16216713004974037
596.4260185847033, 0.1621977187337926
597.4267333809864, 0.1622280608989723
598.4274481772695, 0.16225815851156355
599.4281629735526, 0.1622880135225101
600.4288777698356, 0.16231762786752849
601.4295925661187, 0.16234700346722186
602.4303073624018, 0.16237614222719238
603.4310221586848, 0.1624050460381521
604.4317369549678, 0.16243371677603444
605.4324517512509, 0.16246215630210445
606.433166547534, 0.16249036646306766
607.433881343817, 0.1625183490911792
608.4345961401001, 0.16254610600435138
609.4353109363832, 0.16257363900626148
610.4360257326662, 0.1626009498864578
611.4367405289493, 0.16262804042046564
612.4374553252323, 0.16265491236989263
613.4381701215154, 0.16268156748253304
614.4388849177984, 0.16270800749247114
615.4395997140815, 0.16273423412018476
616.4403145103646, 0.1627602490726474
617.4410293066476, 0.16278605404342972
618.4417441029307, 0.16281165071280074
619.4424588992138, 0.16283704074782782
620.4431736954969, 0.16286222580247647
621.4438884917798, 0.16288720751770916
622.4446032880629, 0.1629119875215834
623.445318084346, 0.16293656742934962
624.446032880629, 0.1629609488435477
625.4467476769121, 0.16298513335410342
626.4474624731952, 0.16300912253842437
627.4481772694783, 0.1630329179614936
628.4488920657612, 0.16305652117596536
629.4496068620443, 0.1630799337222579
630.4503216583274, 0.1631031571286462
631.4510364546105, 0.16312619291135488
632.4517512508935, 0.16314904257464946
633.4524660471766, 0.1631717076109276
634.4531808434597, 0.16319418950080936
635.4538956397427, 0.16321648971322666
636.4546104360257, 0.16323860970551324
637.4553252323088, 0.16326055092349206
638.4560400285919, 0.16328231480156394
639.4567548248749, 0.16330390276279466
640.457469621158, 0.16332531621900134
641.4581844174411, 0.16334655657083919
642.4588992137241, 0.16336762520788553
643.4596140100072, 0.163388523508726
644.4603288062902, 0.16340925284103844
645.4610436025733, 0.1634298145616758
646.4617583988563, 0.16345021001674995
647.4624731951394, 0.1634704405417141
648.4631879914225, 0.16349050746144397
649.4639027877055, 0.16351041209031975
650.4646175839886, 0.16353015573230623
651.4653323802717, 0.1635497396810333
652.4660471765548, 0.16356916521987516
653.4667619728377, 0.16358843362202996
654.4674767691208, 0.1636075461505973
655.4681915654039, 0.16362650405865628
656.468906361687, 0.16364530858934329
657.46962115797, 0.16366396097592803
658.4703359542531, 0.16368246244189014
659.4710507505362, 0.16370081420099475
660.4717655468191, 0.1637190174573672
661.4724803431022, 0.16373707340556795
662.4731951393853, 0.16375498323066615
663.4739099356684, 0.1637727481083135
664.4746247319514, 0.16379036920481668
665.4753395282345, 0.16380784767721046
666.4760543245176, 0.16382518467332846
667.4767691208006, 0.16384238133187554
668.4774839170836, 0.1638594387824976
669.4781987133667, 0.16387635814585294
670.4789135096498, 0.163893140533681
671.4796283059328, 0.16390978704887224
672.4803431022159, 0.16392629878553647
673.481057898499, 0.1639426768290716
674.481772694782, 0.16395892225623096
675.4824874910651, 0.16397503613519054
676.4832022873481, 0.16399101952561618
677.4839170836312, 0.16400687347872892
678.4846318799142, 0.16402259903737182
679.4853466761973, 0.16403819723607466
680.4860614724804, 0.1640536691011184
681.4867762687634, 0.1640690156506003
682.4874910650465, 0.16408423789449728
683.4882058613296, 0.16409933683472916
684.4889206576127, 0.16411431346522196
685.4896354538956, 0.16412916877196979
686.4903502501787, 0.16414390373309712
687.4910650464618, 0.16415851931892075
688.4917798427448, 0.16417301649200988
689.4924946390279, 0.16418739620724734
690.493209435311, 0.1642016594118894
691.4939242315941, 0.16421580704562574
692.494639027877, 0.1642298400406386
693.4953538241601, 0.16424375932166166
694.4960686204432, 0.16425756580603765
695.4967834167263, 0.16427126040377735
696.4974982130093, 0.1642848440176166
697.4982130092924, 0.16429831754307336
698.4989278055755, 0.16431168186850392
699.4996426018585, 0.16432493787515995
700.5003573981415, 0.16433808643724315
701.5010721944246, 0.16435112842196212
702.5017869907077, 0.16436406468958564
703.5025017869907, 0.16437689609349837
704.5032165832738, 0.16438962348025468
705.5039313795569, 0.1644022476896318
706.5046461758399, 0.16441476955468387
707.505360972123, 0.1644271899017944
708.506075768406, 0.1644395095507291
709.5067905646891, 0.1644517293146872
710.5075053609721, 0.16446385000035424
711.5082201572552, 0.16447587240795244
712.5089349535383, 0.16448779733129198
713.5096497498213, 0.16449962555782208
714.5103645461044, 0.16451135786868004
715.5110793423875, 0.16452299503874193
716.5117941386706, 0.1645345378366714
717.5125089349535, 0.16454598702496898
718.5132237312366, 0.16455734336002065
719.5139385275197, 0.16456860759214648
720.5146533238028, 0.16457978046564753
721.5153681200858, 0.16459086271885437
722.5160829163689, 0.16460185508417388
723.516797712652, 0.164612758288136
724.5175125089349, 0.16462357305144026
725.518227305218, 0.16463430008900212
726.5189421015011, 0.16464494010999825
727.5196568977842, 0.16465549381791214
728.5203716940672, 0.16466596191057892
729.5210864903503, 0.16467634508023066
730.5218012866334, 0.1646866440135403
731.5225160829164, 0.16469685939166545
732.5232308791994, 0.1647069918902926
733.5239456754825, 0.16471704217968036
734.5246604717656, 0.16472701092470163
735.5253752680486, 0.16473689878488765
736.5260900643317, 0.16474670641446948
737.5268048606148, 0.16475643446241997
738.5275196568978, 0.16476608357249597
739.5282344531809, 0.16477565438327915
740.528949249464, 0.1647851475282176
741.529664045747, 0.16479456363566627
742.53037884203, 0.16480390332892725
743.5310936383131, 0.16481316722629033
744.5318084345962, 0.1648223559410722
745.5325232308792, 0.16483147008165688
746.5332380271623, 0.16484051025153415
747.5339528234454, 0.16484947704933833
748.5346676197285, 0.16485837106888707
749.5353824160114, 0.1648671928992205
750.5360972122945, 0.16487594312463763
751.5368120085776, 0.16488462232473547
752.5375268048606, 0.16489323107444565
753.5382416011437, 0.16490176994407152
754.5389563974268, 0.16491023949932557
755.5396711937099, 0.16491864030136535
756.5403859899928, 0.16492697290683012
757.5411007862759, 0.1649352378678765
758.541815582559, 0.16494343573221448
759.5425303788421, 0.16495156704314257
760.5432451751251, 0.16495963233958336
761.5439599714082, 0.16496763215611782
762.5446747676913, 0.16497556702302052
763.5453895639743, 0.16498343746629343
764.5461043602573, 0.16499124400770004
765.5468191565404, 0.16499898716479977
766.5475339528235, 0.16500666745098036
767.5482487491065, 0.1650142853754925
768.5489635453896, 0.1650218414434816
769.5496783416727, 0.16502933615602142
770.5503931379557, 0.16503677001014633
771.5511079342388, 0.16504414349888302
772.5518227305218, 0.16505145711128347
773.5525375268049, 0.16505871133245573
774.5532523230879, 0.16506590664359627
775.553967119371, 0.16507304352202037
776.5546819156541, 0.16508012244119383
777.5553967119371, 0.16508714387076356
778.5561115082202, 0.16509410827658774
779.5568263045033, 0.16510101612076628
780.5575411007864, 0.16510786786167136
781.5582558970693, 0.1651146639539763
782.5589706933524, 0.1651214048486862
783.5596854896355, 0.16512809099316625
784.5604002859186, 0.16513472283117148
785.5611150822016, 0.1651413008028754
786.5618298784847, 0.1651478253448988
787.5625446747678, 0.16515429689033853
788.5632594710507, 0.16516071586879466
789.5639742673338, 0.16516708270639924
790.5646890636169, 0.165173397825844
791.5654038599, 0.16517966164640785
792.566118656183, 0.16518587458398426
793.5668334524661, 0.16519203705110813
794.5675482487492, 0.165198149456983
795.5682630450322, 0.16520421220750706
796.5689778413152, 0.16521022570530114
797.5696926375983, 0.16521619034973284
798.5704074338814, 0.16522210653694466
799.5711222301644, 0.16522797465987873
800.5718370264475, 0.16523379510830244
801.5725518227306, 0.1652395682688344
802.5732666190136, 0.16524529452496906
803.5739814152967, 0.16525097425710242
804.5746962115797, 0.16525660784255658
805.5754110078628, 0.16526219565560435
806.5761258041458, 0.16526773806749384
807.5768406004289, 0.16527323544647238
808.577555396712, 0.16527868815781122
809.578270192995, 0.16528409656382886
810.5789849892781, 0.16528946102391517
811.5796997855612, 0.16529478189455427
812.5804145818443, 0.16530005952934876
813.5811293781272, 0.16530529427904195
814.5818441744103, 0.1653104864915415
815.5825589706934, 0.1653156365119419
816.5832737669764, 0.16532074468254707
817.5839885632595, 0.16532581134289284
818.5847033595426, 0.16533083682976885
819.5854181558257, 0.16533582147724155
820.5861329521086, 0.16534076561667482
821.5868477483917, 0.16534566957675273
822.5875625446748, 0.16535053368350025
823.5882773409579, 0.16535535826030556
824.5889921372409, 0.1653601436279405
825.589706933524, 0.16536489010458139
826.5904217298071, 0.1653695980058311
827.59113652609, 0.1653742676447383
828.5918513223731, 0.16537889933181923
829.5925661186562, 0.1653834933750773
830.5932809149393, 0.16538805008002364
831.5939957112223, 0.16539256974969654
832.5947105075054, 0.16539705268468252
833.5954253037885, 0.1654014991831348
834.5961401000715, 0.16540590954079387
835.5968548963546, 0.1654102840510065
836.5975696926376, 0.1654146230047447
837.5982844889207, 0.16541892669062508
838.5989992852037, 0.16542319539492834
839.5997140814868, 0.1654274294016172
840.6004288777699, 0.1654316289923555
841.6011436740529, 0.16543579444652678
842.601858470336, 0.1654399260412526
843.6025732666191, 0.1654440240514106
844.6032880629022, 0.16544808874965247
845.6040028591851, 0.16545212040642215
846.6047176554682, 0.16545611928997414
847.6054324517513, 0.16546008566638987
848.6061472480344, 0.165464019799596
849.6068620443174, 0.16546792195138174
850.6075768406005, 0.16547179238141604
851.6082916368836, 0.16547563134726437
852.6090064331665, 0.1654794391044066
853.6097212294496, 0.16548321590625228
854.6104360257327, 0.16548696200415888
855.6111508220158, 0.1654906776474472
856.6118656182988, 0.1654943630834185
857.6125804145819, 0.16549801855737029
858.613295210865, 0.16550164431261305
859.614010007148, 0.16550524059048569
860.614724803431, 0.1655088076303717
861.6154395997141, 0.165512345669715
862.6161543959972, 0.16551585494403545
863.6168691922802, 0.1655193356869443
864.6175839885633, 0.16552278813016008
865.6182987848464, 0.165526212503523
866.6190135811294, 0.16552960903501107
867.6197283774125, 0.1655329779507539
868.6204431736955, 0.16553631947504938
869.6211579699786, 0.1655396338303768
870.6218727662616, 0.16554292123741204
871.6225875625447, 0.1655461819150427
872.6233023588278, 0.1655494160803819
873.6240171551108, 0.16555262394878278
874.6247319513939, 0.16555580573385303
875.625446747677, 0.16555896164746825
876.62616154396, 0.16556209189978657
877.626876340243, 0.1655651966992623
878.6275911365261, 0.16556827625265977
879.6283059328092, 0.16557133076506683
880.6290207290922, 0.16557436043990872
881.6297355253753, 0.16557736547896063
882.6304503216584, 0.16558034608236227
883.6311651179415, 0.16558330244863018
884.6318799142244, 0.16558623477467127
885.6325947105075, 0.16558914325579538
886.6333095067906, 0.16559202808572893
887.6340243030737, 0.16559488945662695
888.6347390993567, 0.16559772755908606
889.6354538956398, 0.16560054258215734
890.6361686919229, 0.1656033347133584
891.6368834882059, 0.16560610413868584
892.637598284489, 0.16560885104262793
893.638313080772, 0.16561157560817655
894.6390278770551, 0.1656142780168387
895.6397426733381, 0.16561695844864974
896.6404574696212, 0.16561961708218423
897.6411722659043, 0.16562225409456824
898.6418870621873, 0.16562486966149073
899.6426018584704, 0.16562746395721578
900.6433166547534, 0.16563003715459346
901.6440314510365, 0.16563258942507156
902.6447462473195, 0.16563512093870686
903.6454610436026, 0.16563763186417618
904.6461758398857, 0.165640122368788
905.6468906361687, 0.16564259261849368
906.6476054324518, 0.16564504277789718
907.6483202287349, 0.16564747301026736
908.649035025018, 0.16564988347754855
909.6497498213009, 0.16565227434037028
910.650464617584, 0.16565464575805897
911.6511794138671, 0.165656997888648
912.6518942101502, 0.16565933088888832
913.6526090064332, 0.1656616449142588
914.6533238027163, 0.16566394011897656
915.6540385989994, 0.165666216656007
916.6547533952823, 0.16566847467707402
917.6554681915654, 0.1656707143326702
918.6561829878485, 0.1656729357720667
919.6568977841316, 0.165675139143323
920.6576125804146, 0.16567732459329665
921.6583273766977, 0.16567949226765383
922.6590421729808, 0.16568164231087754
923.6597569692638, 0.16568377486627853
924.6604717655468, 0.16568589007600393
925.6611865618299, 0.16568798808104693
926.661901358113, 0.16569006902125646
927.662616154396, 0.16569213303534597
928.6633309506791, 0.16569418026090277
929.6640457469622, 0.16569621083439726
930.6647605432452, 0.1656982248911917
931.6654753395283, 0.16570022256554987
932.6661901358113, 0.16570220399064486
933.6669049320944, 0.16570416929856915
934.6676197283774, 0.16570611862034226
935.6683345246605, 0.16570805208592038
936.6690493209436, 0.16570996982420372
937.6697641172266, 0.1657118719630467
938.6704789135097, 0.16571375862926535
939.6711937097928, 0.16571562994864575
940.6719085060759, 0.1657174860459525
941.6726233023588, 0.16571932704493766
942.6733380986419, 0.16572115306834778
943.674052894925, 0.16572296423793292
944.674767691208, 0.16572476067445438
945.6754824874911, 0.16572654249769267
946.6761972837742, 0.16572830982645545
947.6769120800573, 0.1657300627785858
948.6776268763402, 0.16573180147096975
949.6783416726233, 0.165733526019544
950.6790564689064, 0.16573523653930364
951.6797712651895, 0.16573693314430973
952.6804860614725, 0.1657386159476967
953.6812008577556, 0.1657402850616805
954.6819156540387, 0.16574194059756556
955.6826304503217, 0.16574358266575215
956.6833452466047, 0.1657452113757439
957.6840600428878, 0.16574682683615502
958.6847748391709, 0.16574842915471735
959.6854896354539, 0.1657500184382876
960.686204431737, 0.16575159479285462
961.6869192280201, 0.16575315832354648
962.6876340243031, 0.16575470913463686
963.6883488205862, 0.16575624732955235
964.6890636168692, 0.1657577730108796
965.6897784131523, 0.16575928628037226
966.6904932094353, 0.16576078723895654
967.6912080057184, 0.1657622759867393
968.6919228020015, 0.1657637526230139
969.6926375982845, 0.16576521724626697
970.6933523945676, 0.16576666995418518
971.6940671908507, 0.1657681108436616
972.6947819871338, 0.1657695400108022
973.6954967834167, 0.16577095755093152
974.6962115796998, 0.1657723635586002
975.6969263759829, 0.1657737581275904
976.697641172266, 0.16577514135092236
977.698355968549, 0.16577651332086055
978.6990707648321, 0.1657778741289198
979.6997855611152, 0.16577922386587124
980.7005003573981, 0.1657805626217485
981.7012151536812, 0.16578189048585387
982.7019299499643, 0.1657832075467634
983.7026447462474, 0.165784513892334
984.7033595425304, 0.16578580960970846
985.7040743388135, 0.16578709478532122
986.7047891350966, 0.16578836950490475
987.7055039313796, 0.16578963385349466
988.7062187276626, 0.16579088791543536
989.7069335239457, 0.16579213177438595
990.7076483202288, 0.16579336551332588
991.7083631165118, 0.16579458921456003
992.7090779127949, 0.16579580295972443
993.709792709078, 0.16579700682979182
994.710507505361, 0.16579820090507652
995.711222301644, 0.1657993852652407
996.7119370979271, 0.16580055998929846
997.7126518942102, 0.16580172515562216
998.7133666904932, 0.1658028808419473
999.7140814867763, 0.1658040271253774
1000.7147962830594, 0.1658051640823891
1001.7155110793424, 0.16580629178883782
1002.7162258756255, 0.16580741031996238
1003.7169406719086, 0.1658085197503899
1004.7176554681917, 0.16580962015414108
1005.7183702644746, 0.1658107116046349
1006.7190850607577, 0.1658117941746936
1007.7197998570408, 0.1658128679365478
1008.7205146533238, 0.16581393296184066
1009.7212294496069, 0.16581498932163277
1010.72194424589, 0.16581603708640782
1011.7226590421731, 0.16581707632607617
1012.723373838456, 0.16581810710997974
1013.7240886347391, 0.16581912950689712
1014.7248034310222, 0.1658201435850476
1015.7255182273053, 0.16582114941209594
1016.7262330235883, 0.16582214705515716
1017.7269478198714, 0.16582313658080014
1018.7276626161545, 0.16582411805505323
1019.7283774124375, 0.16582509154340766
1020.7290922087205, 0.16582605711082218
1021.7298070050036, 0.16582701482172782
1022.7305218012867, 0.16582796474003159
1023.7312365975697, 0.16582890692912086
1024.7319513938528, 0.16582984145186797
1025.732666190136, 0.1658307683706338
1026.733380986419, 0.1658316877472727
1027.734095782702, 0.16583259964313574
1028.734810578985, 0.16583350411907555
1029.735525375268, 0.1658344012354494
1030.7362401715511, 0.16583529105212472
1031.7369549678342, 0.16583617362848155
1032.7376697641173, 0.16583704902341762
1033.7383845604004, 0.16583791729535155
1034.7390993566835, 0.16583877850222695
1035.7398141529663, 0.1658396327015165
1036.7405289492494, 0.16584047995022547
1037.7412437455325, 0.16584132030489576
1038.7419585418156, 0.16584215382160944
1039.7426733380987, 0.16584298055599256
1040.7433881343818, 0.165843800563219
1041.744102930665, 0.16584461389801392
1042.7448177269478, 0.1658454206146579
1043.7455325232308, 0.1658462207669895
1044.746247319514, 0.1658470144084102
1045.746962115797, 0.16584780159188667
1046.7476769120801, 0.16584858236995523
1047.7483917083632, 0.16584935679472518
1048.7491065046463, 0.1658501249178814
1049.7498213009292, 0.16585088679068952
1050.7505360972123, 0.16585164246399745
1051.7512508934954, 0.16585239198824017
1052.7519656897784, 0.16585313541344215
1053.7526804860615, 0.16585387278922153
1054.7533952823446, 0.1658546041647925
1055.7541100786277, 0.16585532958896934
1056.7548248749108, 0.16585604911016927
1057.7555396711937, 0.16585676277641564
1058.7562544674768, 0.1658574706353417
1059.7569692637599, 0.165858172734193
1060.757684060043, 0.16585886911983105
1061.758398856326, 0.16585955983873635
1062.7591136526091, 0.1658602449370112
1063.7598284488922, 0.16586092446038297
1064.760543245175, 0.16586159845420753
1065.7612580414582, 0.1658622669634717
1066.7619728377413, 0.16586293003279606
1067.7626876340244, 0.16586358770643878
1068.7634024303075, 0.16586424002829822
1069.7641172265905, 0.16586488704191524
1070.7648320228736, 0.16586552879047683
1071.7655468191565, 0.16586616531681886
1072.7662616154396, 0.16586679666342896
1073.7669764117227, 0.1658674228724488
1074.7676912080058, 0.16586804398567767
1075.7684060042889, 0.16586866004457462
1076.769120800572, 0.1658692710902619
1077.769835596855, 0.1658698771635269
1078.770550393138, 0.1658704783048255
1079.771265189421, 0.1658710745542846
1080.771979985704, 0.16587166595170472
1081.7726947819872, 0.16587225253656257
1082.7734095782703, 0.16587283434801395
1083.7741243745534, 0.16587341142489592
1084.7748391708365, 0.16587398380572987
1085.7755539671193, 0.16587455152872393
1086.7762687634024, 0.16587511463177562
1087.7769835596855, 0.16587567315247387
1088.7776983559686, 0.1658762271281018
1089.7784131522517, 0.16587677659563982
1090.7791279485348, 0.16587732159176696
1091.7798427448179, 0.16587786215286437
1092.7805575411007, 0.16587839831501716
1093.7812723373838, 0.16587893011401686
1094.781987133667, 0.16587945758536382
1095.78270192995, 0.16587998076426988
1096.783416726233, 0.16588049968566024
1097.7841315225162, 0.16588101438417616
1098.7848463187993, 0.16588152489417718
1099.7855611150821, 0.165882031249743
1100.7862759113652, 0.1658825334846766
1101.7869907076483, 0.1658830316325057
1102.7877055039314, 0.1658835257264854
1103.7884203002145, 0.16588401579960035
1104.7891350964976, 0.16588450188456677
1105.7898498927807, 0.16588498401383495
1106.7905646890636, 0.16588546221959102
1107.7912794853466, 0.1658859365337592
1108.7919942816297, 0.1658864069880044
1109.7927090779128, 0.16588687361373386
1110.793423874196, 0.16588733644209921
1111.794138670479, 0.16588779550399843
1112.794853466762, 0.1658882508300786
1113.795568263045, 0.16588870245073753
1114.796283059328, 0.16588915039612553
1115.7969978556112, 0.1658895946961474
1116.7977126518942, 0.16589003538046534
1117.7984274481773, 0.16589047247849972
1118.7991422444604, 0.16589090601943188
1119.7998570407435, 0.1658913360322056
1120.8005718370264, 0.16589176254552918
1121.8012866333095, 0.1658921855878775
1122.8020014295926, 0.16589260518749369
1123.8027162258757, 0.16589302137239137
1124.8034310221587, 0.16589343417035593
1125.8041458184418, 0.16589384360894724
1126.804860614725, 0.1658942497155003
1127.805575411008, 0.16589465251712798
1128.8062902072909, 0.16589505204072297
1129.807005003574, 0.16589544831295905
1130.807719799857, 0.16589584136029242
1131.8084345961402, 0.1658962312089647
1132.8091493924233, 0.16589661788500387
1133.8098641887063, 0.16589700141422598
1134.8105789849894, 0.16589738182223737
1135.8112937812723, 0.16589775913443575
1136.8120085775554, 0.16589813337601236
1137.8127233738385, 0.1658985045719536
1138.8134381701216, 0.16589887274704251
1139.8141529664047, 0.16589923792586037
1140.8148677626878, 0.16589960013278873
1141.8155825589708, 0.16589995939201055
1142.8162973552537, 0.16590031572751224
1143.8170121515368, 0.165900669163085
1144.81772694782, 0.16590101972232624
1145.818441744103, 0.16590136742864187
1146.819156540386, 0.16590171230524722
1147.8198713366692, 0.16590205437516842
1148.8205861329523, 0.1659023936612447
1149.8213009292351, 0.16590273018612897
1150.8220157255182, 0.1659030639722906
1151.8227305218013, 0.1659033950420154
1152.8234453180844, 0.16590372341740822
1153.8241601143675, 0.16590404912039416
1154.8248749106506, 0.16590437217271975
1155.8255897069337, 0.16590469259595464
1156.8263045032165, 0.16590501041149286
1157.8270192994996, 0.1659053256405547
1158.8277340957827, 0.16590563830418756
1159.8284488920658, 0.16590594842326764
1160.829163688349, 0.16590625601850145
1161.829878484632, 0.16590656111042687
1162.830593280915, 0.16590686371941465
1163.831308077198, 0.16590716386567003
1164.832022873481, 0.16590746156923342
1165.8327376697641, 0.16590775684998266
1166.8334524660472, 0.1659080497276336
1167.8341672623303, 0.16590834022174172
1168.8348820586134, 0.16590862835170356
1169.8355968548965, 0.16590891413675748
1170.8363116511794, 0.16590919759598563
1171.8370264474624, 0.16590947874831474
1172.8377412437455, 0.16590975761251775
1173.8384560400286, 0.1659100342072147
1174.8391708363117, 0.165910308550874
1175.8398856325948, 0.16591058066181405
1176.840600428878, 0.16591085055820426
1177.8413152251608, 0.1659111182580657
1178.8420300214439, 0.16591138377927353
1179.842744817727, 0.16591164713955686
1180.84345961401, 0.1659119083565009
1181.8441744102931, 0.1659121674475477
1182.8448892065762, 0.1659124244299971
1183.8456040028593, 0.16591267932100898
1184.8463187991424, 0.16591293213760244
1185.8470335954253, 0.16591318289665913
1186.8477483917084, 0.16591343161492283
1187.8484631879915, 0.16591367830900108
1188.8491779842745, 0.16591392299536648
1189.8498927805576, 0.16591416569035766
1190.8506075768407, 0.1659144064101799
1191.8513223731238, 0.16591464517090687
1192.8520371694067, 0.1659148819884818
1193.8527519656898, 0.1659151168787178
1194.8534667619729, 0.1659153498572992
1195.854181558256, 0.16591558093978287
1196.854896354539, 0.16591581014159923
1197.8556111508221, 0.1659160374780531
1198.8563259471052, 0.1659162629643248
1199.857040743388, 0.16591648661547062
1200.8577555396712, 0.1659167084464251
1201.8584703359543, 0.16591692847200082
1202.8591851322374, 0.16591714670688992
1203.8598999285205, 0.16591736316566494
1204.8606147248036, 0.16591757786278005
1205.8613295210866, 0.1659177908125715
1206.8620443173695, 0.1659180020292592
1207.8627591136526, 0.16591821152694708
1208.8634739099357, 0.16591841931962442
1209.8641887062188, 0.16591862542116667
1210.8649035025019, 0.16591882984533635
1211.865618298785, 0.16591903260578417
1212.866333095068, 0.16591923371604947
1213.867047891351, 0.16591943318956176
1214.867762687634, 0.16591963103964077
1215.868477483917, 0.16591982727949864
1216.8691922802002, 0.165920021922239
1217.8699070764833, 0.16592021498085982
1218.8706218727664, 0.16592040646825246
1219.8713366690495, 0.1659205963972039
1220.8720514653323, 0.16592078478039712
1221.8727662616154, 0.16592097163041153
1222.8734810578985, 0.16592115695972437
1223.8741958541816, 0.16592134078071152
1224.8749106504647, 0.16592152310564784
1225.8756254467478, 0.16592170394670847
1226.8763402430309, 0.1659218833159694
1227.8770550393137, 0.16592206122540853
1228.8777698355968, 0.16592223768690625
1229.87848463188, 0.165922412712246
1230.879199428163, 0.16592258631311568
1231.879914224446, 0.16592275850110777
1232.8806290207292, 0.1659229292877208
1233.8813438170123, 0.1659230986843592
1234.8820586132952, 0.16592326670233523
1235.8827734095782, 0.1659234333528687
1236.8834882058613, 0.16592359864708814
1237.8842030021444, 0.16592376259603173
1238.8849177984275, 0.16592392521064764
1239.8856325947106, 0.16592408650179494
1240.8863473909937, 0.1659242464802443
1241.8870621872766, 0.16592440515667897
1242.8877769835597, 0.16592456254169502
1243.8884917798428, 0.1659247186458024
1244.8892065761258, 0.1659248734794256
1245.889921372409, 0.16592502705290435
1246.890636168692, 0.16592517937649384
1247.8913509649751, 0.16592533046036637
1248.892065761258, 0.16592548031461082
1249.892780557541, 0.16592562894923454
1250.8934953538242, 0.16592577637416317
1251.8942101501073, 0.16592592259924163
1252.8949249463903, 0.16592606763423473
1253.8956397426734, 0.16592621148882775
1254.8963545389565, 0.16592635417262733
1255.8970693352396, 0.1659264956951617
1256.8977841315225, 0.16592663606588187
1257.8984989278056, 0.16592677529416167
1258.8992137240887, 0.16592691338929866
1259.8999285203718, 0.16592705036051478
1260.9006433166549, 0.16592718621695698
1261.901358112938, 0.1659273209676977
1262.902072909221, 0.16592745462173558
1263.902787705504, 0.16592758718799636
1264.903502501787, 0.16592771867533238
1265.90421729807, 0.16592784909252462
1266.9049320943532, 0.16592797844828247
1267.9056468906363, 0.16592810675124414
1268.9063616869194, 0.1659282340099779
1269.9070764832024, 0.16592836023298208
1270.9077912794853, 0.1659284854286857
1271.9085060757684, 0.16592860960544983
1272.9092208720515, 0.16592873277156692
1273.9099356683346, 0.16592885493526208
1274.9106504646177, 0.1659289761046934
1275.9113652609008, 0.16592909628795285
1276.9120800571839, 0.16592921549306633
1277.9127948534667, 0.16592933372799434
1278.9135096497498, 0.16592945100063275
1279.914224446033, 0.1659295673188132
1280.914939242316, 0.16592968269030353
1281.915654038599, 0.16592979712280853
1282.9163688348822, 0.16592991062397006
1283.9170836311653, 0.16593002320136768
1284.9177984274481, 0.16593013486251978
1285.9185132237312, 0.16593024561488304
1286.9192280200143, 0.1659303554658537
1287.9199428162974, 0.16593046442276782
1288.9206576125805, 0.1659305724929016
1289.9213724088636, 0.16593067968347222
1290.9220872051467, 0.16593078600163821
1291.9228020014295, 0.16593089145449946
1292.9235167977126, 0.16593099604909844
1293.9242315939957, 0.16593109979242013
1294.9249463902788, 0.16593120269139264
1295.925661186562, 0.16593130475288786
1296.926375982845, 0.16593140598372164
1297.927090779128, 0.1659315063906542
1298.927805575411, 0.16593160598039128
1299.928520371694, 0.16593170475958335
1300.9292351679771, 0.16593180273482727
1301.9299499642602, 0.16593189991266638
1302.9306647605433, 0.16593199629959013
1303.9313795568264, 0.16593209190203517
1304.9320943531095, 0.1659321867263865
1305.9328091493924, 0.1659322807789765
1306.9335239456755, 0.16593237406608644
1307.9342387419586, 0.16593246659394606
1308.9349535382416, 0.16593255836873486
1309.9356683345247, 0.16593264939658137
1310.9363831308078, 0.16593273968356514
1311.937097927091, 0.1659328292357155
1312.937812723374, 0.16593291805901306
1313.9385275196569, 0.16593300615938963
1314.93924231594, 0.16593309354272898
1315.939957112223, 0.1659331802148667
1316.9406719085061, 0.16593326618159127
1317.9413867047892, 0.16593335144864352
1318.9421015010723, 0.1659334360217178
1319.9428162973554, 0.16593351990646218
1320.9435310936383, 0.1659336031084787
1321.9442458899214, 0.16593368563332406
1322.9449606862045, 0.16593376748650962
1323.9456754824876, 0.1659338486735017
1324.9463902787707, 0.16593392919972216
1325.9471050750537, 0.16593400907054875
1326.9478198713368, 0.1659340882913156
1327.9485346676197, 0.1659341668673135
1328.9492494639028, 0.1659342448037901
1329.9499642601859, 0.1659343221059498
1330.950679056469, 0.16593439877895522
1331.951393852752, 0.1659344748279272
1332.9521086490352, 0.1659345502579442
1333.9528234453182, 0.165934625074044
1334.953538241601, 0.16593469928122295
1335.9542530378842, 0.16593477288443698
1336.9549678341673, 0.1659348458886015
1337.9556826304504, 0.16593491829859205
1338.9563974267335, 0.16593499011924456
1339.9571122230166, 0.16593506135535524
1340.9578270192997, 0.16593513201168184
1341.9585418155825, 0.16593520209294263
1342.9592566118656, 0.1659352716038182
1343.9599714081487, 0.1659353405489507
1344.9606862044318, 0.16593540893294464
1345.961401000715, 0.16593547676036693
1346.962115796998, 0.1659355440357473
1347.962830593281, 0.1659356107635788
1348.963545389564, 0.16593567694831787
1349.964260185847, 0.1659357425943843
1350.9649749821301, 0.1659358077061624
1351.9656897784132, 0.16593587228800075
1352.9664045746963, 0.16593593634421216
1353.9671193709794, 0.16593599987907479
1354.9678341672625, 0.16593606289683163
1355.9685489635453, 0.16593612540169117
1356.9692637598284, 0.1659361873978281
1357.9699785561115, 0.16593624888938258
1358.9706933523946, 0.16593630988046146
1359.9714081486777, 0.16593637037513798
1360.9721229449608, 0.16593643037745193
1361.972837741244, 0.16593648989141102
1362.9735525375268, 0.16593654892098958
1363.9742673338098, 0.1659366074701299
1364.974982130093, 0.16593666554274222
1365.975696926376, 0.16593672314270486
1366.9764117226591, 0.16593678027386474
1367.9771265189422, 0.16593683694003708
1368.9778413152253, 0.16593689314500645
1369.9785561115082, 0.16593694889252672
1370.9792709077913, 0.16593700418632065
1371.9799857040744, 0.1659370590300811
1372.9807005003574, 0.1659371134274712
1373.9814152966405, 0.1659371673821234
1374.9821300929236, 0.16593722089764132
1375.9828448892067, 0.16593727397759872
1376.9835596854896, 0.1659373266255408
1377.9842744817727, 0.1659373788449836
1378.9849892780558, 0.1659374306394145
1379.9857040743389, 0.16593748201229275
1380.986418870622, 0.1659375329670492
1381.987133666905, 0.16593758350708698
1382.9878484631881, 0.16593763363578148
1383.9885632594712, 0.16593768335648043
1384.989278055754, 0.16593773267250433
1385.9899928520372, 0.16593778158714687
1386.9907076483203, 0.16593783010367477
1387.9914224446034, 0.1659378782253284
1388.9921372408864, 0.16593792595532134
1389.9928520371695, 0.1659379732968414
1390.9935668334526, 0.16593802025305027
1391.9942816297355, 0.16593806682708392
1392.9949964260186, 0.1659381130220528
1393.9957112223017, 0.16593815884104215
1394.9964260185848, 0.165938204287112
1395.9971408148679, 0.16593824936329746
1396.997855611151, 0.16593829407260896
1397.998570407434, 0.16593833841803246
1398.999285203717, 0.16593838240252942
1400.0, 0.16593842602903774


==> CheckingTheAccuracyFinalExperiments/FristCase-ServersUnderContention/Approximate/abstract/S_2_approximate_firstCase.csv <==
T, Result
0.0, 0.0
130.0, 0.16500826632124382
260.0, 0.27495623600420505
390.0, 0.305391849981269
520.0, 0.3142925008876156
650.0, 0.31714934033740694
780.0, 0.31738528407600525
910.0, 0.31738528407600525
1040.0, 0.31738528407600525
1170.0, 0.31738528407600525
1300.0, 0.31738528407600525


==> CheckingTheAccuracyFinalExperiments/FristCase-ServersUnderContention/Approximate/abstract/S_3_approximate_firstCase.csv <==
# Simulator: Adaptive step-size 5th-order Dormand Prince ODE Solver
# Relative error: 1.0E-4
# Absolute error: 1.0E-4
# Step size: 1.0E-5
# Number of data points: 1400
# Stop time: 1400.0
# Start time: 0.0
# Model Parameters
# Run time = 8.859000205993652
# Time, "Sum_3"
0.0, 0.0
1.0007147962830594, 1.7144412300712609E-4
2.0014295925661187, 6.695368207618328E-4
3.002144388849178, 0.0014741866617180965
4.0028591851322375, 0.002566236039555912
5.003573981415297, 0.0039274235497781685
6.004288777698356, 0.005540345985300775
7.005003573981416, 0.00738842187822154
8.005718370264475, 0.009455856526022861
9.006433166547534, 0.011727608442908629
10.007147962830594, 0.014189357179325493
11.007862759113653, 0.016827472454974797
12.008577555396712, 0.019628984552788935
13.009292351679772, 0.0225815559234277
14.010007147962831, 0.025673453951849362
15.01072194424589, 0.028893524839432444
16.01143674052895, 0.0322311685569681
17.01215153681201, 0.035676314825615
18.01286633309507, 0.03921940008461071
19.013581129378128, 0.042851345406168306
20.014295925661187, 0.04656353531955581
21.015010721944247, 0.05034779750786517
22.015725518227306, 0.05419638334242616
23.016440314510366, 0.05810194922121021
24.017155110793425, 0.06205753867890695
25.017869907076484, 0.0660565652376383
26.018584703359544, 0.07009279596850937
27.019299499642603, 0.07416033573537799
28.020014295925662, 0.07825361209336112
29.02072909220872, 0.08236736081569145
30.02144388849178, 0.08649661202358477
31.02215868477484, 0.09063667689478404
32.0228734810579, 0.09478313492741981
33.02358827734096, 0.09893182173674955
34.02430307362402, 0.10307881736323536
35.025017869907074, 0.10722043507127653
36.02573266619014, 0.11135321061873496
37.0264474624732, 0.11547389197818426
38.027162258756256, 0.11957942949157262
39.02787705503931, 0.1236669664407199
40.028591851322375, 0.12773383001676583
41.02930664760544, 0.1317775226723687
42.030021443888494, 0.135795713841089
43.03073624017155, 0.13978623200902082
44.03145103645461, 0.14374705712432964
45.032165832737675, 0.14767631333092276
46.03288062902073, 0.15157226201303498
47.03359542530379, 0.15543329513803658
48.03431022158685, 0.15925792888527657
49.03502501786991, 0.16304479754926823
50.03573981415297, 0.16679264770598362
51.036454610436024, 0.1705003326314775
52.03716940671909, 0.1741668069624933
53.03788420300215, 0.17779112158911495
54.038598999285206, 0.18137241876993088
55.03931379556826, 0.18490992746055462
56.040028591851325, 0.18840295884671482
57.04074338813439, 0.19185090207348232
58.04145818441744, 0.19525322016253852
59.0421729807005, 0.19860944610971146
60.04288777698356, 0.20191917915532678
61.043602573266625, 0.20518208122020948
62.04431736954968, 0.2083978735004711
63.04503216583274, 0.21156633321448529
64.0457469621158, 0.21468729049572421
65.04646175839886, 0.21776062542538419
66.04717655468193, 0.2207862651989684
67.04789135096497, 0.2237641814212372
68.04860614724804, 0.22669438752415758
69.0493209435311, 0.22957693630269818
70.05003573981415, 0.23241191756353174
71.05075053609721, 0.23519945588189942
72.05146533238027, 0.23793970846208623
73.05218012866334, 0.24063286309714363
74.0528949249464, 0.24327913622366854
75.05360972122945, 0.24587877106761669
76.05432451751251, 0.2484320358773009
77.05503931379558, 0.25093922223986587
78.05575411007862, 0.2534006434776964
79.05646890636169, 0.25581663312135494
80.05718370264475, 0.2581875434557761
81.05789849892781, 0.26051374413659145
82.05861329521088, 0.26279562087357533
83.05932809149392, 0.2650335741783309
84.06004288777699, 0.267228018173454
85.06075768406005, 0.26937937946051543
86.0614724803431, 0.2714880960443288
87.06218727662616, 0.2735546163110573
88.06290207290922, 0.27557939805782394
89.06361686919229, 0.277562907571582
90.06433166547535, 0.27950561875509466
91.0650464617584, 0.28140801229796325
92.06576125804146, 0.28327057489072394
93.06647605432453, 0.2850937984801214
94.06719085060757, 0.2868781795637386
95.06790564689064, 0.28862421852224374
96.0686204431737, 0.2903324189875798
97.06933523945676, 0.2920032872455025
98.07005003573983, 0.2936373316709257
99.07076483202287, 0.2952350621946076
100.07147962830594, 0.29679698979976876
101.072194424589, 0.2983236260472869
102.07290922087205, 0.29981548262817936
103.07362401715511, 0.3012730709421298
104.07433881343817, 0.30269690170087266
105.07505360972124, 0.30408748455529483
106.0757684060043, 0.3054453277451657
107.07648320228735, 0.3067709377704503
108.07719799857041, 0.3080648190832031
109.07791279485348, 0.30932747379908726
110.07862759113652, 0.31055940142759664
111.07934238741959, 0.31176109862010676
112.08005718370265, 0.3129330589349072
113.08077197998571, 0.314075772618413
114.08148677626878, 0.3151897264017832
115.08220157255182, 0.3162754033122042
116.08291636883489, 0.31733328249813486
117.08363116511795, 0.3183638390678339
118.084345961401, 0.31936754394052197
119.08506075768406, 0.32034486370955856
120.08577555396712, 0.3212962605170402
121.08649035025019, 0.32222219193925206
122.08720514653325, 0.3231231108824309
123.0879199428163, 0.32399946548831765
124.08863473909936, 0.3248516990490054
125.08934953538242, 0.325680249930605
126.09006433166547, 0.32648555150527603
127.09077912794854, 0.3272680320911862
128.0914939242316, 0.3280281148999867
129.09220872051466, 0.3287662179914031
130.09292351679773, 0.32948275423456624
131.0936383130808, 0.33017813127571627
132.09435310936385, 0.33085275151193577
133.09506790564689, 0.33150701207058114
134.09578270192995, 0.33214130479409515
135.096497498213, 0.3327560162298977
136.09721229449607, 0.33335152762506887
137.09792709077914, 0.3339282149255481
138.0986418870622, 0.33448644877958367
139.09935668334526, 0.3350265945451869
140.1000714796283, 0.3355490123013476
141.10078627591136, 0.33605405686278494
142.10150107219442, 0.3365420777980134
143.1022158684775, 0.33701341945051855
144.10293066476055, 0.3374684209628443
145.1036454610436, 0.3379074163034005
146.10436025732668, 0.3383307342958139
147.10507505360974, 0.338738698650651
148.1057898498928, 0.3391316279993451
149.10650464617584, 0.3395098359301789
150.1072194424589, 0.3398736310261692
151.10793423874196, 0.3402233169047154
152.10864903502502, 0.3405591922588768
153.1093638313081, 0.34088155090015204
154.11007862759115, 0.3411906818026375
155.1107934238742, 0.3414868691484529
156.11150822015725, 0.34177039237432044
157.1122230164403, 0.3420415262191969
158.11293781272337, 0.3423005407728566
159.11365260900644, 0.3425477015253354
160.1143674052895, 0.3427832694171428
161.11508220157256, 0.34300750089015997
162.11579699785563, 0.34322064793914364
163.1165117941387, 0.34342295816375873
164.11722659042175, 0.34361467482107
165.11794138670479, 0.3437960368784208
166.11865618298785, 0.3439672790666404
167.1193709792709, 0.3441286319335137
168.12008577555397, 0.34428032189745783
169.12080057183704, 0.34442257130135373
170.1215153681201, 0.3445555984664755
171.12223016440316, 0.3446796177464762
172.1229449606862, 0.3447948395813791
173.12365975696926, 0.3449014705515342
174.12437455325232, 0.3449997134314991
175.1250893495354, 0.34508976724380497
176.12580414581845, 0.34517182731257456
177.1265189421015, 0.3452460853169563
178.12723373838458, 0.3453127293443433
179.12794853466764, 0.34537194394335063
180.1286633309507, 0.3454239101765199
181.12937812723374, 0.34546880567272675
182.1300929235168, 0.3455068046792685
183.13080771979986, 0.3455380781136086
184.13152251608292, 0.34556279361475656
185.132237312366, 0.34558111559426496
186.13295210864905, 0.3455932052868268
187.1336669049321, 0.345599220800454
188.13438170121515, 0.3455993171662242
189.1350964974982, 0.34559364638758144
190.13581129378127, 0.3455823574891772
191.13652609006434, 0.34556559656524244
192.1372408863474, 0.34554350682747326
193.13795568263046, 0.3455162286524328
194.13867047891353, 0.34548389962844733
195.1393852751966, 0.3454466546019976
196.14010007147965, 0.34540462572359604
197.14081486776269, 0.3453579424931421
198.14152966404575, 0.3453067318047527
199.1422444603288, 0.3452511179910621
200.14295925661187, 0.3451912228669869
201.14367405289494, 0.345127165772954
202.144388849178, 0.34505906361758787
203.14510364546106, 0.34498703091985544
204.1458184417441, 0.34491117985066655
205.14653323802716, 0.3448316202739304
206.14724803431022, 0.3447484597870655
207.1479628305933, 0.34466180376096434
208.14867762687635, 0.3445717553794126
209.1493924231594, 0.34447841567796467
210.15010721944248, 0.34438188358227384
211.15082201572554, 0.3442822559458835
212.1515368120086, 0.3441796275874756
213.15225160829164, 0.34407409132758365
214.1529664045747, 0.3439657380247668
215.15368120085776, 0.3438546566112562
216.15439599714082, 0.3437409341280672
217.1551107934239, 0.3436246557595876
218.15582558970695, 0.34350590486764204
219.15654038599, 0.34338476302503723
220.15725518227305, 0.3432613100485921
221.1579699785561, 0.34313562403165554
222.15868477483917, 0.34300778137611865
223.15939957112224, 0.3428778568239219
224.1601143674053, 0.34274592348806593
225.16082916368836, 0.34261205288312735
226.16154395997143, 0.34247631495528663
227.1622587562545, 0.3423387781118709
228.16297355253755, 0.3421995092504177
229.16368834882059, 0.34205857378726584
230.16440314510365, 0.3419160356856753
231.1651179413867, 0.34177195748348504
232.16583273766977, 0.34162640032031105
233.16654753395284, 0.3414794239642919
234.1672623302359, 0.3413310868383854
235.16797712651896, 0.3411814460462244
236.168691922802, 0.3410305573975341
237.16940671908506, 0.3408784754331169
238.17012151536812, 0.34072525344941335
239.1708363116512, 0.34057094352264167
240.17155110793425, 0.34041559653252
241.1722659042173, 0.3402592621855817
242.17298070050037, 0.340101989038085
243.17369549678344, 0.33994382451852356
244.1744102930665, 0.3397848149497449
245.17512508934954, 0.3396250055706806
246.1758398856326, 0.3394644405576942
247.17655468191566, 0.3393031630455516
248.17726947819872, 0.3391412151480213
249.1779842744818, 0.3389786379781072
250.17869907076485, 0.33881547166792153
251.1794138670479, 0.3386517553882035
252.18012866333095, 0.33848752736748544
253.180843459614, 0.33832282491091537
254.18155825589707, 0.33815768441874194
255.18227305218014, 0.33799214140446104
256.1829878484632, 0.33782623051263705
257.18370264474623, 0.3376599855363977
258.1844174410293, 0.3374934394346109
259.18513223731236, 0.3373266243487477
260.18584703359545, 0.33715957161943544
261.1865618298785, 0.3369923118027071
262.1872766261616, 0.3368248746859528
263.1879914224446, 0.33665728930357425
264.1887062187277, 0.3364895839523526
265.18942101501074, 0.33632178620652886
266.19013581129377, 0.33615392293260626
267.19085060757686, 0.33598602030387487
268.1915654038599, 0.3358181038146674
269.192280200143, 0.33565019829434667
270.192994996426, 0.3354823279210329
271.1937097927091, 0.3353145162350712
272.19442458899215, 0.3351467861522479
273.1951393852752, 0.33497915997675565
274.1958541815583, 0.3348116594139163
275.1965689778413, 0.3346443055826614
276.1972837741244, 0.33447711902777677
277.19799857040744, 0.33431011973191466
278.1987133666905, 0.3341433271273777
279.19942816297356, 0.3339767601076786
280.2001429592566, 0.3338104370388789
281.2008577555397, 0.33364437577071143
282.2015725518227, 0.3334785936474901
283.2022873481058, 0.33331310751880944
284.20300214438885, 0.3331479337500407
285.20371694067194, 0.33298308823262496
286.204431736955, 0.3328185863941674
287.20514653323806, 0.3326544432083387
288.2058613295211, 0.3324906732045836
289.20657612580413, 0.3323272904776421
290.2072909220872, 0.3321643086968871
291.20800571837026, 0.33200174111548064
292.20872051465335, 0.33183960057935075
293.2094353109364, 0.3316778995359951
294.2101501072195, 0.3315166500431144
295.2108649035025, 0.3313558637770746
296.2115796997856, 0.33119555204120577
297.21229449606864, 0.3310357257739384
298.21300929235167, 0.33087639555677983
299.21372408863476, 0.3307175716221349
300.2144388849178, 0.33055926386097245
301.2151536812009, 0.33040148183034207
302.2158684774839, 0.33024423476074255
303.216583273767, 0.3300875315633441
304.21729807005005, 0.32993138083706897
305.2180128663331, 0.3297757908755334
306.2187276626162, 0.32962076967384923
307.2194424588992, 0.3294663249352946
308.2201572551823, 0.32931246407784837
309.22087205146534, 0.3291591942405985
310.2215868477484, 0.3290065222900209
311.22230164403146, 0.3288544548261336
312.2230164403145, 0.3287029981885288
313.2237312365976, 0.3285521584622844
314.2244460328806, 0.32840194148375773
315.2251608291637, 0.3282523528462631
316.22587562544675, 0.32810339790563564
317.22659042172984, 0.3279550817856839
318.2273052180129, 0.3278074093835331
319.22802001429596, 0.3276603853748609
320.228734810579, 0.3275140142190282
321.22944960686203, 0.3273683001641058
322.2301644031451, 0.3272232472518007
323.23087919942816, 0.3270788593222825
324.23159399571125, 0.3269351400189122
325.2323087919943, 0.32679209279287574
326.2330235882774, 0.3266497209077237
327.2337383845604, 0.326508027443818
328.2344531808435, 0.32636701530268986
329.23516797712654, 0.3262266872113078
330.23588277340957, 0.3260870457262597
331.23659756969266, 0.3259480932378492
332.2373123659757, 0.32580983197410923
333.2380271622588, 0.3256722640047321
334.2387419585418, 0.32553539124492065
335.2394567548249, 0.3253992154591606
336.24017155110795, 0.32526373826491417
337.240886347391, 0.3251289611362394
338.2416011436741, 0.3249948854073345
339.2423159399571, 0.3248615122760086
340.2430307362402, 0.324728842807083
341.24374553252323, 0.32459687793571906
342.2444603288063, 0.3244656184706813
343.24517512508936, 0.32433506509753013
344.2458899213724, 0.3242052183817486
345.2466047176555, 0.3240760787718069
346.2473195139385, 0.3239476466021591
347.2480343102216, 0.3238199220961817
348.24874910650465, 0.3236929053690485
349.24946390278774, 0.3235665964305463
350.2501786990708, 0.32344099518783215
351.25089349535386, 0.3233161014481323
352.2516082916369, 0.32319191492138494
353.25232308791993, 0.32306843522282813
354.253037884203, 0.3229456618755319
355.25375268048606, 0.322823594312879
356.25446747676915, 0.3227022318809915
357.2551822730522, 0.3225815738411091
358.2558970693353, 0.3224616193719133
359.2566118656183, 0.32234236757180623
360.2573266619014, 0.3222238174611377
361.25804145818444, 0.32210596798438856
362.25875625446747, 0.32198881801230494
363.25947105075056, 0.3218723663439883
364.2601858470336, 0.3217566117089403
365.2609006433167, 0.32164155276906514
366.2616154395997, 0.32152718812062797
367.2623302358828, 0.32141351629617154
368.26304503216585, 0.3213005357663922
369.2637598284489, 0.32118824494197523
370.264474624732, 0.32107664217539017
371.265189421015, 0.32096572576264915
372.2659042172981, 0.32085549394502455
373.26661901358113, 0.32074594491073294
374.2673338098642, 0.32063707679657794
375.26804860614726, 0.3205288876895625
376.2687634024303, 0.3204213756284618
377.2694781987134, 0.3203145386053643
378.2701929949964, 0.32020837456717854
379.2709077912795, 0.3201028814171062
380.27162258756255, 0.31999805701608425
381.27233738384564, 0.3198938991841935
382.2730521801287, 0.3197904057020384
383.27376697641176, 0.31968757431209377
384.2744817726948, 0.3195854027200246
385.27519656897783, 0.3194838885959733
386.2759113652609, 0.3193830295758224
387.27662616154396, 0.31928282326242463
388.27734095782705, 0.3191832672268087
389.2780557541101, 0.31908435900935733
390.2787705503932, 0.3189860961209583
391.2794853466762, 0.3188884760441295
392.2802001429593, 0.31879149623411995
393.28091493924234, 0.3186951541199845
394.28162973552537, 0.3185994471056351
395.28234453180846, 0.318504372570867
396.2830593280915, 0.3184099278723629
397.2837741243746, 0.3183161103446738
398.2844889206576, 0.3182229173011766
399.2852037169407, 0.3181303460350114
400.28591851322375, 0.3180383938199944
401.2866333095068, 0.317947057911513
402.2873481057899, 0.3178563355473978
403.2880629020729, 0.3177662239487752
404.288777698356, 0.31767672032090044
405.28949249463903, 0.31758782185397005
406.2902072909221, 0.3174995257239167
407.29092208720516, 0.3174118290931837
408.2916368834882, 0.31732472911148324
409.2923516797713, 0.31723822291653486
410.2930664760543, 0.31715230763478675
411.2937812723374, 0.31706698038212106
412.29449606862045, 0.31698223826454053
413.29521086490354, 0.3168980783788399
414.2959256611866, 0.3168144978132609
415.29664045746966, 0.3167314936481307
416.2973552537527, 0.31664906295648565
417.29807005003573, 0.3165672028046802
418.2987848463188, 0.3164859102529789
419.29949964260186, 0.31640518235613635
420.30021443888495, 0.31632501616396064
421.300929235168, 0.31624540872186496
422.3016440314511, 0.3161663570714035
423.3023588277341, 0.31608785825079516
424.3030736240172, 0.3160099092954338
425.30378842030024, 0.3159325072383857
426.30450321658327, 0.31585564911087355
427.30521801286636, 0.3157793319427499
428.3059328091494, 0.31570355276295653
429.3066476054325, 0.3156283085999733
430.3073624017155, 0.31555359648225484
431.3080771979986, 0.31547941343865676
432.30879199428165, 0.31540575649884844
433.3095067905647, 0.31533262269371837
434.3102215868478, 0.3152600090557659
435.3109363831308, 0.3151879126194839
436.3116511794139, 0.31511633042173076
437.31236597569693, 0.3150452595020928
438.31308077198, 0.3149746969032361
439.31379556826306, 0.3149046396712506
440.3145103645461, 0.31483508485598244
441.3152251608292, 0.31476602951135807
442.3159399571122, 0.31469747069570014
443.3166547533953, 0.31462940547203355
444.31736954967835, 0.31456183090838336
445.31808434596144, 0.3144947440780642
446.3187991422445, 0.31442814205996145
447.31951393852756, 0.31436202193880386
448.3202287348106, 0.3142963808054292
449.32094353109363, 0.3142312157570412
450.3216583273767, 0.3141665238974599
451.32237312365976, 0.31410230233736336
452.32308791994285, 0.3140385481945235
453.3238027162259, 0.3139752585940341
454.324517512509, 0.31391243066853103
455.325232308792, 0.3138500615584074
456.3259471050751, 0.3137881484120208
457.32666190135814, 0.313726688385895
458.32737669764117, 0.3136656786449145
459.32809149392426, 0.3136051163625123
460.3288062902073, 0.31354499872085334
461.3295210864904, 0.31348532291101067
462.3302358827734, 0.3134260861331363
463.3309506790565, 0.3133672855966257
464.33166547533955, 0.3133089185202779
465.3323802716226, 0.313250982132449
466.3330950679057, 0.31319347367120015
467.3338098641887, 0.31313639038444246
468.3345246604718, 0.31307972953007385
469.33523945675483, 0.3130234883761136
470.3359542530379, 0.31296766420082933
471.33666904932096, 0.3129122542928621
472.337383845604, 0.31285725595134467
473.3380986418871, 0.31280266648601573
474.3388134381701, 0.3127484832173298
475.3395282344532, 0.31269470347656414
476.34024303073625, 0.3126413246059184
477.34095782701934, 0.31258834395861335
478.3416726233024, 0.3125357588989824
479.34238741958546, 0.312483566802562
480.3431022158685, 0.31243176505617676
481.34381701215153, 0.31238035105802003
482.3445318084346, 0.31232932221773285
483.34524660471766, 0.3122786759564773
484.34596140100075, 0.3122284097070072
485.3466761972838, 0.3121785209137357
486.3473909935669, 0.31212900703279844
487.3481057898499, 0.31207986553211436
488.348820586133, 0.31203109389144285
489.34953538241604, 0.3119826896024375
490.35025017869907, 0.31193465016869776
491.35096497498216, 0.3118869731058165
492.3516797712652, 0.3118396559414252
493.3523945675483, 0.31179269621523575
494.3531093638313, 0.3117460914790809
495.3538241601144, 0.3116998392969495
496.35453895639745, 0.3116539372450217
497.3552537526805, 0.31160838291170007
498.3559685489636, 0.3115631738976382
499.3566833452466, 0.3115183078157674
500.3573981415297, 0.3114737822913201
501.35811293781273, 0.3114295949618529
502.3588277340958, 0.3113857434772638
503.35954253037886, 0.31134222549981133
504.3602573266619, 0.3112990387041286
505.360972122945, 0.31125618077723577
506.361686919228, 0.31121364941855145
507.3624017155111, 0.3111714423399005
508.36311651179415, 0.31112955726552183
509.36383130807724, 0.3110879919320721
510.3645461043603, 0.3110467440886294
511.36526090064336, 0.3110058114966944
512.3659756969264, 0.31096519193018884
513.3666904932095, 0.31092488317545347
514.3674052894925, 0.31088488303124456
515.3681200857756, 0.3108451893087265
516.3688348820586, 0.3108057998314667
517.3695496783417, 0.31076671243542514
518.3702644746247, 0.3107279249689436
519.3709792709078, 0.31068943529273474
520.3716940671909, 0.3106512412798683
521.3724088634739, 0.3106133408157562
522.373123659757, 0.3105757317981365
523.3738384560401, 0.3105384121370563
524.3745532523232, 0.3105013797548521
525.3752680486061, 0.3104646325861308
526.3759828448892, 0.3104281685777476
527.3766976411723, 0.31039198568878423
528.3774124374554, 0.3103560818905253
529.3781272337384, 0.31032045516643314
530.3788420300215, 0.3102851035121223
531.3795568263046, 0.31025002493533316
532.3802716225875, 0.310215217455904
533.3809864188706, 0.3101806791057414
534.3817012151537, 0.31014640792879067
535.3824160114368, 0.3101124019810063
536.3831308077198, 0.31007865933031903
537.3838456040029, 0.31004517805660337
538.384560400286, 0.3100119562516452
539.385275196569, 0.3099789920191068
540.385989992852, 0.30994628347449205
541.3867047891351, 0.3099138287451109
542.3874195854182, 0.3098816259700424
543.3881343817012, 0.3098496733000976
544.3888491779843, 0.30981796889778224
545.3895639742674, 0.30978651093725723
546.3902787705504, 0.3097552976043
547.3909935668335, 0.30972432709626424
548.3917083631165, 0.3096935976220402
549.3924231593996, 0.30966310740201186
550.3931379556826, 0.3096328546680174
551.3938527519657, 0.3096028376633056
552.3945675482488, 0.3095730546424933
553.3952823445318, 0.3095435038715223
554.3959971408149, 0.3095141836276159
555.396711937098, 0.3094850921992344
556.397426733381, 0.3094562278860304
557.398141529664, 0.30942758899880374
558.3988563259471, 0.30939917385945603
559.3995711222302, 0.30937098080094483
560.4002859185132, 0.30934300816723725
561.4010007147963, 0.30931525431326334
562.4017155110794, 0.3092877176048689
563.4024303073625, 0.3092603964187684
564.4031451036454, 0.309233289142497
565.4038598999285, 0.30920639417436324
566.4045746962116, 0.3091797099233994
567.4052894924947, 0.3091532348093145
568.4060042887777, 0.3091269672624451
569.4067190850608, 0.30910090572370524
570.4074338813439, 0.30907504864453805
571.4081486776269, 0.30904939448686636
572.40886347391, 0.30902394172304243
573.409578270193, 0.3089986888357984
574.4102930664761, 0.30897363431819586
575.4110078627591, 0.308948776673576
576.4117226590422, 0.30892411441550865
577.4124374553253, 0.30889964606774184
578.4131522516083, 0.30887537016415145
579.4138670478914, 0.3088512852486898
580.4145818441744, 0.30882738987533487
581.4152966404575, 0.3088036826080391
582.4160114367405, 0.30878016202067865
583.4167262330236, 0.30875682669700133
584.4174410293067, 0.30873367523057604
585.4181558255897, 0.3087107062247401
586.4188706218728, 0.30868791829254955
587.4195854181559, 0.3086653100567257
588.420300214439, 0.3086428801496048
589.4210150107219, 0.30862062721308586
590.421729807005, 0.3085985498985796
591.4224446032881, 0.3085766468669554
592.4231593995712, 0.30855491678849073
593.4238741958542, 0.30853335834281925
594.4245889921373, 0.30851197021887905
595.4253037884204, 0.30849075111486074
596.4260185847033, 0.3084696997381562
597.4267333809864, 0.3084488148053061
598.4274481772695, 0.30842809504194885
599.4281629735526, 0.3084075391827692
600.4288777698356, 0.30838714597144623
601.4295925661187, 0.30836691416060213
602.4303073624018, 0.30834684251175054
603.4310221586848, 0.30832692979524523
604.4317369549678, 0.30830717479022873
605.4324517512509, 0.308287576284581
606.433166547534, 0.3082681330748685
607.433881343817, 0.3082488439662928
608.4345961401001, 0.3082297077726402
609.4353109363832, 0.30821072331622973
610.4360257326662, 0.3081918894278632
611.4367405289493, 0.30817320494677386
612.4374553252323, 0.3081546687205767
613.4381701215154, 0.30813627960521645
614.4388849177984, 0.3081180364649191
615.4395997140815, 0.3080999381721397
616.4403145103646, 0.3080819836075136
617.4410293066476, 0.30806417165980576
618.4417441029307, 0.30804650122586114
619.4424588992138, 0.30802897121055467
620.4431736954969, 0.3080115805267416
621.4438884917798, 0.30799432809520816
622.4446032880629, 0.30797721284462276
623.445318084346, 0.3079602337114855
624.446032880629, 0.30794338964008044
625.4467476769121, 0.30792667958242564
626.4474624731952, 0.30791010249822526
627.4481772694783, 0.30789365735482055
628.4488920657612, 0.3078773431271416
629.4496068620443, 0.3078611587976585
630.4503216583274, 0.3078451033563347
631.4510364546105, 0.30782917580057734
632.4517512508935, 0.3078133751351905
633.4524660471766, 0.3077977003723273
634.4531808434597, 0.30778215053144303
635.4538956397427, 0.30776672463924754
636.4546104360257, 0.3077514217296579
637.4553252323088, 0.307736240843752
638.4560400285919, 0.3077211810297217
639.4567548248749, 0.30770624134282654
640.457469621158, 0.30769142084534706
641.4581844174411, 0.30767671860653883
642.4588992137241, 0.30766213370258727
643.4596140100072, 0.30764766521656045
644.4603288062902, 0.30763331223836515
645.4610436025733, 0.3076190738647002
646.4617583988563, 0.30760494919901227
647.4624731951394, 0.3075909373514503
648.4631879914225, 0.30757703743882137
649.4639027877055, 0.3075632485845457
650.4646175839886, 0.3075495699186126
651.4653323802717, 0.3075360005775355
652.4660471765548, 0.30752253970430987
653.4667619728377, 0.3075091864483675
654.4674767691208, 0.30749593996553404
655.4681915654039, 0.30748279941798556
656.468906361687, 0.3074697639742054
657.46962115797, 0.3074568328089412
658.4703359542531, 0.30744400510316233
659.4710507505362, 0.30743128004401704
660.4717655468191, 0.307418656824791
661.4724803431022, 0.307406134644864
662.4731951393853, 0.30739371270966975
663.4739099356684, 0.3073813902306526
664.4746247319514, 0.3073691664252274
665.4753395282345, 0.3073570405167374
666.4760543245176, 0.30734501173441375
667.4767691208006, 0.3073330793133344
668.4774839170836, 0.30732124249438414
669.4781987133667, 0.3073095005242132
670.4789135096498, 0.30729785265519827
671.4796283059328, 0.3072862981454017
672.4803431022159, 0.3072748362585323
673.481057898499, 0.3072634662639056
674.481772694782, 0.30725218743640476
675.4824874910651, 0.30724099905644103
676.4832022873481, 0.30722990040991577
677.4839170836312, 0.30721889078818054
678.4846318799142, 0.3072079694880002
679.4853466761973, 0.3071971358115133
680.4860614724804, 0.3071863890661949
681.4867762687634, 0.3071757285648186
682.4874910650465, 0.3071651536254191
683.4882058613296, 0.3071546635712542
684.4889206576127, 0.30714425773076875
685.4896354538956, 0.30713393543755696
686.4903502501787, 0.3071236960303257
687.4910650464618, 0.30711353885285797
688.4917798427448, 0.3071034632539774
689.4924946390279, 0.3070934685875112
690.493209435311, 0.3070835542122542
691.4939242315941, 0.3070737194919344
692.494639027877, 0.3070639637951768
693.4953538241601, 0.30705428649546773
694.4960686204432, 0.3070446869711201
695.4967834167263, 0.30703516460523916
696.4974982130093, 0.3070257187856875
697.4982130092924, 0.30701634890505053
698.4989278055755, 0.30700705436060244
699.4996426018585, 0.30699783455427176
700.5003573981415, 0.30698868889260866
701.5010721944246, 0.30697961678675045
702.5017869907077, 0.3069706176523885
703.5025017869907, 0.306961690909735
704.5032165832738, 0.3069528359834904
705.5039313795569, 0.3069440523028103
706.5046461758399, 0.3069353393012728
707.505360972123, 0.3069266964168472
708.506075768406, 0.30691812309185995
709.5067905646891, 0.30690961877296413
710.5075053609721, 0.30690118291110774
711.5082201572552, 0.30689281496150167
712.5089349535383, 0.30688451438358866
713.5096497498213, 0.30687628064101197
714.5103645461044, 0.3068681132015844
715.5110793423875, 0.3068600115372579
716.5117941386706, 0.30685197512409296
717.5125089349535, 0.306844003442228
718.5132237312366, 0.30683609597584927
719.5139385275197, 0.3068282522131614
720.5146533238028, 0.3068204716463568
721.5153681200858, 0.306812753771587
722.5160829163689, 0.30680509808893247
723.516797712652, 0.3067975041023745
724.5175125089349, 0.306789971319765
725.518227305218, 0.30678249925279805
726.5189421015011, 0.30677508741698223
727.5196568977842, 0.3067677353316113
728.5203716940672, 0.3067604425197359
729.5210864903503, 0.3067532085081358
730.5218012866334, 0.30674603282729235
731.5225160829164, 0.3067389150113605
732.5232308791994, 0.3067318545981407
733.5239456754825, 0.3067248511290528
734.5246604717656, 0.3067179041491087
735.5253752680486, 0.30671101320688404
736.5260900643317, 0.3067041778544938
737.5268048606148, 0.30669739764756304
738.5275196568978, 0.30669067214520274
739.5282344531809, 0.3066840009099829
740.528949249464, 0.30667738350790574
741.529664045747, 0.30667081950838065
742.53037884203, 0.3066643084841989
743.5310936383131, 0.3066578500115069
744.5318084345962, 0.30665144366978153
745.5325232308792, 0.3066450890418052
746.5332380271623, 0.3066387857136405
747.5339528234454, 0.30663253327460593
748.5346676197285, 0.30662633131725037
749.5353824160114, 0.3066201794373292
750.5360972122945, 0.30661407723378026
751.5368120085776, 0.3066080243086989
752.5375268048606, 0.30660202026731465
753.5382416011437, 0.30659606471796746
754.5389563974268, 0.30659015727208383
755.5396711937099, 0.3065842975441523
756.5403859899928, 0.30657848515170294
757.5411007862759, 0.30657271971528127
758.541815582559, 0.3065670008584271
759.5425303788421, 0.30656132820765053
760.5432451751251, 0.3065557013924103
761.5439599714082, 0.3065501200450911
762.5446747676913, 0.30654458380098
763.5453895639743, 0.3065390922982462
764.5461043602573, 0.30653364517791776
765.5468191565404, 0.3065282420838599
766.5475339528235, 0.30652288266275335
767.5482487491065, 0.3065175665640731
768.5489635453896, 0.30651229344006675
769.5496783416727, 0.30650706294573293
770.5503931379557, 0.306501874738801
771.5511079342388, 0.306496728479709
772.5518227305218, 0.30649162383158396
773.5525375268049, 0.3064865604602204
774.5532523230879, 0.3064815380340604
775.553967119371, 0.3064765562241733
776.5546819156541, 0.30647161470423484
777.5553967119371, 0.3064667131505069
778.5561115082202, 0.3064618512418191
779.5568263045033, 0.30645702865954794
780.5575411007864, 0.30645224508759644
781.5582558970693, 0.30644750021237627
782.5589706933524, 0.30644279372278727
783.5596854896355, 0.30643812531019865
784.5604002859186, 0.30643349466842995
785.5611150822016, 0.3064289014937319
786.5618298784847, 0.30642434548476793
787.5625446747678, 0.3064198263425948
788.5632594710507, 0.3064153437706447
789.5639742673338, 0.30641089747470723
790.5646890636169, 0.30640648716291025
791.5654038599, 0.30640211254570215
792.566118656183, 0.30639777333583396
793.5668334524661, 0.3063934692483412
794.5675482487492, 0.30638920000052683
795.5682630450322, 0.30638496531194265
796.5689778413152, 0.30638076490437266
797.5696926375983, 0.30637659850181526
798.5704074338814, 0.3063724658304662
799.5711222301644, 0.30636836661870137
800.5718370264475, 0.30636430059706055
801.5725518227306, 0.3063602674982294
802.5732666190136, 0.30635626705702357
803.5739814152967, 0.30635229901037164
804.5746962115797, 0.3063483630972993
805.5754110078628, 0.30634445905891244
806.5761258041458, 0.3063405866383808
807.5768406004289, 0.3063367455809226
808.577555396712, 0.30633293563378794
809.578270192995, 0.30632915654624315
810.5789849892781, 0.30632540806955516
811.5796997855612, 0.3063216899569753
812.5804145818443, 0.30631800196372466
813.5811293781272, 0.30631434384697814
814.5818441744103, 0.3063107153658496
815.5825589706934, 0.3063071162813757
816.5832737669764, 0.3063035463565021
817.5839885632595, 0.3063000053560677
818.5847033595426, 0.3062964930467906
819.5854181558257, 0.30629300919725216
820.5861329521086, 0.3062895535778834
821.5868477483917, 0.30628612596095023
822.5875625446748, 0.306282726120539
823.5882773409579, 0.3062793538325424
824.5889921372409, 0.3062760088746446
825.589706933524, 0.30627269102630883
826.5904217298071, 0.30626940006876074
827.59113652609, 0.3062661357849778
828.5918513223731, 0.3062628979596727
829.5925661186562, 0.30625968637928164
830.5932809149393, 0.30625650083194933
831.5939957112223, 0.3062533411075168
832.5947105075054, 0.3062502069975074
833.5954253037885, 0.3062470982951135
834.5961401000715, 0.30624401479518365
835.5968548963546, 0.3062409562942095
836.5975696926376, 0.3062379225903127
837.5982844889207, 0.30623491348323223
838.5989992852037, 0.3062319287743115
839.5997140814868, 0.30622896826648593
840.6004288777699, 0.30622603176426993
841.6011436740529, 0.30622311907374533
842.601858470336, 0.3062202300025478
843.6025732666191, 0.3062173643598555
844.6032880629022, 0.306214521956377
845.6040028591851, 0.3062117026043385
846.6047176554682, 0.3062089061174722
847.6054324517513, 0.3062061323110045
848.6061472480344, 0.3062033810016443
849.6068620443174, 0.3062006520075709
850.6075768406005, 0.30619794514842213
851.6082916368836, 0.30619526024528415
852.6090064331665, 0.3061925971206784
853.6097212294496, 0.30618995559855133
854.6104360257327, 0.3061873355042626
855.6111508220158, 0.3061847366645739
856.6118656182988, 0.3061821589076382
857.6125804145819, 0.3061796020629885
858.613295210865, 0.3061770659615267
859.614010007148, 0.30617455043551356
860.614724803431, 0.30617205531855646
861.6154395997141, 0.3061695804456007
862.6161543959972, 0.306167125652917
863.6168691922802, 0.306164690778092
864.6175839885633, 0.30616227566001786
865.6182987848464, 0.3061598801388813
866.6190135811294, 0.306157504056154
867.6197283774125, 0.3061551472545821
868.6204431736955, 0.30615280957817625
869.6211579699786, 0.30615049087220103
870.6218727662616, 0.3061481909831654
871.6225875625447, 0.30614590975881306
872.6233023588278, 0.3061436470481124
873.6240171551108, 0.3061414027012465
874.6247319513939, 0.3061391765696037
875.625446747677, 0.3061369685057685
876.62616154396, 0.30613477836351083
877.626876340243, 0.30613260599777825
878.6275911365261, 0.3061304512646852
879.6283059328092, 0.30612831402150414
880.6290207290922, 0.3061261941266567
881.6297355253753, 0.30612409143970415
882.6304503216584, 0.30612200582133836
883.6311651179415, 0.30611993713337315
884.6318799142244, 0.30611788523873507
885.6325947105075, 0.30611585000145425
886.6333095067906, 0.3061138312866561
887.6340243030737, 0.30611182896055256
888.6347390993567, 0.306109842890433
889.6354538956398, 0.30610787294465586
890.6361686919229, 0.30610591899264034
891.6368834882059, 0.3061039809048579
892.637598284489, 0.3061020585528238
893.638313080772, 0.3061001518090883
894.6390278770551, 0.3060982605472294
895.6397426733381, 0.3060963846418437
896.6404574696212, 0.30609452396853837
897.6411722659043, 0.3060926784039242
898.6418870621873, 0.30609084782560575
899.6426018584704, 0.3060890321121756
900.6433166547534, 0.30608723114320396
901.6440314510365, 0.30608544479923305
902.6447462473195, 0.3060836729617682
903.6454610436026, 0.30608191551327046
904.6461758398857, 0.306080172337149
905.6468906361687, 0.30607844331775336
906.6476054324518, 0.306076728340366
907.6483202287349, 0.3060750272911946
908.649035025018, 0.30607334005736553
909.6497498213009, 0.3060716665269155
910.650464617584, 0.3060700065887847
911.6511794138671, 0.3060683601328099
912.6518942101502, 0.30606672704971677
913.6526090064332, 0.3060651072311124
914.6533238027163, 0.30606350056947956
915.6540385989994, 0.30606190695816854
916.6547533952823, 0.3060603262913908
917.6554681915654, 0.30605875846421143
918.6561829878485, 0.30605720337254333
919.6568977841316, 0.3060556609131391
920.6576125804146, 0.30605413098358586
921.6583273766977, 0.3060526134822975
922.6590421729808, 0.3060511083085075
923.6597569692638, 0.3060496153622645
924.6604717655468, 0.30604813454442326
925.6611865618299, 0.3060466657566403
926.661901358113, 0.306045208901366
927.662616154396, 0.30604376388183896
928.6633309506791, 0.3060423306020796
929.6640457469622, 0.3060409089668836
930.6647605432452, 0.30603949888181603
931.6654753395283, 0.30603810025320494
932.6661901358113, 0.3060367129881355
933.6669049320944, 0.30603533699444363
934.6676197283774, 0.30603397218071043
935.6683345246605, 0.30603261845625496
936.6690493209436, 0.3060312757311305
937.6697641172266, 0.3060299439161162
938.6704789135097, 0.30602862292271354
939.6711937097928, 0.30602731266313865
940.6719085060759, 0.30602601305031785
941.6726233023588, 0.30602472399788105
942.6733380986419, 0.30602344542015647
943.674052894925, 0.30602217723216557
944.674767691208, 0.30602091934961667
945.6754824874911, 0.3060196716888998
946.6761972837742, 0.30601843416708097
947.6769120800573, 0.30601720670189736
948.6776268763402, 0.3060159892117512
949.6783416726233, 0.30601478161570467
950.6790564689064, 0.306013583833475
951.6797712651895, 0.30601239578542844
952.6804860614725, 0.3060112173925755
953.6812008577556, 0.306010048576566
954.6819156540387, 0.30600888925968384
955.6826304503217, 0.3060077393648409
956.6833452466047, 0.30600659881557335
957.6840600428878, 0.30600546753603647
958.6847748391709, 0.3060043454509984
959.6854896354539, 0.306003232485837
960.686204431737, 0.3060021285665334
961.6869192280201, 0.3060010336196681
962.6876340243031, 0.30599994757241544
963.6883488205862, 0.30599887035253975
964.6890636168692, 0.30599780188838976
965.6897784131523, 0.3059967421088942
966.6904932094353, 0.3059956909435574
967.6912080057184, 0.3059946483224539
968.6919228020015, 0.30599361417622467
969.6926375982845, 0.30599258843607263
970.6933523945676, 0.3059915710337569
971.6940671908507, 0.3059905619015899
972.6947819871338, 0.30598956097243113
973.6954967834167, 0.3059885681796849
974.6962115796998, 0.3059875834572941
975.6969263759829, 0.30598660673973677
976.697641172266, 0.3059856379620218
977.698355968549, 0.305984677059684
978.6990707648321, 0.30598372396878076
979.6997855611152, 0.305982778625887
980.7005003573981, 0.30598184096809156
981.7012151536812, 0.30598091093299257
982.7019299499643, 0.30597998845869445
983.7026447462474, 0.3059790734838021
984.7033595425304, 0.30597816594741833
985.7040743388135, 0.30597726578913936
986.7047891350966, 0.30597637294905033
987.7055039313796, 0.30597548736772234
988.7062187276626, 0.3059746089862077
989.7069335239457, 0.3059737377460365
990.7076483202288, 0.30597287358921255
991.7083631165118, 0.3059720164582094
992.7090779127949, 0.3059711662959672
993.709792709078, 0.3059703230458881
994.710507505361, 0.3059694866518335
995.711222301644, 0.30596865705811915
996.7119370979271, 0.3059678342095125
997.7126518942102, 0.3059670180512283
998.7133666904932, 0.3059662085289258
999.7140814867763, 0.3059654055887044
1000.7147962830594, 0.3059646091771006
1001.7155110793424, 0.3059638192410839
1002.7162258756255, 0.30596303572805433
1003.7169406719086, 0.30596225858583753
1004.7176554681917, 0.3059614877626831
1005.7183702644746, 0.3059607232072593
1006.7190850607577, 0.30595996486865107
1007.7197998570408, 0.30595921269635584
1008.7205146533238, 0.3059584666402808
1009.7212294496069, 0.30595772665073917
1010.72194424589, 0.3059569926784471
1011.7226590421731, 0.3059562646745202
1012.723373838456, 0.3059555425904707
1013.7240886347391, 0.3059548263782041
1014.7248034310222, 0.3059541159900156
1015.7255182273053, 0.30595341137858745
1016.7262330235883, 0.30595271249698547
1017.7269478198714, 0.3059520192986565
1018.7276626161545, 0.3059513317374248
1019.7283774124375, 0.30595064976748887
1020.7290922087205, 0.3059499733434192
1021.7298070050036, 0.30594930242015433
1022.7305218012867, 0.3059486369529985
1023.7312365975697, 0.30594797689761855
1024.7319513938528, 0.3059473222100407
1025.732666190136, 0.3059466728466481
1026.733380986419, 0.30594602876417776
1027.734095782702, 0.3059453899197173
1028.734810578985, 0.30594475627070333
1029.735525375268, 0.3059441277749165
1030.7362401715511, 0.3059435043904814
1031.7369549678342, 0.30594288607586106
1032.7376697641173, 0.30594227278985625
1033.7383845604004, 0.3059416644916019
1034.7390993566835, 0.3059410611405647
1035.7398141529663, 0.3059404626965402
1036.7405289492494, 0.3059398691196498
1037.7412437455325, 0.30593928037033874
1038.7419585418156, 0.3059386964093732
1039.7426733380987, 0.3059381171978378
1040.7433881343818, 0.3059375426971331
1041.744102930665, 0.30593697286897237
1042.7448177269478, 0.3059364076753803
1043.7455325232308, 0.3059358470786893
1044.746247319514, 0.3059352910415377
1045.746962115797, 0.30593473952686706
1046.7476769120801, 0.3059341924979195
1047.7483917083632, 0.3059336499182357
1048.7491065046463, 0.3059331117516522
1049.7498213009292, 0.3059325779622995
1050.7505360972123, 0.3059320485145982
1051.7512508934954, 0.3059315233732587
1052.7519656897784, 0.3059310025032774
1053.7526804860615, 0.30593048586993493
1054.7533952823446, 0.3059299734387941
1055.7541100786277, 0.30592946517569675
1056.7548248749108, 0.3059289610467624
1057.7555396711937, 0.3059284610183851
1058.7562544674768, 0.30592796505723246
1059.7569692637599, 0.3059274731302422
1060.757684060043, 0.3059269852046206
1061.758398856326, 0.3059265012478402
1062.7591136526091, 0.30592602122763773
1063.7598284488922, 0.30592554511201175
1064.760543245175, 0.3059250728692206
1065.7612580414582, 0.30592460446778036
1066.7619728377413, 0.30592413987646294
1067.7626876340244, 0.3059236790642934
1068.7634024303075, 0.30592322200054906
1069.7641172265905, 0.30592276865475615
1070.7648320228736, 0.3059223189966885
1071.7655468191565, 0.3059218729963652
1072.7662616154396, 0.3059214306240491
1073.7669764117227, 0.30592099185024435
1074.7676912080058, 0.30592055664569495
1075.7684060042889, 0.30592012498138194
1076.769120800572, 0.3059196968285224
1077.769835596855, 0.3059192721585671
1078.770550393138, 0.3059188509431991
1079.771265189421, 0.3059184331543308
1080.771979985704, 0.30591801876410285
1081.7726947819872, 0.3059176077448822
1082.7734095782703, 0.3059172000692605
1083.7741243745534, 0.30591679571005176
1084.7748391708365, 0.30591639464029075
1085.7755539671193, 0.30591599683323184
1086.7762687634024, 0.3059156022623456
1087.7769835596855, 0.3059152109013191
1088.7776983559686, 0.3059148227240529
1089.7784131522517, 0.30591443770465915
1090.7791279485348, 0.30591405581746045
1091.7798427448179, 0.3059136770369882
1092.7805575411007, 0.3059133013379808
1093.7812723373838, 0.3059129286953814
1094.781987133667, 0.30591255908433707
1095.78270192995, 0.3059121924801966
1096.783416726233, 0.30591182885850926
1097.7841315225162, 0.30591146819502263
1098.7848463187993, 0.30591111046568165
1099.7855611150821, 0.3059107556466265
1100.7862759113652, 0.30591040371419137
1101.7869907076483, 0.30591005464490256
1102.7877055039314, 0.30590970841547693
1103.7884203002145, 0.30590936500282084
1104.7891350964976, 0.3059090243840284
1105.7898498927807, 0.30590868653637937
1106.7905646890636, 0.30590835143733847
1107.7912794853466, 0.30590801906455317
1108.7919942816297, 0.3059076893958531
1109.7927090779128, 0.3059073624092478
1110.793423874196, 0.30590703808292524
1111.794138670479, 0.30590671639525063
1112.794853466762, 0.3059063973247655
1113.795568263045, 0.3059060808501853
1114.796283059328, 0.3059057669503985
1115.7969978556112, 0.3059054556044652
1116.7977126518942, 0.3059051467916155
1117.7984274481773, 0.305904840491249
1118.7991422444604, 0.30590453668293155
1119.7998570407435, 0.3059042353463959
1120.8005718370264, 0.30590393646153924
1121.8012866333095, 0.3059036400084219
1122.8020014295926, 0.30590334596726676
1123.8027162258757, 0.30590305431845705
1124.8034310221587, 0.30590276504253583
1125.8041458184418, 0.3059024781202039
1126.804860614725, 0.3059021935323185
1127.805575411008, 0.30590191125989363
1128.8062902072909, 0.3059016312840966
1129.807005003574, 0.30590135358624837
1130.807719799857, 0.3059010781478212
1131.8084345961402, 0.3059008049504383
1132.8091493924233, 0.3059005339758723
1133.8098641887063, 0.3059002652060437
1134.8105789849894, 0.30589999862302014
1135.8112937812723, 0.3058997342090151
1136.8120085775554, 0.30589947194638606
1137.8127233738385, 0.3058992118176343
1138.8134381701216, 0.30589895380540394
1139.8141529664047, 0.3058986978924793
1140.8148677626878, 0.30589844406178496
1141.8155825589708, 0.3058981922963843
1142.8162973552537, 0.3058979425794783
1143.8170121515368, 0.3058976948944046
1144.81772694782, 0.3058974492246363
1145.818441744103, 0.3058972055537808
1146.819156540386, 0.3058969638655787
1147.8198713366692, 0.3058967241439026
1148.8205861329523, 0.3058964863727568
1149.8213009292351, 0.30589625053627495
1150.8220157255182, 0.3058960166187202
1151.8227305218013, 0.30589578460448313
1152.8234453180844, 0.30589555447808203
1153.8241601143675, 0.3058953262241601
1154.8248749106506, 0.30589509982748575
1155.8255897069337, 0.3058948752729516
1156.8263045032165, 0.3058946525455728
1157.8270192994996, 0.30589443163048596
1158.8277340957827, 0.3058942125129491
1159.8284488920658, 0.30589399517834004
1160.829163688349, 0.30589377961215514
1161.829878484632, 0.30589356580000887
1162.830593280915, 0.3058933537276323
1163.831308077198, 0.30589314338087314
1164.832022873481, 0.3058929347456941
1165.8327376697641, 0.3058927278081713
1166.8334524660472, 0.30589252255449506
1167.8341672623303, 0.30589231897096714
1168.8348820586134, 0.3058921170440009
1169.8355968548965, 0.30589191676012056
1170.8363116511794, 0.3058917181059596
1171.8370264474624, 0.3058915210682602
1172.8377412437455, 0.3058913256338724
1173.8384560400286, 0.30589113178975286
1174.8391708363117, 0.3058909395229649
1175.8398856325948, 0.3058907488206764
1176.840600428878, 0.30589055967016004
1177.8413152251608, 0.30589037205879194
1178.8420300214439, 0.3058901859740505
1179.842744817727, 0.30589000140351635
1180.84345961401, 0.30588981833487067
1181.8441744102931, 0.3058896367558954
1182.8448892065762, 0.3058894566544713
1183.8456040028593, 0.30588927801857807
1184.8463187991424, 0.30588910083629295
1185.8470335954253, 0.30588892509579
1186.8477483917084, 0.30588875078533984
1187.8484631879915, 0.3058885778933082
1188.8491779842745, 0.30588840640815523
1189.8498927805576, 0.30588823631843565
1190.8506075768407, 0.30588806761279624
1191.8513223731238, 0.30588790027997675
1192.8520371694067, 0.30588773430880856
1193.8527519656898, 0.3058875696882137
1194.8534667619729, 0.30588740640720413
1195.854181558256, 0.30588724445488136
1196.854896354539, 0.3058870838204356
1197.8556111508221, 0.305886924493145
1198.8563259471052, 0.30588676646237434
1199.857040743388, 0.3058866097175756
1200.8577555396712, 0.3058864542482862
1201.8584703359543, 0.3058863000441288
1202.8591851322374, 0.30588614709481027
1203.8598999285205, 0.3058859953901213
1204.8606147248036, 0.3058858449199356
1205.8613295210866, 0.3058856956742094
1206.8620443173695, 0.30588554764298026
1207.8627591136526, 0.30588540081636706
1208.8634739099357, 0.30588525518456866
1209.8641887062188, 0.30588511073786423
1210.8649035025019, 0.30588496746661165
1211.865618298785, 0.30588482536124734
1212.866333095068, 0.3058846844122854
1213.867047891351, 0.305884544610317
1214.867762687634, 0.30588440594600996
1215.868477483917, 0.3058842684101079
1216.8691922802002, 0.30588413199342995
1217.8699070764833, 0.3058839966868695
1218.8706218727664, 0.3058838624813948
1219.8713366690495, 0.3058837293680464
1220.8720514653323, 0.30588359733793896
1221.8727662616154, 0.30588346638225844
1222.8734810578985, 0.30588333649226307
1223.8741958541816, 0.30588320765928195
1224.8749106504647, 0.30588307987471464
1225.8756254467478, 0.3058829531300308
1226.8763402430309, 0.30588282741676953
1227.8770550393137, 0.30588270272653845
1228.8777698355968, 0.3058825790510135
1229.87848463188, 0.305882456381939
1230.879199428163, 0.3058823347111253
1231.879914224446, 0.3058822140304503
1232.8806290207292, 0.3058820943318574
1233.8813438170123, 0.30588197560735597
1234.8820586132952, 0.30588185784902006
1235.8827734095782, 0.3058817410489884
1236.8834882058613, 0.30588162519946344
1237.8842030021444, 0.30588151029271105
1238.8849177984275, 0.30588139632106054
1239.8856325947106, 0.30588128327690306
1240.8863473909937, 0.3058811711526916
1241.8870621872766, 0.3058810599409406
1242.8877769835597, 0.30588094963422596
1243.8884917798428, 0.30588084022518347
1244.8892065761258, 0.3058807317065088
1245.889921372409, 0.3058806240709569
1246.890636168692, 0.3058805173113423
1247.8913509649751, 0.30588041142053757
1248.892065761258, 0.30588030639147323
1249.892780557541, 0.3058802022171373
1250.8934953538242, 0.30588009889057466
1251.8942101501073, 0.30587999640488733
1252.8949249463903, 0.3058798947532331
1253.8956397426734, 0.30587979392882503
1254.8963545389565, 0.3058796939249321
1255.8970693352396, 0.3058795947348778
1256.8977841315225, 0.30587949635204
1257.8984989278056, 0.30587939876984993
1258.8992137240887, 0.3058793019817931
1259.8999285203718, 0.30587920598140717
1260.9006433166549, 0.30587911076228314
1261.901358112938, 0.30587901631806347
1262.902072909221, 0.30587892264244265
1263.902787705504, 0.3058788297291666
1264.903502501787, 0.30587873757203193
1265.90421729807, 0.3058786461648856
1266.9049320943532, 0.305878555501625
1267.9056468906363, 0.305878465576197
1268.9063616869194, 0.3058783763825975
1269.9070764832024, 0.3058782879148714
1270.9077912794853, 0.30587820016711237
1271.9085060757684, 0.3058781131334615
1272.9092208720515, 0.3058780268081079
1273.9099356683346, 0.3058779411852881
1274.9106504646177, 0.30587785625928526
1275.9113652609008, 0.305877772024429
1276.9120800571839, 0.3058776884750955
1277.9127948534667, 0.30587760560570615
1278.9135096497498, 0.30587752341072794
1279.914224446033, 0.30587744188467314
1280.914939242316, 0.30587736102209834
1281.915654038599, 0.30587728081760474
1282.9163688348822, 0.30587720126583673
1283.9170836311653, 0.3058771223614832
1284.9177984274481, 0.3058770440992756
1285.9185132237312, 0.3058769664739889
1286.9192280200143, 0.3058768894804395
1287.9199428162974, 0.30587681311348713
1288.9206576125805, 0.3058767373680327
1289.9213724088636, 0.30587666223901877
1290.9220872051467, 0.3058765877214288
1291.9228020014295, 0.3058765138102875
1292.9235167977126, 0.3058764405006599
1293.9242315939957, 0.305876367787651
1294.9249463902788, 0.30587629566640595
1295.925661186562, 0.30587622413210863
1296.926375982845, 0.30587615317998335
1297.927090779128, 0.3058760828052925
1298.927805575411, 0.30587601300333694
1299.928520371694, 0.3058759437694559
1300.9292351679771, 0.30587587509902675
1301.9299499642602, 0.3058758069874641
1302.9306647605433, 0.30587573943022023
1303.9313795568264, 0.30587567242278424
1304.9320943531095, 0.30587560596068203
1305.9328091493924, 0.30587554003947554
1306.9335239456755, 0.30587547465476317
1307.9342387419586, 0.30587540980217914
1308.9349535382416, 0.30587534547739315
1309.9356683345247, 0.30587528167611017
1310.9363831308078, 0.3058752183940699
1311.937097927091, 0.305875155627047
1312.937812723374, 0.30587509337085034
1313.9385275196569, 0.30587503162132273
1314.93924231594, 0.30587497037434114
1315.939957112223, 0.30587490962581604
1316.9406719085061, 0.3058748493716906
1317.9413867047892, 0.30587478960794207
1318.9421015010723, 0.30587473033057916
1319.9428162973554, 0.3058746715356445
1320.9435310936383, 0.30587461321921167
1321.9442458899214, 0.30587455537738667
1322.9449606862045, 0.30587449800630734
1323.9456754824876, 0.30587444110214257
1324.9463902787707, 0.30587438466109296
1325.9471050750537, 0.30587432867938963
1326.9478198713368, 0.30587427315329435
1327.9485346676197, 0.30587421807909915
1328.9492494639028, 0.30587416345312696
1329.9499642601859, 0.30587410927172987
1330.950679056469, 0.3058740555312901
1331.951393852752, 0.30587400222821914
1332.9521086490352, 0.30587394935895745
1333.9528234453182, 0.30587389691997496
1334.953538241601, 0.3058738449077697
1335.9542530378842, 0.30587379331886894
1336.9549678341673, 0.3058737421498277
1337.9556826304504, 0.3058736913972289
1338.9563974267335, 0.3058736410576839
1339.9571122230166, 0.30587359112783086
1340.9578270192997, 0.305873541604336
1341.9585418155825, 0.3058734924838921
1342.9592566118656, 0.3058734437632196
1343.9599714081487, 0.3058733954390644
1344.9606862044318, 0.3058733475082001
1345.961401000715, 0.3058732999674257
1346.962115796998, 0.305873252813567
1347.962830593281, 0.305873206043475
1348.963545389564, 0.30587315965402645
1349.964260185847, 0.30587311364212405
1350.9649749821301, 0.3058730680046948
1351.9656897784132, 0.30587302273869155
1352.9664045746963, 0.30587297784109135
1353.9671193709794, 0.30587293330889603
1354.9678341672625, 0.3058728891391319
1355.9685489635453, 0.3058728453288497
1356.9692637598284, 0.3058728018751235
1357.9699785561115, 0.30587275877505166
1358.9706933523946, 0.3058727160257563
1359.9714081486777, 0.3058726736243825
1360.9721229449608, 0.30587263156809874
1361.972837741244, 0.3058725898540969
1362.9735525375268, 0.30587254847959133
1363.9742673338098, 0.3058725074418188
1364.974982130093, 0.3058724667380395
1365.975696926376, 0.3058724263655348
1366.9764117226591, 0.3058723863216089
1367.9771265189422, 0.3058723466035877
1368.9778413152253, 0.3058723072088187
1369.9785561115082, 0.3058722681346717
1370.9792709077913, 0.3058722293785369
1371.9799857040744, 0.30587219093782625
1372.9807005003574, 0.3058721528099731
1373.9814152966405, 0.30587211499243083
1374.9821300929236, 0.3058720774826743
1375.9828448892067, 0.3058720402781987
1376.9835596854896, 0.3058720033765195
1377.9842744817727, 0.3058719667751725
1378.9849892780558, 0.3058719304717136
1379.9857040743389, 0.30587189446371804
1380.986418870622, 0.30587185874878164
1381.987133666905, 0.305871823324519
1382.9878484631881, 0.3058717881885647
1383.9885632594712, 0.3058717533385726
1384.989278055754, 0.30587171877221525
1385.9899928520372, 0.3058716844871842
1386.9907076483203, 0.3058716504811902
1387.9914224446034, 0.3058716167519623
1388.9921372408864, 0.3058715832972478
1389.9928520371695, 0.3058715501148128
1390.9935668334526, 0.3058715172024414
1391.9942816297355, 0.30587148455793556
1392.9949964260186, 0.30587145217911543
1393.9957112223017, 0.3058714200638187
1394.9964260185848, 0.3058713882099007
1395.9971408148679, 0.3058713566152339
1396.997855611151, 0.30587132527770894
1397.998570407434, 0.3058712941952325
1398.999285203717, 0.3058712633657295
1400.0, 0.30587123278714073


==> CheckingTheAccuracyFinalExperiments/FristCase-ServersUnderContention/Approximate/abstract/S_4_approximate_firstCase.csv <==
# Simulator: Adaptive step-size 5th-order Dormand Prince ODE Solver
# Relative error: 1.0E-4
# Absolute error: 1.0E-4
# Step size: 1.0E-5
# Number of data points: 1400
# Stop time: 1400.0
# Start time: 0.0
# Model Parameters
# Run time = 7.874000072479248
# Time, "Sum_4"
0.0, 0.0
1.0007147962830594, 0.020487927686879993
2.0014295925661187, 0.040070442478789554
3.002144388849178, 0.058847964289822884
4.0028591851322375, 0.0768493029330099
5.003573981415297, 0.09410226095592462
6.004288777698356, 0.11063366903694484
7.005003573981416, 0.12646942012107076
8.005718370264475, 0.14163450234087188
9.006433166547534, 0.15615303076645345
10.007147962830594, 0.1700482780267288
11.007862759113653, 0.18334270384273177
12.008577555396712, 0.1960579835122132
13.009292351679772, 0.20821503538332695
14.010007147962831, 0.21983404735382922
15.01072194424589, 0.2309345024308817
16.01143674052895, 0.2415352033852679
17.01215153681201, 0.25165429653259475
18.01286633309507, 0.26130929467286407
19.013581129378128, 0.27051709921865424
20.014295925661187, 0.2792940215410422
21.015010721944247, 0.2876558035613479
22.015725518227306, 0.2956176376157432
23.016440314510366, 0.3031941856187986
24.017155110793425, 0.3103995975510769
25.017869907076484, 0.31724752929498384
26.018584703359544, 0.32375115984219666
27.019299499642603, 0.3299232078951437
28.020014295925662, 0.33577594788419884
29.02072909220872, 0.3413212254214595
30.02144388849178, 0.3465704722112312
31.02215868477484, 0.35153472043659567
32.0228734810579, 0.35622461664075655
33.02358827734096, 0.36065043512116196
34.02430307362402, 0.3648220908537664
35.025017869907074, 0.3687491519641544
36.02573266619014, 0.3724408517616503
37.0264474624732, 0.37590610035195793
38.027162258756256, 0.37915349584330205
39.02787705503931, 0.38219133516051806
40.028591851322375, 0.38502762448100075
41.02930664760544, 0.38767008930592967
42.030021443888494, 0.3901261841797055
43.03073624017155, 0.3924031020700604
44.03145103645461, 0.3945077834208621
45.032165832737675, 0.3964469248891959
46.03288062902073, 0.3982269877778931
47.03359542530379, 0.39985420617427636
48.03431022158685, 0.4013345948054956
49.03502501786991, 0.40267395662047106
50.03573981415297, 0.4038778901080865
51.036454610436024, 0.4049517963609369
52.03716940671909, 0.40590088589360357
53.03788420300215, 0.40673018522410054
54.038598999285206, 0.4074445432268333
55.03931379556826, 0.40804863726511403
56.040028591851325, 0.40854697911097765
57.04074338813439, 0.40894392065978674
58.04145818441744, 0.40924365944682367
59.0421729807005, 0.40945024397282986
60.04288777698356, 0.40956757884519157
61.043602573266625, 0.4095994297412403
62.04431736954968, 0.40954942819989965
63.04503216583274, 0.40942107624769375
64.0457469621158, 0.40921775086491774
65.04646175839886, 0.40894270829755647
66.04717655468193, 0.40859908822035235
67.04789135096497, 0.4081899177562221
68.04860614724804, 0.4077181153570378
69.0493209435311, 0.4071864945506157
70.05003573981415, 0.4065977675585777
71.05075053609721, 0.4059545487895901
72.05146533238027, 0.4052593582123218
73.05218012866334, 0.4045146246123105
74.0528949249464, 0.4037226887367819
75.05360972122945, 0.4028858063313143
76.05432451751251, 0.40200615107211374
77.05503931379558, 0.4010858173975289
78.05575411007862, 0.40012682324229804
79.05646890636169, 0.3991311126779126
80.05718370264475, 0.39810055846235104
81.05789849892781, 0.3970369645023257
82.05861329521088, 0.39594206823107403
83.05932809149392, 0.3948175429046239
84.06004288777699, 0.39366499981934605
85.06075768406005, 0.39248599045352983
86.0614724803431, 0.3912820085355979
87.06218727662616, 0.3900544920415021
88.06290207290922, 0.3888048251237454
89.06361686919229, 0.38753433997439074
90.06433166547535, 0.3862443186243323
91.0650464617584, 0.38493599468103146
92.06576125804146, 0.3836105550068375
93.06647605432453, 0.38226914133993634
94.06719085060757, 0.3809128518599081
95.06790564689064, 0.3795427426997975
96.0686204431737, 0.3781598294065364
97.06933523945676, 0.3767650883514958
98.07005003573983, 0.37535945809288135
99.07076483202287, 0.37394384069162323
100.07147962830594, 0.3725191029823621
101.072194424589, 0.37108607780106534
102.07290922087205, 0.36964556517076924
103.07362401715511, 0.3681983334468746
104.07433881343817, 0.36674512042338653
105.07505360972124, 0.3652866344014346
106.0757684060043, 0.363823555221364
107.07648320228735, 0.3623565352596438
108.07719799857041, 0.3608862003917983
109.07791279485348, 0.359413150922519
110.07862759113652, 0.35793796248408033
111.07934238741959, 0.35646118690414247
112.08005718370265, 0.3549833530439841
113.08077197998571, 0.35350496760817757
114.08148677626878, 0.3520265159266745
115.08220157255182, 0.3505484627102496
116.08291636883489, 0.34907125278020423
117.08363116511795, 0.3475953117732105
118.084345961401, 0.34612104682214095
119.08506075768406, 0.3446488472137005
120.08577555396712, 0.34317908502364947
121.08649035025019, 0.34171211573038324
122.08720514653325, 0.34024827880759967
123.0879199428163, 0.33878789829676664
124.08863473909936, 0.3373312833600757
125.08934953538242, 0.3358787288145464
126.09006433166547, 0.334430515647918
127.09077912794854, 0.33298691151694676
128.0914939242316, 0.33154817122870717
129.09220872051466, 0.330114537205475
130.09292351679773, 0.32868623993374196
131.0936383130808, 0.3272634983979061
132.09435310936385, 0.32584652049915463
133.09506790564689, 0.3244355034600407
134.09578270192995, 0.32303063421523837
135.096497498213, 0.32163208978894153
136.09721229449607, 0.32024003765936304
137.09792709077914, 0.3188546361107646
138.0986418870622, 0.31747603457344575
139.09935668334526, 0.3161043739520909
140.1000714796283, 0.31473978694287486
141.10078627591136, 0.31338239833970327
142.10150107219442, 0.31203232532995356
143.1022158684775, 0.3106896777800754
144.10293066476055, 0.30935455851138755
145.1036454610436, 0.30802706356640724
146.10436025732668, 0.30670728246602635
147.10507505360974, 0.30539529845784824
148.1057898498928, 0.304091188755979
149.10650464617584, 0.30279502477256387
150.1072194424589, 0.301506872341347
151.10793423874196, 0.3002267919335212
152.10864903502502, 0.29895483886613217
153.1093638313081, 0.29769106350328156
154.11007862759115, 0.29643551145037933
155.1107934238742, 0.2951882237416727
156.11150822015725, 0.29394923702128034
157.1122230164403, 0.2927185837179543
158.11293781272337, 0.29149629221377554
159.11365260900644, 0.2902823870069908
160.1143674052895, 0.28907688886918737
161.11508220157256, 0.2878798149969933
162.11579699785563, 0.28669117915849623
163.1165117941387, 0.28551099183454703
164.11722659042175, 0.2843392603551294
165.11794138670479, 0.2831759890309577
166.11865618298785, 0.2820211792804656
167.1193709792709, 0.2808748297523377
168.12008577555397, 0.27973693644373937
169.12080057183704, 0.2786074928143828
170.1215153681201, 0.2774864898965783
171.12223016440316, 0.2763739164013967
172.1229449606862, 0.27526975882108284
173.12365975696926, 0.2741740015278375
174.12437455325232, 0.27308662686909957
175.1250893495354, 0.27200761525943884
176.12580414581845, 0.2709369452691779
177.1265189421015, 0.26987459370985134
178.12723373838458, 0.2688205357166119
179.12794853466764, 0.2677747448276816
180.1286633309507, 0.2667371930609539
181.12937812723374, 0.265707850987837
182.1300929235168, 0.2646866878044371
183.13080771979986, 0.2636736714001662
184.13152251608292, 0.2626687684238655
185.132237312366, 0.26167194434752655
186.13295210864905, 0.2606831635276918
187.1336669049321, 0.2597023892646136
188.13438170121515, 0.25872958385924655
189.1350964974982, 0.25776470866814744
190.13581129378127, 0.2568077241563535
191.13652609006434, 0.25585858994830735
192.1372408863474, 0.2549172648768947
193.13795568263046, 0.2539837070306602
194.13867047891353, 0.2530578737992606
195.1393852751966, 0.2521397219172196
196.14010007147965, 0.25122920750603667
197.14081486776269, 0.2503262861147105
198.14152966404575, 0.249430912758729
199.1422444603288, 0.24854304195757734
200.14295925661187, 0.24766262777081752
201.14367405289494, 0.2467896238327846
202.144388849178, 0.2459239833859498
203.14510364546106, 0.24506565931299448
204.1458184417441, 0.24421460416764032
205.14653323802716, 0.2433707702042763
206.14724803431022, 0.24253410940642625
207.1479628305933, 0.24170457351409544
208.14867762687635, 0.2408821140500345
209.1493924231594, 0.24006668234495915
210.15010721944248, 0.23925822956175913
211.15082201572554, 0.2384567067187356
212.1515368120086, 0.23766206471189666
213.15225160829164, 0.2368742543363449
214.1529664045747, 0.23609322630678772
215.15368120085776, 0.23531893127720288
216.15439599714082, 0.2345513198596871
217.1551107934239, 0.23379034264251472
218.15582558970695, 0.23303595020743798
219.15654038599, 0.23228809314625096
220.15725518227305, 0.23154672207664512
221.1579699785561, 0.23081178765738236
222.15868477483917, 0.23008324060280633
223.15939957112224, 0.22936103169671754
224.1601143674053, 0.2286451118056359
225.16082916368836, 0.22793543189146714
226.16154395997143, 0.22723194302360059
227.1622587562545, 0.2265345963904539
228.16297355253755, 0.22584334331048614
229.16368834882059, 0.22515813524269812
230.16440314510365, 0.224478923796637
231.1651179413867, 0.22380566074192523
232.16583273766977, 0.2231382980173274
233.16654753395284, 0.2224767877393765
234.1672623302359, 0.22182108221056882
235.16797712651896, 0.22117113392715
236.168691922802, 0.22052689558650163
237.16940671908506, 0.21988832009414574
238.17012151536812, 0.21925536057038073
239.1708363116512, 0.2186279703565603
240.17155110793425, 0.21800610302103116
241.1722659042173, 0.21738971236474086
242.17298070050037, 0.21677875242652592
243.17369549678344, 0.21617317748809609
244.1744102930665, 0.2155729420787222
245.17512508934954, 0.2149780009796406
246.1758398856326, 0.21438830922818522
247.17655468191566, 0.21380382212165466
248.17726947819872, 0.21322449522092732
249.1779842744818, 0.21265028435383382
250.17869907076485, 0.2120811456182926
251.1794138670479, 0.2115170353852221
252.18012866333095, 0.21095791030123462
253.180843459614, 0.21040372729112286
254.18155825589707, 0.20985444356014502
255.18227305218014, 0.20931001659611703
256.1829878484632, 0.2087704041713203
257.18370264474623, 0.20823556434423096
258.1844174410293, 0.20770545546107674
259.18513223731236, 0.2071800361572325
260.18584703359545, 0.20665926535845458
261.1865618298785, 0.20614310228196692
262.1872766261616, 0.2056315064373993
263.1879914224446, 0.20512443762758656
264.1887062187277, 0.20462185594923515
265.18942101501074, 0.20412372179345953
266.19013581129377, 0.2036299958461975
267.19085060757686, 0.20314063908850563
268.1915654038599, 0.20265561279674246
269.192280200143, 0.20217487854264404
270.192994996426, 0.20169839819329474
271.1937097927091, 0.2012261339109991
272.19442458899215, 0.2007580481530591
273.1951393852752, 0.2002941036714602
274.1958541815583, 0.19983426351247024
275.1965689778413, 0.19937849101615615
276.1972837741244, 0.19892674981582034
277.19799857040744, 0.1984790038373628
278.1987133666905, 0.1980352172985688
279.19942816297356, 0.19759535470833003
280.2001429592566, 0.197159380865798
281.2008577555397, 0.19672726085947642
282.2015725518227, 0.19629896006625236
283.2022873481058, 0.1958744441503721
284.20300214438885, 0.1954536790623626
285.20371694067194, 0.19503663103790128
286.204431736955, 0.1946232665966373
287.20514653323806, 0.19421355254096648
288.2058613295211, 0.19380745595476329
289.20657612580413, 0.19340494420207005
290.2072909220872, 0.19300598492574764
291.20800571837026, 0.19261054604608957
292.20872051465335, 0.19221859575939984
293.2094353109364, 0.19183010253653845
294.2101501072195, 0.19144503512143551
295.2108649035025, 0.19106336252957684
296.2115796997856, 0.19068505404646094
297.21229449606864, 0.1903100792260318
298.21300929235167, 0.1899384078890847
299.21372408863476, 0.18957001012165323
300.2144388849178, 0.18920485627337227
301.2151536812009, 0.1888429169558231
302.2158684774839, 0.18848416304085996
303.216583273767, 0.18812856565891936
304.21729807005005, 0.18777609619731506
305.2180128663331, 0.18742672629851753
306.2187276626162, 0.18708042785842155
307.2194424588992, 0.18673717302460177
308.2201572551823, 0.18639693419455663
309.22087205146534, 0.18605968401394446
310.2215868477484, 0.185725395374809
311.22230164403146, 0.18539404141379895
312.2230164403145, 0.1850655955103802
313.2237312365976, 0.18474003128504193
314.2244460328806, 0.18441732259749885
315.2251608291637, 0.1840974435448885
316.22587562544675, 0.18378036845996593
317.22659042172984, 0.1834660719092958
318.2273052180129, 0.1831545286914424
319.22802001429596, 0.18284571383515932
320.228734810579, 0.18253960259757862
321.22944960686203, 0.1822361704623998
322.2301644031451, 0.18193539313808016
323.23087919942816, 0.18163724655602775
324.23159399571125, 0.18134170686879417
325.2323087919943, 0.18104875044827212
326.2330235882774, 0.18075835388389483
327.2337383845604, 0.1804704939808403
328.2344531808435, 0.18018514775823838
329.23516797712654, 0.17990229244738395
330.23588277340957, 0.17962190548995355
331.23659756969266, 0.17934396453622906
332.2373123659757, 0.17906844744332653
333.2380271622588, 0.17879533227343022
334.2387419585418, 0.17852459729203538
335.2394567548249, 0.17825622096619578
336.24017155110795, 0.17799018196278008
337.240886347391, 0.1777264591467348
338.2416011436741, 0.1774650315793559
339.2423159399571, 0.17720587851656727
340.2430307362402, 0.17694897940720863
341.24374553252323, 0.17669431389133136
342.2444603288063, 0.17644186179850407
343.24517512508936, 0.1761916031461266
344.2458899213724, 0.17594351813775266
345.2466047176555, 0.17569758716142325
346.2473195139385, 0.1754537907880083
347.2480343102216, 0.17521210976955942
348.24874910650465, 0.17497252503767205
349.24946390278774, 0.17473501770185712
350.2501786990708, 0.17449956904792385
351.25089349535386, 0.17426616053637253
352.2516082916369, 0.17403477380079801
353.25232308791993, 0.1738053906463031
354.253037884203, 0.1735779930479235
355.25375268048606, 0.1733525631490634
356.25446747676915, 0.17312908325994134
357.2551822730522, 0.17290753585604773
358.2558970693353, 0.17268790357661276
359.2566118656183, 0.17247016922308653
360.2573266619014, 0.17225431575762862
361.25804145818444, 0.17204032630161045
362.25875625446747, 0.17182818413412793
363.25947105075056, 0.17161787269052592
364.2601858470336, 0.1714093755609333
365.2609006433167, 0.1712026764888108
366.2616154395997, 0.17099775936950834
367.2623302358828, 0.17079460824883497
368.26304503216585, 0.17059320732164002
369.2637598284489, 0.17039354093040565
370.264474624732, 0.1701955935638505
371.265189421015, 0.16999934985554474
372.2659042172981, 0.16980479458253717
373.26661901358113, 0.16961191266399256
374.2673338098642, 0.16942068915984212
375.26804860614726, 0.16923110926944315
376.2687634024303, 0.16904315833025155
377.2694781987134, 0.16885682181650546
378.2701929949964, 0.16867208533791964
379.2709077912795, 0.16848893463839157
380.27162258756255, 0.16830735559471857
381.27233738384564, 0.16812733421532605
382.2730521801287, 0.16794885663900702
383.27376697641176, 0.16777190913367304
384.2744817726948, 0.16759647809511535
385.27519656897783, 0.16742255004577816
386.2759113652609, 0.16725011163354178
387.27662616154396, 0.16707914963051762
388.27734095782705, 0.16690965093185364
389.2780557541101, 0.1667416025545505
390.2787705503932, 0.1665749916362889
391.2794853466762, 0.16640980543426687
392.2802001429593, 0.16624603132404883
393.28091493924234, 0.16608365679842413
394.28162973552537, 0.1659226694662775
395.28234453180846, 0.16576305705146827
396.2830593280915, 0.16560480739172068
397.2837741243746, 0.16544790843752566
398.2844889206576, 0.1652923482510516
399.2852037169407, 0.1651381150050656
400.28591851322375, 0.16498519698186473
401.2866333095068, 0.16483358257221847
402.2873481057899, 0.16468326027431904
403.2880629020729, 0.16453421869274448
404.288777698356, 0.16438644653742912
405.28949249463903, 0.16423993262264516
406.2902072909221, 0.1640946658659936
407.29092208720516, 0.16395063528740528
408.2916368834882, 0.16380783000815052
409.2923516797713, 0.16366623924986004
410.2930664760543, 0.163525852333553
411.2937812723374, 0.16338665867867652
412.29449606862045, 0.16324864780215337
413.29521086490354, 0.16311180931743935
414.2959256611866, 0.1629761329335893
415.29664045746966, 0.16284160845433335
416.2973552537527, 0.1627082257771606
417.29807005003573, 0.16257597489241302
418.2987848463188, 0.16244484588238742
419.29949964260186, 0.1623148289204473
420.30021443888495, 0.1621859142701419
421.300929235168, 0.16205809228433501
422.3016440314511, 0.1619313534043423
423.3023588277341, 0.16180568815907634
424.3030736240172, 0.16168108716420107
425.30378842030024, 0.16155754112129414
426.30450321658327, 0.1614350408170172
427.30521801286636, 0.16131357712229502
428.3059328091494, 0.16119314099150261
429.3066476054325, 0.1610737234616598
430.3073624017155, 0.1609553156516348
431.3080771979986, 0.16083790876135498
432.30879199428165, 0.16072149407102565
433.3095067905647, 0.16060606294035673
434.3102215868478, 0.16049160680779653
435.3109363831308, 0.16037811718977488
436.3116511794139, 0.1602655856799513
437.31236597569693, 0.16015400394847287
438.31308077198, 0.16004336374123806
439.31379556826306, 0.159933656879169
440.3145103645461, 0.15982487525749017
441.3152251608292, 0.15971701084501488
442.3159399571122, 0.15961005568343836
443.3166547533953, 0.15950400188663877
444.31736954967835, 0.15939884163998397
445.31808434596144, 0.15929456719964677
446.3187991422445, 0.15919117089192536
447.31951393852756, 0.159088645112572
448.3202287348106, 0.15898698232612798
449.32094353109363, 0.15888617506526448
450.3216583273767, 0.15878621593013148
451.32237312365976, 0.15868709758771207
452.32308791994285, 0.1585888127711835
453.3238027162259, 0.15849135427928498
454.324517512509, 0.15839471497569177
455.325232308792, 0.15829888778839482
456.3259471050751, 0.1582038657090879
457.32666190135814, 0.15810964179256004
458.32737669764117, 0.15801620915609385
459.32809149392426, 0.15792356097887084
460.3288062902073, 0.15783169050138177
461.3295210864904, 0.15774059102484386
462.3302358827734, 0.15765025591062257
463.3309506790565, 0.15756067857966075
464.33166547533955, 0.15747185251191223
465.3323802716226, 0.15738377124578168
466.3330950679057, 0.15729642837757019
467.3338098641887, 0.15720981756092622
468.3345246604718, 0.15712393250630197
469.33523945675483, 0.15703876698041525
470.3359542530379, 0.15695431480571742
471.33666904932096, 0.15687056985986558
472.337383845604, 0.1567875260752004
473.3380986418871, 0.15670517743823006
474.3388134381701, 0.1566235179891182
475.3395282344532, 0.15654254182117738
476.34024303073625, 0.15646224308036843
477.34095782701934, 0.1563826159648032
478.3416726233024, 0.1563036547242539
479.34238741958546, 0.1562253536596663
480.3431022158685, 0.15614770712267853
481.34381701215153, 0.15607070951514387
482.3445318084346, 0.1559943552886595
483.34524660471766, 0.1559186389440983
484.34596140100075, 0.15584355503114727
485.3466761972838, 0.15576909814784887
486.3473909935669, 0.15569526294014827
487.3481057898499, 0.15562204410144387
488.348820586133, 0.1555494363721436
489.34953538241604, 0.1554774345392248
490.35025017869907, 0.15540603343579837
491.35096497498216, 0.15533522794067803
492.3516797712652, 0.15526501297795325
493.3523945675483, 0.15519538351656684
494.3531093638313, 0.15512633456989625
495.3538241601144, 0.15505786119533962
496.35453895639745, 0.15498995849390557
497.3552537526805, 0.15492262160980677
498.3559685489636, 0.15485584573005867
499.3566833452466, 0.1547896260840811
500.3573981415297, 0.154723957943304
501.35811293781273, 0.15465883662077778
502.3588277340958, 0.15459425747078656
503.35954253037886, 0.15453021588846644
504.3602573266619, 0.15446670730942588
505.360972122945, 0.15440372720937148
506.361686919228, 0.15434127110373674
507.3624017155111, 0.1542793345473142
508.36311651179415, 0.15421791313389213
509.36383130807724, 0.15415700249589367
510.3645461043603, 0.15409659830402037
511.36526090064336, 0.15403669626689873
512.3659756969264, 0.15397729213073105
513.3666904932095, 0.15391838167894856
514.3674052894925, 0.15385996073186878
515.3681200857756, 0.15380202514635616
516.3688348820586, 0.15374457081548593
517.3695496783417, 0.15368759366821072
518.3702644746247, 0.15363108966903158
519.3709792709078, 0.15357505481767164
520.3716940671909, 0.15351948514875258
521.3724088634739, 0.15346437673147498
522.373123659757, 0.1534097256693013
523.3738384560401, 0.15335552809964217
524.3745532523232, 0.1533017801935459
525.3752680486061, 0.15324847815539053
526.3759828448892, 0.15319561822257977
527.3766976411723, 0.15314319666524057
528.3774124374554, 0.15309120978592533
529.3781272337384, 0.1530396539193154
530.3788420300215, 0.1529885254319282
531.3795568263046, 0.1529378207218279
532.3802716225875, 0.15288753621833734
533.3809864188706, 0.1528376683817541
534.3817012151537, 0.15278821370306844
535.3824160114368, 0.15273916870368487
536.3831308077198, 0.15269052993514545
537.3838456040029, 0.15264229397885667
538.384560400286, 0.15259445744581807
539.385275196569, 0.15254701697635462
540.385989992852, 0.15249996923985024
541.3867047891351, 0.152453310934485
542.3874195854182, 0.15240703878697529
543.3881343817012, 0.1523611495523146
544.3888491779843, 0.15231564001351866
545.3895639742674, 0.15227050698137196
546.3902787705504, 0.15222574729417743
547.3909935668335, 0.1521813578175082
548.3917083631165, 0.15213733544396138
549.3924231593996, 0.15209367709291496
550.3931379556826, 0.15205037971028637
551.3938527519657, 0.15200744026829374
552.3945675482488, 0.15196485576521931
553.3952823445318, 0.15192262322517536
554.3959971408149, 0.15188073969787177
555.396711937098, 0.15183920225838662
556.397426733381, 0.15179800800693818
557.398141529664, 0.1517571540686599
558.3988563259471, 0.15171663759337628
559.3995711222302, 0.1516764557553832
560.4002859185132, 0.15163660575322724
561.4010007147963, 0.15159708480948955
562.4017155110794, 0.15155789017057103
563.4024303073625, 0.15151901910647916
564.4031451036454, 0.1514804689106172
565.4038598999285, 0.15144223689957534
566.4045746962116, 0.1514043204129239
567.4052894924947, 0.15136671681300856
568.4060042887777, 0.15132942348474748
569.4067190850608, 0.15129243783542984
570.4074338813439, 0.15125575729451693
571.4081486776269, 0.15121937931344512
572.40886347391, 0.1511833013654301
573.409578270193, 0.1511475209452738
574.4102930664761, 0.15111203556917222
575.4110078627591, 0.15107684277452593
576.4117226590422, 0.1510419401197514
577.4124374553253, 0.15100732518409518
578.4131522516083, 0.15097299556744925
579.4138670478914, 0.15093894889016798
580.4145818441744, 0.150905182792887
581.4152966404575, 0.150871694936344
582.4160114367405, 0.15083848300120056
583.4167262330236, 0.15080554468786628
584.4174410293067, 0.15077287771632464
585.4181558255897, 0.15074047982595962
586.4188706218728, 0.15070834877538478
587.4195854181559, 0.1506764823422738
588.420300214439, 0.15064487832319232
589.4210150107219, 0.15061353453343135
590.421729807005, 0.15058244880684268
591.4224446032881, 0.15055161899567526
592.4231593995712, 0.15052104297041344
593.4238741958542, 0.15049071861961683
594.4245889921373, 0.15046064384976116
595.4253037884204, 0.15043081658508112
596.4260185847033, 0.15040123476741424
597.4267333809864, 0.15037189635604684
598.4274481772695, 0.15034279932756023
599.4281629735526, 0.15031394167568013
600.4288777698356, 0.1502853214111254
601.4295925661187, 0.15025693656146036
602.4303073624018, 0.1502287851709464
603.4310221586848, 0.1502008653003959
604.4317369549678, 0.150173175027028
605.4324517512509, 0.15014571244432542
606.433166547534, 0.15011847566189154
607.433881343817, 0.15009146280531013
608.4345961401001, 0.15006467201600587
609.4353109363832, 0.15003810145110588
610.4360257326662, 0.15001174928330327
611.4367405289493, 0.149985613700721
612.4374553252323, 0.14995969290677774
613.4381701215154, 0.1499339851200545
614.4388849177984, 0.14990848857416283
615.4395997140815, 0.14988320151761386
616.4403145103646, 0.14985812221368888
617.4410293066476, 0.14983324894031094
618.4417441029307, 0.14980857998991776
619.4424588992138, 0.14978411366933525
620.4431736954969, 0.1497598482996531
621.4438884917798, 0.14973578221610087
622.4446032880629, 0.14971191376792506
623.445318084346, 0.1496882413182681
624.446032880629, 0.14966476324404768
625.4467476769121, 0.14964147793583732
626.4474624731952, 0.14961838379774825
627.4481772694783, 0.14959547924731245
628.4488920657612, 0.14957276271536626
629.4496068620443, 0.14955023264593545
630.4503216583274, 0.1495278874961212
631.4510364546105, 0.1495057257359872
632.4517512508935, 0.14948374584844773
633.4524660471766, 0.14946194632915655
634.4531808434597, 0.14944032568639712
635.4538956397427, 0.1494188824409737
636.4546104360257, 0.14939761512610322
637.4553252323088, 0.1493765222873087
638.4560400285919, 0.1493556024823125
639.4567548248749, 0.14933485428093213
640.457469621158, 0.14931427626497557
641.4581844174411, 0.14929386702813816
642.4588992137241, 0.14927362517590065
643.4596140100072, 0.14925354932542748
644.4603288062902, 0.14923363810546664
645.4610436025733, 0.14921389015625003
646.4617583988563, 0.14919430412939488
647.4624731951394, 0.14917487868780605
648.4631879914225, 0.149155612505579
649.4639027877055, 0.14913650426790398
650.4646175839886, 0.14911755267097085
651.4653323802717, 0.14909875642187467
652.4660471765548, 0.14908011423852252
653.4667619728377, 0.14906162484954052
654.4674767691208, 0.14904328699418246
655.4681915654039, 0.14902509942223843
656.468906361687, 0.14900706089394497
657.46962115797, 0.14898917017989546
658.4703359542531, 0.1489714260609521
659.4710507505362, 0.14895382732815735
660.4717655468191, 0.1489363727826476
661.4724803431022, 0.1489190612355666
662.4731951393853, 0.1489018915079803
663.4739099356684, 0.14888486243079185
664.4746247319514, 0.14886797284465791
665.4753395282345, 0.14885122159990521
666.4760543245176, 0.14883460755644853
667.4767691208006, 0.1488181295837083
668.4774839170836, 0.14880178656053034
669.4781987133667, 0.14878557737510523
670.4789135096498, 0.14876950092488844
671.4796283059328, 0.1487535561165221
672.4803431022159, 0.14873774186575642
673.481057898499, 0.14872205709737232
674.481772694782, 0.1487065007451044
675.4824874910651, 0.1486910717515652
676.4832022873481, 0.14867576906816946
677.4839170836312, 0.14866059165505974
678.4846318799142, 0.14864553848103168
679.4853466761973, 0.148630608523461
680.4860614724804, 0.14861580076823033
681.4867762687634, 0.1486011142096576
682.4874910650465, 0.14858654785042388
683.4882058613296, 0.14857210070150276
684.4889206576127, 0.14855777178208981
685.4896354538956, 0.1485435601195332
686.4903502501787, 0.14852946474926443
687.4910650464618, 0.14851548471473017
688.4917798427448, 0.1485016190673238
689.4924946390279, 0.14848786686631865
690.493209435311, 0.1484742271788012
691.4939242315941, 0.14846069907960485
692.494639027877, 0.14844728165124457
693.4953538241601, 0.14843397398385166
694.4960686204432, 0.14842077517510993
695.4967834167263, 0.1484076843301911
696.4974982130093, 0.14839470056169235
697.4982130092924, 0.14838182298957292
698.4989278055755, 0.14836905074109236
699.4996426018585, 0.14835638295074868
700.5003573981415, 0.14834381876021757
701.5010721944246, 0.14833135731829153
702.5017869907077, 0.14831899778082006
703.5025017869907, 0.14830673931064983
704.5032165832738, 0.14829458107756613
705.5039313795569, 0.14828252225823402
706.5046461758399, 0.14827056203614072
707.505360972123, 0.14825869960153787
708.506075768406, 0.14824693415138462
709.5067905646891, 0.14823526488929115
710.5075053609721, 0.1482236910254627
711.5082201572552, 0.14821221177664426
712.5089349535383, 0.14820082636606527
713.5096497498213, 0.1481895340233853
714.5103645461044, 0.14817833398463978
715.5110793423875, 0.14816722549218647
716.5117941386706, 0.14815620779465233
717.5125089349535, 0.1481452801468812
718.5132237312366, 0.14813444180988086
719.5139385275197, 0.14812369205077192
720.5146533238028, 0.1481130301427361
721.5153681200858, 0.1481024553649655
722.5160829163689, 0.14809196700261223
723.516797712652, 0.1480815643467381
724.5175125089349, 0.14807124669426558
725.518227305218, 0.1480610133479278
726.5189421015011, 0.1480508636162208
727.5196568977842, 0.14804079681335466
728.5203716940672, 0.14803081225920584
729.5210864903503, 0.14802090927926947
730.5218012866334, 0.14801108720461223
731.5225160829164, 0.14800134537182602
732.5232308791994, 0.14799168312298147
733.5239456754825, 0.1479820998055823
734.5246604717656, 0.14797259477251945
735.5253752680486, 0.14796316738202642
736.5260900643317, 0.14795381699763419
737.5268048606148, 0.14794454298812715
738.5275196568978, 0.14793534472749903
739.5282344531809, 0.14792622159490973
740.528949249464, 0.14791717297464144
741.529664045747, 0.14790819825605672
742.53037884203, 0.14789929683355485
743.5310936383131, 0.1478904681065309
744.5318084345962, 0.14788171147933357
745.5325232308792, 0.14787302636122343
746.5332380271623, 0.14786441216633275
747.5339528234454, 0.14785586831362402
748.5346676197285, 0.14784739422685014
749.5353824160114, 0.14783898933451414
750.5360972122945, 0.14783065306982984
751.5368120085776, 0.14782238487068225
752.5375268048606, 0.14781418417958891
753.5382416011437, 0.14780605044366094
754.5389563974268, 0.14779798311456502
755.5396711937099, 0.14778998164848556
756.5403859899928, 0.14778204550608637
757.5411007862759, 0.14777417415247399
758.541815582559, 0.14776636705716065
759.5425303788421, 0.14775862369402715
760.5432451751251, 0.14775094354128662
761.5439599714082, 0.147743326081449
762.5446747676913, 0.14773577080128447
763.5453895639743, 0.1477282771917883
764.5461043602573, 0.1477208447481459
765.5468191565404, 0.1477134729696979
766.5475339528235, 0.14770616135990516
767.5482487491065, 0.14769890942631492
768.5489635453896, 0.14769171668052689
769.5496783416727, 0.147684582638159
770.5503931379557, 0.14767750681881497
771.5511079342388, 0.14767048874604993
772.5518227305218, 0.14766352794733859
773.5525375268049, 0.14765662395404225
774.5532523230879, 0.14764977630137655
775.553967119371, 0.14764298452837937
776.5546819156541, 0.14763624817787926
777.5553967119371, 0.1476295667964639
778.5561115082202, 0.14762293993444908
779.5568263045033, 0.14761636714584714
780.5575411007864, 0.14760984798833696
781.5582558970693, 0.14760338202323328
782.5589706933524, 0.14759696881545645
783.5596854896355, 0.14759060793350248
784.5604002859186, 0.14758429894941363
785.5611150822016, 0.14757804143874892
786.5618298784847, 0.14757183498055468
787.5625446747678, 0.14756567915733587
788.5632594710507, 0.1475595735550276
789.5639742673338, 0.14755351776296635
790.5646890636169, 0.1475475113738619
791.5654038599, 0.14754155398376947
792.566118656183, 0.1475356451920617
793.5668334524661, 0.14752978460140156
794.5675482487492, 0.14752397181771504
795.5682630450322, 0.1475182064501638
796.5689778413152, 0.14751248811111867
797.5696926375983, 0.14750681641613295
798.5704074338814, 0.1475011909839162
799.5711222301644, 0.1474956114363078
800.5718370264475, 0.14749007739825173
801.5725518227306, 0.14748458849776983
802.5732666190136, 0.14747914436593726
803.5739814152967, 0.14747374463685659
804.5746962115797, 0.14746838894763348
805.5754110078628, 0.14746307693835126
806.5761258041458, 0.14745780825204632
807.5768406004289, 0.14745258253468382
808.577555396712, 0.14744739943513377
809.578270192995, 0.14744225860514637
810.5789849892781, 0.1474371596993289
811.5796997855612, 0.1474321023751215
812.5804145818443, 0.1474270862927741
813.5811293781272, 0.14742211111532308
814.5818441744103, 0.1474171765085686
815.5825589706934, 0.14741228214105098
816.5832737669764, 0.14740742768402904
817.5839885632595, 0.14740261281145672
818.5847033595426, 0.14739783719996163
819.5854181558257, 0.14739310052882232
820.5861329521086, 0.14738840247994686
821.5868477483917, 0.14738374273785085
822.5875625446748, 0.14737912098963607
823.5882773409579, 0.1473745369249689
824.5889921372409, 0.14736999023605943
825.589706933524, 0.14736548061764035
826.5904217298071, 0.14736100776694622
827.59113652609, 0.14735657138369254
828.5918513223731, 0.14735217117005556
829.5925661186562, 0.14734780683065196
830.5932809149393, 0.14734347807251888
831.5939957112223, 0.14733918460509338
832.5947105075054, 0.14733492614019322
833.5954253037885, 0.14733070239199697
834.5961401000715, 0.14732651307702466
835.5968548963546, 0.14732235791411838
836.5975696926376, 0.14731823662442345
837.5982844889207, 0.14731414893136896
838.5989992852037, 0.1473100945606491
839.5997140814868, 0.1473060732402045
840.6004288777699, 0.14730208470020414
841.6011436740529, 0.14729812867302644
842.601858470336, 0.14729420489324116
843.6025732666191, 0.14729031309759172
844.6032880629022, 0.14728645302497675
845.6040028591851, 0.14728262441643286
846.6047176554682, 0.14727882701511663
847.6054324517513, 0.14727506056628734
848.6061472480344, 0.14727132481728952
849.6068620443174, 0.14726761951753645
850.6075768406005, 0.14726394441849172
851.6082916368836, 0.14726029927365392
852.6090064331665, 0.14725668383853907
853.6097212294496, 0.14725309787066365
854.6104360257327, 0.1472495411295294
855.6111508220158, 0.14724601337660562
856.6118656182988, 0.1472425143753137
857.6125804145819, 0.14723904389101108
858.613295210865, 0.14723560169097508
859.614010007148, 0.14723218754438733
860.614724803431, 0.14722880122231777
861.6154395997141, 0.1472254424977095
862.6161543959972, 0.14722211114536318
863.6168691922802, 0.14721880694192174
864.6175839885633, 0.14721552966585552
865.6182987848464, 0.14721227909744672
866.6190135811294, 0.14720905501877482
867.6197283774125, 0.14720585721370194
868.6204431736955, 0.14720268546785814
869.6211579699786, 0.1471995395686265
870.6218727662616, 0.14719641930512903
871.6225875625447, 0.14719332446821243
872.6233023588278, 0.1471902548504339
873.6240171551108, 0.1471872102460472
874.6247319513939, 0.14718419045098807
875.625446747677, 0.1471811952628612
876.62616154396, 0.1471782244809261
877.626876340243, 0.14717527790608365
878.6275911365261, 0.14717235534086245
879.6283059328092, 0.147169456589406
880.6290207290922, 0.14716658145745848
881.6297355253753, 0.14716372975235248
882.6304503216584, 0.14716090128299547
883.6311651179415, 0.1471580958598572
884.6318799142244, 0.14715531329495662
885.6325947105075, 0.1471525534018491
886.6333095067906, 0.1471498159956143
887.6340243030737, 0.1471471008928428
888.6347390993567, 0.14714440791162478
889.6354538956398, 0.14714173687153687
890.6361686919229, 0.14713908759363029
891.6368834882059, 0.1471364599004186
892.637598284489, 0.147133853615866
893.638313080772, 0.14713126856537503
894.6390278770551, 0.14712870457577507
895.6397426733381, 0.14712616147531044
896.6404574696212, 0.1471236390936292
897.6411722659043, 0.14712113726177078
898.6418870621873, 0.14711865581215558
899.6426018584704, 0.14711619457857314
900.6433166547534, 0.14711375339617053
901.6440314510365, 0.147111332101442
902.6447462473195, 0.14710893053221757
903.6454610436026, 0.1471065485276521
904.6461758398857, 0.14710418592821403
905.6468906361687, 0.14710184257567538
906.6476054324518, 0.14709951831310059
907.6483202287349, 0.14709721298483583
908.649035025018, 0.14709492643649874
909.6497498213009, 0.14709265851496814
910.650464617584, 0.1470904090683732
911.6511794138671, 0.1470881779460836
912.6518942101502, 0.14708596499869925
913.6526090064332, 0.1470837700780402
914.6533238027163, 0.14708159303713664
915.6540385989994, 0.14707943373021898
916.6547533952823, 0.14707729201270797
917.6554681915654, 0.14707516774120521
918.6561829878485, 0.14707306077348312
919.6568977841316, 0.14707097096847527
920.6576125804146, 0.1470688981862675
921.6583273766977, 0.14706684228808792
922.6590421729808, 0.14706480313629755
923.6597569692638, 0.14706278059438152
924.6604717655468, 0.14706077452693905
925.6611865618299, 0.14705878479967532
926.661901358113, 0.1470568112793918
927.662616154396, 0.14705485383397715
928.6633309506791, 0.1470529123323988
929.6640457469622, 0.14705098664469377
930.6647605432452, 0.1470490766419601
931.6654753395283, 0.14704718219634785
932.6661901358113, 0.14704530318105094
933.6669049320944, 0.14704343947029824
934.6676197283774, 0.1470415909393455
935.6683345246605, 0.1470397574644663
936.6690493209436, 0.14703793892294417
937.6697641172266, 0.14703613519306455
938.6704789135097, 0.1470343461541062
939.6711937097928, 0.14703257168633285
940.6719085060759, 0.14703081167098567
941.6726233023588, 0.14702906599027518
942.6733380986419, 0.14702733452737304
943.674052894925, 0.14702561716640447
944.674767691208, 0.14702391379244004
945.6754824874911, 0.14702222429148842
946.6761972837742, 0.14702054855048832
947.6769120800573, 0.14701888645730135
948.6776268763402, 0.147017237900704
949.6783416726233, 0.14701560277038025
950.6790564689064, 0.14701398095691437
951.6797712651895, 0.14701237235178335
952.6804860614725, 0.14701077684734976
953.6812008577556, 0.14700919433685414
954.6819156540387, 0.1470076247144084
955.6826304503217, 0.1470060678749882
956.6833452466047, 0.14700452371442618
957.6840600428878, 0.14700299212940462
958.6847748391709, 0.14700147301744887
959.6854896354539, 0.14699996627692033
960.686204431737, 0.14699847180700942
961.6869192280201, 0.14699698950772927
962.6876340243031, 0.14699551927990834
963.6883488205862, 0.14699406102518411
964.6890636168692, 0.1469926146459969
965.6897784131523, 0.1469911800455823
966.6904932094353, 0.14698975712796533
967.6912080057184, 0.14698834579795422
968.6919228020015, 0.14698694596113338
969.6926375982845, 0.14698555752385753
970.6933523945676, 0.14698418039324504
971.6940671908507, 0.14698281447717187
972.6947819871338, 0.14698145968426554
973.6954967834167, 0.14698011592389845
974.6962115796998, 0.14697878310618295
975.6969263759829, 0.14697746114196347
976.697641172266, 0.1469761499428124
977.698355968549, 0.14697484942102285
978.6990707648321, 0.14697355948960358
979.6997855611152, 0.14697228006227234
980.7005003573981, 0.14697101105345092
981.7012151536812, 0.1469697523782589
982.7019299499643, 0.1469685039525081
983.7026447462474, 0.14696726569269686
984.7033595425304, 0.14696603751600415
985.7040743388135, 0.14696481934028477
986.7047891350966, 0.146963611084063
987.7055039313796, 0.14696241266652796
988.7062187276626, 0.1469612240075273
989.7069335239457, 0.1469600450275623
990.7076483202288, 0.1469588756477826
991.7083631165118, 0.1469577157899809
992.7090779127949, 0.14695656537658708
993.709792709078, 0.14695542433066414
994.710507505361, 0.14695429257590198
995.711222301644, 0.14695317003661265
996.7119370979271, 0.14695205663772562
997.7126518942102, 0.14695095230478203
998.7133666904932, 0.1469498569639304
999.7140814867763, 0.1469487705419212
1000.7147962830594, 0.14694769296610222
1001.7155110793424, 0.1469466241644135
1002.7162258756255, 0.14694556406538234
1003.7169406719086, 0.14694451259811905
1004.7176554681917, 0.14694346969231176
1005.7183702644746, 0.14694243527822168
1006.7190850607577, 0.14694140928667856
1007.7197998570408, 0.1469403916490763
1008.7205146533238, 0.14693938229736767
1009.7212294496069, 0.14693838116406047
1010.72194424589, 0.14693738818221255
1011.7226590421731, 0.14693640328542756
1012.723373838456, 0.1469354264078501
1013.7240886347391, 0.14693445748416178
1014.7248034310222, 0.14693349644957662
1015.7255182273053, 0.1469325432398368
1016.7262330235883, 0.14693159779120823
1017.7269478198714, 0.14693066004047636
1018.7276626161545, 0.14692972992494172
1019.7283774124375, 0.1469288073824159
1020.7290922087205, 0.14692789235121764
1021.7298070050036, 0.14692698477016825
1022.7305218012867, 0.14692608457858755
1023.7312365975697, 0.1469251917162902
1024.7319513938528, 0.14692430612358115
1025.732666190136, 0.14692342774125225
1026.733380986419, 0.1469225565105775
1027.734095782702, 0.1469216923733098
1028.734810578985, 0.14692083527167643
1029.735525375268, 0.14691998514837587
1030.7362401715511, 0.14691914194657332
1031.7369549678342, 0.14691830560989746
1032.7376697641173, 0.14691747608243616
1033.7383845604004, 0.14691665330873308
1034.7390993566835, 0.1469158372337838
1035.7398141529663, 0.146915027803032
1036.7405289492494, 0.14691422496236617
1037.7412437455325, 0.14691342865811555
1038.7419585418156, 0.14691263883704694
1039.7426733380987, 0.14691185544636087
1040.7433881343818, 0.14691107843368795
1041.744102930665, 0.146910307747086
1042.7448177269478, 0.1469095433350356
1043.7455325232308, 0.1469087851464375
1044.746247319514, 0.14690803313060868
1045.746962115797, 0.1469072872372792
1046.7476769120801, 0.14690654741658873
1047.7483917083632, 0.14690581361908314
1048.7491065046463, 0.14690508579571138
1049.7498213009292, 0.14690436389782205
1050.7505360972123, 0.14690364787716023
1051.7512508934954, 0.1469029376858638
1052.7519656897784, 0.14690223327646118
1053.7526804860615, 0.14690153460186733
1054.7533952823446, 0.14690084161538083
1055.7541100786277, 0.1469001542706809
1056.7548248749108, 0.14689947252182387
1057.7555396711937, 0.14689879632324077
1058.7562544674768, 0.14689812562973392
1059.7569692637599, 0.14689746039647353
1060.757684060043, 0.14689680057899532
1061.758398856326, 0.14689614613319726
1062.7591136526091, 0.1468954970153365
1063.7598284488922, 0.14689485318202675
1064.760543245175, 0.14689421459023522
1065.7612580414582, 0.14689358119727947
1066.7619728377413, 0.14689295296082508
1067.7626876340244, 0.14689232983888229
1068.7634024303075, 0.14689171178980343
1069.7641172265905, 0.14689109877228054
1070.7648320228736, 0.14689049074534172
1071.7655468191565, 0.14688988766834904
1072.7662616154396, 0.14688928950099558
1073.7669764117227, 0.146888696203303
1074.7676912080058, 0.1468881077356183
1075.7684060042889, 0.1468875240586119
1076.769120800572, 0.1468869451332742
1077.769835596855, 0.14688637092091372
1078.770550393138, 0.14688580138315396
1079.771265189421, 0.14688523648193128
1080.771979985704, 0.14688467617949186
1081.7726947819872, 0.14688412043838953
1082.7734095782703, 0.14688356922148327
1083.7741243745534, 0.1468830224919344
1084.7748391708365, 0.14688248021320469
1085.7755539671193, 0.14688194234905289
1086.7762687634024, 0.14688140886353374
1087.7769835596855, 0.14688087972099434
1088.7776983559686, 0.14688035488607235
1089.7784131522517, 0.1468798343236932
1090.7791279485348, 0.1468793179990685
1091.7798427448179, 0.14687880587769292
1092.7805575411007, 0.14687829792534238
1093.7812723373838, 0.1468777941080712
1094.781987133667, 0.14687729439221062
1095.78270192995, 0.14687679874436593
1096.783416726233, 0.14687630713141453
1097.7841315225162, 0.1468758195205036
1098.7848463187993, 0.14687533587904775
1099.7855611150821, 0.1468748561747271
1100.7862759113652, 0.14687438037548528
1101.7869907076483, 0.14687390844952658
1102.7877055039314, 0.1468734403653144
1103.7884203002145, 0.1468729760915693
1104.7891350964976, 0.14687251559726627
1105.7898498927807, 0.1468720588516331
1106.7905646890636, 0.14687160582414827
1107.7912794853466, 0.14687115648453888
1108.7919942816297, 0.14687071080277855
1109.7927090779128, 0.14687026874908532
1110.793423874196, 0.14686983029391995
1111.794138670479, 0.1468693954079837
1112.794853466762, 0.1468689640622165
1113.795568263045, 0.14686853622779522
1114.796283059328, 0.14686811187613102
1115.7969978556112, 0.14686769097886823
1116.7977126518942, 0.14686727350788176
1117.7984274481773, 0.146866859435276
1118.7991422444604, 0.1468664487333823
1119.7998570407435, 0.14686604137475748
1120.8005718370264, 0.14686563733218155
1121.8012866333095, 0.1468652365786568
1122.8020014295926, 0.1468648390874048
1123.8027162258757, 0.14686444483186556
1124.8034310221587, 0.14686405378569523
1125.8041458184418, 0.14686366592276462
1126.804860614725, 0.14686328121715705
1127.805575411008, 0.14686289964316732
1128.8062902072909, 0.14686252117529927
1129.807005003574, 0.14686214578826468
1130.807719799857, 0.1468617734569809
1131.8084345961402, 0.14686140415656976
1132.8091493924233, 0.1468610378623556
1133.8098641887063, 0.14686067454986398
1134.8105789849894, 0.14686031419481932
1135.8112937812723, 0.1468599567731441
1136.8120085775554, 0.14685960226095676
1137.8127233738385, 0.14685925063457023
1138.8134381701216, 0.14685890187049033
1139.8141529664047, 0.14685855594541403
1140.8148677626878, 0.14685821283622838
1141.8155825589708, 0.14685787252000854
1142.8162973552537, 0.14685753497401619
1143.8170121515368, 0.14685720017569845
1144.81772694782, 0.14685686810268567
1145.818441744103, 0.14685653873279095
1146.819156540386, 0.14685621204400767
1147.8198713366692, 0.14685588801450847
1148.8205861329523, 0.1468555666226438
1149.8213009292351, 0.14685524784694032
1150.8220157255182, 0.14685493166609967
1151.8227305218013, 0.14685461805899672
1152.8234453180844, 0.14685430700467864
1153.8241601143675, 0.14685399848236302
1154.8248749106506, 0.1468536924714368
1155.8255897069337, 0.1468533889514545
1156.8263045032165, 0.14685308790213758
1157.8270192994996, 0.1468527893033722
1158.8277340957827, 0.1468524931352087
1159.8284488920658, 0.14685219937785957
1160.829163688349, 0.14685190801169845
1161.829878484632, 0.1468516190172589
1162.830593280915, 0.14685133237523296
1163.831308077198, 0.14685104806646987
1164.832022873481, 0.14685076607197475
1165.8327376697641, 0.1468504863729075
1166.8334524660472, 0.14685020895058146
1167.8341672623303, 0.14684993378646188
1168.8348820586134, 0.1468496608621651
1169.8355968548965, 0.14684939015945728
1170.8363116511794, 0.14684912166025277
1171.8370264474624, 0.1468488553466135
1172.8377412437455, 0.1468485912007472
1173.8384560400286, 0.1468483292050066
1174.8391708363117, 0.14684806934188802
1175.8398856325948, 0.14684781159403032
1176.840600428878, 0.14684755594421403
1177.8413152251608, 0.1468473023753592
1178.8420300214439, 0.14684705087052574
1179.842744817727, 0.14684680141291098
1180.84345961401, 0.14684655398584923
1181.8441744102931, 0.14684630857281045
1182.8448892065762, 0.14684606515739904
1183.8456040028593, 0.14684582372335345
1184.8463187991424, 0.14684558425454378
1185.8470335954253, 0.1468453467349721
1186.8477483917084, 0.14684511114877039
1187.8484631879915, 0.14684487748019978
1188.8491779842745, 0.14684464571364986
1189.8498927805576, 0.14684441583363694
1190.8506075768407, 0.14684418782480377
1191.8513223731238, 0.14684396167191782
1192.8520371694067, 0.14684373735987072
1193.8527519656898, 0.14684351487367733
1194.8534667619729, 0.14684329419847414
1195.854181558256, 0.14684307531951882
1196.854896354539, 0.1468428582221891
1197.8556111508221, 0.1468426428919818
1198.8563259471052, 0.14684242931451158
1199.857040743388, 0.14684221747551054
1200.8577555396712, 0.1468420073608267
1201.8584703359543, 0.14684179895642346
1202.8591851322374, 0.14684159224837845
1203.8598999285205, 0.1468413872228826
1204.8606147248036, 0.14684118386623937
1205.8613295210866, 0.14684098216486374
1206.8620443173695, 0.14684078210528123
1207.8627591136526, 0.1468405836741268
1208.8634739099357, 0.14684038685814485
1209.8641887062188, 0.14684019164418716
1210.8649035025019, 0.1468399980192127
1211.865618298785, 0.1468398059702868
1212.866333095068, 0.14683961548457974
1213.867047891351, 0.14683942654936674
1214.867762687634, 0.14683923915202612
1215.868477483917, 0.1468390532800393
1216.8691922802002, 0.14683886892098946
1217.8699070764833, 0.14683868606256092
1218.8706218727664, 0.1468385046925382
1219.8713366690495, 0.14683832479880551
1220.8720514653323, 0.1468381463693453
1221.8727662616154, 0.14683796939223812
1222.8734810578985, 0.14683779385566167
1223.8741958541816, 0.1468376197478895
1224.8749106504647, 0.14683744705729118
1225.8756254467478, 0.1468372757723305
1226.8763402430309, 0.14683710588156543
1227.8770550393137, 0.14683693737364686
1228.8777698355968, 0.1468367702373182
1229.87848463188, 0.1468366044614147
1230.879199428163, 0.1468364400348621
1231.879914224446, 0.14683627694667656
1232.8806290207292, 0.14683611518596365
1233.8813438170123, 0.14683595474191757
1234.8820586132952, 0.14683579560382073
1235.8827734095782, 0.1468356377610423
1236.8834882058613, 0.14683548120303838
1237.8842030021444, 0.1468353259193508
1238.8849177984275, 0.1468351718996066
1239.8856325947106, 0.1468350191335171
1240.8863473909937, 0.1468348676108776
1241.8870621872766, 0.1468347173215663
1242.8877769835597, 0.14683456825554397
1243.8884917798428, 0.14683442040285274
1244.8892065761258, 0.14683427375361635
1245.889921372409, 0.1468341282980384
1246.890636168692, 0.14683398402640266
1247.8913509649751, 0.14683384092907178
1248.892065761258, 0.14683369899648713
1249.892780557541, 0.14683355821916752
1250.8934953538242, 0.14683341858770907
1251.8942101501073, 0.14683328009278468
1252.8949249463903, 0.1468331427251429
1253.8956397426734, 0.14683300647560762
1254.8963545389565, 0.14683287133507766
1255.8970693352396, 0.14683273729452576
1256.8977841315225, 0.14683260434499804
1257.8984989278056, 0.14683247247761388
1258.8992137240887, 0.14683234168356446
1259.8999285203718, 0.146832211954113
1260.9006433166549, 0.14683208328059397
1261.901358112938, 0.1468319556544119
1262.902072909221, 0.1468318290670417
1263.902787705504, 0.14683170351002753
1264.903502501787, 0.14683157897498253
1265.90421729807, 0.1468314554535879
1266.9049320943532, 0.14683133293759265
1267.9056468906363, 0.14683121141881306
1268.9063616869194, 0.14683109088913185
1269.9070764832024, 0.1468309713404979
1270.9077912794853, 0.14683085276492575
1271.9085060757684, 0.1468307351544948
1272.9092208720515, 0.14683061850134885
1273.9099356683346, 0.14683050279769594
1274.9106504646177, 0.14683038803580722
1275.9113652609008, 0.14683027420801695
1276.9120800571839, 0.14683016130672183
1277.9127948534667, 0.1468300493243802
1278.9135096497498, 0.14682993825351215
1279.914224446033, 0.14682982808669845
1280.914939242316, 0.14682971881658013
1281.915654038599, 0.1468296104358585
1282.9163688348822, 0.1468295029372938
1283.9170836311653, 0.14682939631370587
1284.9177984274481, 0.14682929055797225
1285.9185132237312, 0.14682918566302894
1286.9192280200143, 0.1468290816218694
1287.9199428162974, 0.14682897842754408
1288.9206576125805, 0.1468288760731599
1289.9213724088636, 0.14682877455187981
1290.9220872051467, 0.14682867385692275
1291.9228020014295, 0.14682857398156268
1292.9235167977126, 0.14682847491912815
1293.9242315939957, 0.14682837666300236
1294.9249463902788, 0.146828279206622
1295.925661186562, 0.1468281825434777
1296.926375982845, 0.14682808666711264
1297.927090779128, 0.14682799157112258
1298.927805575411, 0.14682789724915554
1299.928520371694, 0.14682780369491102
1300.9292351679771, 0.14682771090214025
1301.9299499642602, 0.14682761886464513
1302.9306647605433, 0.14682752757627784
1303.9313795568264, 0.1468274370309408
1304.9320943531095, 0.14682734722258597
1305.9328091493924, 0.14682725814521452
1306.9335239456755, 0.14682716979287652
1307.9342387419586, 0.14682708215967044
1308.9349535382416, 0.14682699523974296
1309.9356683345247, 0.14682690902728804
1310.9363831308078, 0.1468268235165472
1311.937097927091, 0.1468267387018088
1312.937812723374, 0.14682665457740765
1313.9385275196569, 0.1468265711377245
1314.93924231594, 0.14682648837718615
1315.939957112223, 0.14682640629026456
1316.9406719085061, 0.14682632487147687
1317.9413867047892, 0.1468262441153846
1318.9421015010723, 0.14682616401659385
1319.9428162973554, 0.1468260845697543
1320.9435310936383, 0.14682600576955926
1321.9442458899214, 0.14682592761074542
1322.9449606862045, 0.14682585008809226
1323.9456754824876, 0.14682577319642168
1324.9463902787707, 0.1468256969305978
1325.9471050750537, 0.14682562128552626
1326.9478198713368, 0.1468255462561546
1327.9485346676197, 0.14682547183747133
1328.9492494639028, 0.14682539802450562
1329.9499642601859, 0.14682532481232724
1330.950679056469, 0.14682525219604597
1331.951393852752, 0.14682518017081167
1332.9521086490352, 0.14682510873181334
1333.9528234453182, 0.1468250378742793
1334.953538241601, 0.1468249675934767
1335.9542530378842, 0.14682489788471126
1336.9549678341673, 0.14682482874332684
1337.9556826304504, 0.14682476016470516
1338.9563974267335, 0.1468246921442656
1339.9571122230166, 0.14682462467746504
1340.9578270192997, 0.14682455775979703
1341.9585418155825, 0.1468244913867917
1342.9592566118656, 0.14682442555401606
1343.9599714081487, 0.14682436025707268
1344.9606862044318, 0.1468242954916002
1345.961401000715, 0.1468242312532728
1346.962115796998, 0.14682416753779975
1347.962830593281, 0.14682410434092527
1348.963545389564, 0.1468240416584283
1349.964260185847, 0.146823979486122
1350.9649749821301, 0.1468239178198536
1351.9656897784132, 0.14682385665550438
1352.9664045746963, 0.1468237959889889
1353.9671193709794, 0.14682373581625507
1354.9678341672625, 0.14682367613328381
1355.9685489635453, 0.14682361693608859
1356.9692637598284, 0.14682355822071563
1357.9699785561115, 0.14682349998324304
1358.9706933523946, 0.14682344221978097
1359.9714081486777, 0.1468233849264712
1360.9721229449608, 0.1468233280994871
1361.972837741244, 0.14682327173503296
1362.9735525375268, 0.146823215829344
1363.9742673338098, 0.14682316037868615
1364.974982130093, 0.14682310537935575
1365.975696926376, 0.14682305082767916
1366.9764117226591, 0.1468229967200127
1367.9771265189422, 0.1468229430527426
1368.9778413152253, 0.14682288982228422
1369.9785561115082, 0.14682283702508203
1370.9792709077913, 0.14682278465760984
1371.9799857040744, 0.14682273271636956
1372.9807005003574, 0.14682268119789216
1373.9814152966405, 0.14682263009873628
1374.9821300929236, 0.1468225794154892
1375.9828448892067, 0.14682252914476568
1376.9835596854896, 0.14682247928320785
1377.9842744817727, 0.1468224298274854
1378.9849892780558, 0.14682238077429516
1379.9857040743389, 0.14682233212036075
1380.986418870622, 0.1468222838624322
1381.987133666905, 0.1468222359972866
1382.9878484631881, 0.14682218852172668
1383.9885632594712, 0.14682214143258168
1384.989278055754, 0.14682209472670632
1385.9899928520372, 0.14682204840098104
1386.9907076483203, 0.14682200245231164
1387.9914224446034, 0.14682195687762908
1388.9921372408864, 0.14682191167388947
1389.9928520371695, 0.14682186683807336
1390.9935668334526, 0.14682182236718627
1391.9942816297355, 0.1468217782582578
1392.9949964260186, 0.14682173450834196
1393.9957112223017, 0.1468216911145165
1394.9964260185848, 0.1468216480738831
1395.9971408148679, 0.14682160538356698
1396.997855611151, 0.14682156304071664
1397.998570407434, 0.14682152104250432
1398.999285203717, 0.14682147938612455
1400.0, 0.14682143806879525


==> CheckingTheAccuracyFinalExperiments/FristCase-ServersUnderContention/Approximate/state/S_005.csv <==
# Simulator: Adaptive step-size 5th-order Dormand Prince ODE Solver
# Relative error: 1.0E-4
# Absolute error: 1.0E-4
# Step size: 1.0E-5
# Number of data points: 1400
# Stop time: 1400.0
# Start time: 0.0
# Model Parameters
# Run time = 7.705999851226807
# Time, "S_005"
0.0, 0.0
1.0007147962830594, 1.2557590516453636E-12
2.0014295925661187, 3.9042305884511914E-11
3.002144388849178, 2.8968472118521293E-10
4.0028591851322375, 1.1944737611221236E-9
5.003573981415297, 3.5689527470288316E-9
6.004288777698356, 8.697523531893053E-9
7.005003573981416, 1.8414510282416295E-8
8.005718370264475, 3.5172750085151395E-8
9.006433166547534, 6.210071339704424E-8
10.007147962830594, 1.030490949297051E-7
11.007862759113653, 1.6262775650665078E-7
12.008577555396712, 2.462338475955972E-7
13.009292351679772, 3.6007187643352236E-7
14.010007147962831, 5.111664547780709E-7
15.01072194424589, 7.073683921895632E-7
16.01143674052895, 9.573547712348245E-7
17.01215153681201, 1.2706235929753046E-6
18.01286633309507, 1.657483542431827E-6
19.013581129378128, 2.129039386287022E-6
20.014295925661187, 2.6971734797798135E-6
21.015010721944247, 3.374523826456057E-6
22.015725518227306, 4.174459103061865E-6
23.016440314510366, 5.111051032302475E-6
24.017155110793425, 6.1990444583470594E-6
25.017869907076484, 7.4538254537479525E-6
26.018584703359544, 8.891387761778212E-6
27.019299499642603, 1.0528297854991356E-5
28.020014295925662, 1.2381658868996319E-5
29.02072909220872, 1.4469073649945675E-5
30.02144388849178, 1.680860713498608E-5
31.02215868477484, 1.941874826684842E-5
32.0228734810579, 2.2318371626805428E-5
33.02358827734096, 2.5526698954325352E-5
34.02430307362402, 2.9063260706855968E-5
35.025017869907074, 3.294785779922473E-5
36.02573266619014, 3.720052364908111E-5
37.0264474624732, 4.184148664260189E-5
38.027162258756256, 4.6891133123265784E-5
39.02787705503931, 5.2369970995852455E-5
40.028591851322375, 5.829859402787122E-5
41.02930664760544, 6.469764692136569E-5
42.030021443888494, 7.158779121939774E-5
43.03073624017155, 7.898967210348495E-5
44.03145103645461, 8.692388613079912E-5
45.032165832737675, 9.541094995299173E-5
46.03288062902073, 1.0447127005209018E-4
47.03359542530379, 1.141251135229408E-4
48.03431022158685, 1.2439257992616232E-4
49.03502501786991, 1.3529357423049208E-4
50.03573981415297, 1.468477808586947E-4
51.036454610436024, 1.5907463884688434E-4
52.03716940671909, 1.719933181231309E-4
53.03788420300215, 1.8562269690757674E-4
54.038598999285206, 1.9998134023294274E-4
55.03931379556826, 2.150874795812535E-4
56.040028591851325, 2.309589936298301E-4
57.04074338813439, 2.476133900970709E-4
58.04145818441744, 2.6506778867625957E-4
59.0421729807005, 2.833389050435526E-4
60.04288777698356, 3.0244303592447407E-4
61.043602573266625, 3.2239604520154674E-4
62.04431736954968, 3.4321335104424194E-4
63.04503216583274, 3.649099140410914E-4
64.0457469621158, 3.875002263126757E-4
65.04646175839886, 4.1099830158317796E-4
66.04717655468193, 4.354176661873454E-4
67.04789135096497, 4.6077135098894213E-4
68.04860614724804, 4.870718841861825E-4
69.0493209435311, 5.143312849790776E-4
70.05003573981415, 5.425610580732883E-4
71.05075053609721, 5.717721889946783E-4
72.05146533238027, 6.019751401886208E-4
73.05218012866334, 6.331798478778916E-4
74.0528949249464, 6.653957196529667E-4
75.05360972122945, 6.986316327684789E-4
76.05432451751251, 7.328959331197273E-4
77.05503931379558, 7.681964348731402E-4
78.05575411007862, 8.045404207248573E-4
79.05646890636169, 8.419346427617836E-4
80.05718370264475, 8.803853238996585E-4
81.05789849892781, 9.198981598730958E-4
82.05861329521088, 9.604783217527704E-4
83.05932809149392, 0.0010021304589653895
84.06004288777699, 0.0010448587027924025
85.06075768406005, 0.0010886666703238282
86.0614724803431, 0.001133557468844088
87.06218727662616, 0.0011795337006271051
88.06290207290922, 0.0012265974681184395
89.06361686919229, 0.0012747503794827335
90.06433166547535, 0.0013239935544952358
91.0650464617584, 0.001374327630756655
92.06576125804146, 0.0014257527702111331
93.06647605432453, 0.0014782686659477288
94.06719085060757, 0.0015318745492661448
95.06790564689064, 0.0015865691969882392
96.0686204431737, 0.0016423509389970738
97.06933523945676, 0.0016992176659861372
98.07005003573983, 0.0017571668374015941
99.07076483202287, 0.0018161954895612377
100.07147962830594, 0.0018763002439340759
101.072194424589, 0.0019374773155652677
102.07290922087205, 0.001999722521631477
103.07362401715511, 0.0020630312901123078
104.07433881343817, 0.0021273986685639654
105.07505360972124, 0.002192819332981843
106.0757684060043, 0.002259287596739179
107.07648320228735, 0.002326797419589459
108.07719799857041, 0.0023953424167207126
109.07791279485348, 0.0024649158678503244
110.07862759113652, 0.002535510726349469
111.07934238741959, 0.002607119628386743
112.08005718370265, 0.002679734902080925
113.08077197998571, 0.0027533485766534213
114.08148677626878, 0.00282795239157118
115.08220157255182, 0.002903537805671457
116.08291636883489, 0.00298009600626005
117.08363116511795, 0.0030576179181752454
118.084345961401, 0.0031360942128098555
119.08506075768406, 0.003215515317084314
120.08577555396712, 0.003295871422364099
121.08649035025019, 0.0033771524933150034
122.08720514653325, 0.0034593482766903817
123.0879199428163, 0.0035424483100445544
124.08863473909936, 0.0036264419303671056
125.08934953538242, 0.003711318282632953
126.09006433166547, 0.0037970663282635717
127.09077912794854, 0.0038836748534948895
128.0914939242316, 0.003971132477647716
129.09220872051466, 0.0040594276612969235
130.09292351679773, 0.0041485487143357236
131.0936383130808, 0.0042384838039318425
132.09435310936385, 0.004329220962372433
133.09506790564689, 0.004420748094794969
134.09578270192995, 0.004513052986801578
135.096497498213, 0.00460612331195437
136.09721229449607, 0.004699946639149814
137.09792709077914, 0.004794510439870133
138.0986418870622, 0.004889802095309915
139.09935668334526, 0.00498580890337671
140.1000714796283, 0.005082518085564026
141.10078627591136, 0.005179916793695694
142.10150107219442, 0.005277992116540686
143.1022158684775, 0.005376731086297405
144.10293066476055, 0.005476120684947039
145.1036454610436, 0.0055761478504751955
146.10436025732668, 0.005676799482961839
147.10507505360974, 0.0057780624505389165
148.1057898498928, 0.005879923595215881
149.10650464617584, 0.005982369738573015
150.1072194424589, 0.006085387687322781
151.10793423874196, 0.006188964238739506
152.10864903502502, 0.006293086185957633
153.1093638313081, 0.006397740323139218
154.11007862759115, 0.006502913450511128
155.1107934238742, 0.006608592379272661
156.11150822015725, 0.00671476393637442
157.1122230164403, 0.006821414969169129
158.11293781272337, 0.00692853234993545
159.11365260900644, 0.007036102980275689
160.1143674052895, 0.007144113795388673
161.11508220157256, 0.0072525517682186505
162.11579699785563, 0.007361403913481456
163.1165117941387, 0.007470657291569445
164.11722659042175, 0.00758029901233625
165.11794138670479, 0.00769031623876255
166.11865618298785, 0.007800696190504786
167.1193709792709, 0.007911426147327672
168.12008577555397, 0.008022493452422345
169.12080057183704, 0.008133885515611493
170.1215153681201, 0.008245589816443043
171.12223016440316, 0.008357593907173983
172.1229449606862, 0.008469885415645908
173.12365975696926, 0.008582452048054004
174.12437455325232, 0.00869528159161076
175.1250893495354, 0.008808361917106586
176.12580414581845, 0.00892168098136856
177.1265189421015, 0.00903522682961939
178.12723373838458, 0.009148987597737702
179.12794853466764, 0.009262951514422213
180.1286633309507, 0.009377106903260577
181.12937812723374, 0.009491442184705436
182.1300929235168, 0.009605945877958807
183.13080771979986, 0.009720606602766904
184.13152251608292, 0.00983541308112699
185.132237312366, 0.00995035413890796
186.13295210864905, 0.010065418707386453
187.1336669049321, 0.010180595824700212
188.13438170121515, 0.010295874637220231
189.1350964974982, 0.01041124440084383
190.13581129378127, 0.010526694482209817
191.13652609006434, 0.010642214359837926
192.1372408863474, 0.010757793625193832
193.13795568263046, 0.010873421983681767
194.13867047891353, 0.010989089255566072
195.1393852751966, 0.011104785376823542
196.14010007147965, 0.011220500399928253
197.14081486776269, 0.011336224494570214
198.14152966404575, 0.01145194794830984
199.1422444603288, 0.011567661167169462
200.14295925661187, 0.011683354676163778
201.14367405289494, 0.011799019119770675
202.144388849178, 0.011914645262343773
203.14510364546106, 0.01203022398846861
204.1458184417441, 0.01214574630326371
205.14653323802716, 0.012261203332628012
206.14724803431022, 0.012376586323436327
207.1479628305933, 0.012491886643684133
208.14867762687635, 0.012607095782583044
209.1493924231594, 0.012722205350608693
210.15010721944248, 0.012837207079502092
211.15082201572554, 0.012952092822225978
212.1515368120086, 0.013066854552877514
213.15225160829164, 0.013181484366558626
214.1529664045747, 0.013295974479205377
215.15368120085776, 0.013410317227377578
216.15439599714082, 0.013524505068009857
217.1551107934239, 0.01363853057812557
218.15582558970695, 0.013752386454514723
219.15654038599, 0.01386606551337708
220.15725518227305, 0.013979560689931768
221.1579699785561, 0.014092865037994175
222.15868477483917, 0.014205971729521774
223.15939957112224, 0.014318874054129809
224.1601143674053, 0.014431565418577558
225.16082916368836, 0.01454403934622702
226.16154395997143, 0.01465628947647432
227.1622587562545, 0.014768309564155337
228.16297355253755, 0.014880093478926422
229.16368834882059, 0.01499163520462112
230.16440314510365, 0.015102928838584145
231.1651179413867, 0.015213968590983104
232.16583273766977, 0.015324748784099427
233.16654753395284, 0.015435263851598931
234.1672623302359, 0.015545508337783372
235.16797712651896, 0.01565547689682339
236.168691922802, 0.015765164291974106
237.16940671908506, 0.01587456539477395
238.17012151536812, 0.015983675184227577
239.1708363116512, 0.016092488745973937
240.17155110793425, 0.016201001271439624
241.1722659042173, 0.016309208056979163
242.17298070050037, 0.016417104503002124
243.17369549678344, 0.01652468611308839
244.1744102930665, 0.01663194849309189
245.17512508934954, 0.016738887350233825
246.1758398856326, 0.016845498492185626
247.17655468191566, 0.016951777826142884
248.17726947819872, 0.017057721357890247
249.1779842744818, 0.017163325190858336
250.17869907076485, 0.017268585525173193
251.1794138670479, 0.01737349865669877
252.18012866333095, 0.01747806097607302
253.180843459614, 0.01758226896773833
254.18155825589707, 0.017686119208966507
255.18227305218014, 0.0177896083688792
256.1829878484632, 0.017892733207464113
257.18370264474623, 0.017995490574587294
258.1844174410293, 0.0180978774090025
259.18513223731236, 0.018199890737357435
260.18584703359545, 0.01830152767319805
261.1865618298785, 0.01840278541597048
262.1872766261616, 0.01850366125002207
263.1879914224446, 0.018604152543600913
264.1887062187277, 0.01870425674785501
265.18942101501074, 0.01880397139583112
266.19013581129377, 0.018903294101473615
267.19085060757686, 0.019002222558623924
268.1915654038599, 0.019100754540020914
269.192280200143, 0.019198887896302114
270.192994996426, 0.019296620555006836
271.1937097927091, 0.01939395051958092
272.19442458899215, 0.01949087586838354
273.1951393852752, 0.019587394753696526
274.1958541815583, 0.019683505400736476
275.1965689778413, 0.01977920610666964
276.1972837741244, 0.01987449523963032
277.19799857040744, 0.019969371237742395
278.1987133666905, 0.020063832608145017
279.19942816297356, 0.02015787792602201
280.2001429592566, 0.020251505833635507
281.2008577555397, 0.020344715039364143
282.2015725518227, 0.020437504316745805
283.2022873481058, 0.02052987250352513
284.20300214438885, 0.020621818500706192
285.20371694067194, 0.020713341271610283
286.204431736955, 0.0208044398409391
287.20514653323806, 0.02089511329384356
288.2058613295211, 0.020985360774998293
289.20657612580413, 0.021075181487681865
290.2072909220872, 0.02116457469286334
291.20800571837026, 0.021253539708294585
292.20872051465335, 0.021342075907609188
293.2094353109364, 0.021430182719427683
294.2101501072195, 0.021517859626469286
295.2108649035025, 0.021605106164670172
296.2115796997856, 0.021691921922308757
297.21229449606864, 0.021778306539137468
298.21300929235167, 0.02186425970552196
299.21372408863476, 0.021949781161586853
300.2144388849178, 0.022034870696368822
301.2151536812009, 0.022119528146976975
302.2158684774839, 0.02220375339776016
303.216583273767, 0.022287546379482107
304.21729807005005, 0.022370907068503518
305.2180128663331, 0.022453835485971744
306.2187276626162, 0.022536331697018096
307.2194424588992, 0.022618395809962544
308.2201572551823, 0.0227000279755262
309.22087205146534, 0.022781228386051136
310.2215868477484, 0.022861997274728253
311.22230164403146, 0.022942334914832534
312.2230164403145, 0.023022241618966263
313.2237312365976, 0.023101717738309848
314.2244460328806, 0.023180763661880533
315.2251608291637, 0.02325937981579883
316.22587562544675, 0.02333756666256269
317.22659042172984, 0.023415324700329802
318.2273052180129, 0.023492654462207344
319.22802001429596, 0.023569556515549726
320.228734810579, 0.023646031461264237
321.22944960686203, 0.023722079933124442
322.2301644031451, 0.023797702597091398
323.23087919942816, 0.023872900150642657
324.23159399571125, 0.023947673322109165
325.2323087919943, 0.024022022870019897
326.2330235882774, 0.024095949582454305
327.2337383845604, 0.024169454276402477
328.2344531808435, 0.024242537797133108
329.23516797712654, 0.02431520101756912
330.23588277340957, 0.024387444837671052
331.23659756969266, 0.024459270183828007
332.2373123659757, 0.024530678008256354
333.2380271622588, 0.024601669288406056
334.2387419585418, 0.024672245026374478
335.2394567548249, 0.024742406248327825
336.24017155110795, 0.024812154003930068
337.240886347391, 0.024881489365779313
338.2416011436741, 0.024950413428851563
339.2423159399571, 0.02501892730995223
340.2430307362402, 0.025087032147174417
341.24374553252323, 0.025154729099365183
342.2444603288063, 0.025222019345598354
343.24517512508936, 0.02528890408465528
344.2458899213724, 0.02535538453451229
345.2466047176555, 0.025421461931835445
346.2473195139385, 0.02548713753148248
347.2480343102216, 0.02555241260601166
348.24874910650465, 0.02561728844519748
349.24946390278774, 0.02568176635555382
350.2501786990708, 0.02574584765986337
351.25089349535386, 0.025809533696714362
352.2516082916369, 0.025872825820043875
353.25232308791993, 0.02593572539868785
354.253037884203, 0.02599823381593801
355.25375268048606, 0.026060352469104972
356.25446747676915, 0.026122082769088516
357.2551822730522, 0.026183426139953843
358.2558970693353, 0.026244384018514613
359.2566118656183, 0.02630495785392219
360.2573266619014, 0.026365149107261412
361.25804145818444, 0.026424959251152496
362.25875625446747, 0.026484389769359268
363.25947105075056, 0.026543442156403498
364.2601858470336, 0.026602117917185517
365.2609006433167, 0.026660418566610482
366.2616154395997, 0.026718345629221138
367.2623302358828, 0.026775900638836343
368.26304503216585, 0.026833085138195233
369.2637598284489, 0.026889900678607484
370.264474624732, 0.02694634881960926
371.265189421015, 0.027002431128624837
372.2659042172981, 0.027058149180633862
373.26661901358113, 0.027113504557844326
374.2673338098642, 0.027168498849370802
375.26804860614726, 0.02722313365091837
376.2687634024303, 0.027277410564471905
377.2694781987134, 0.027331331197990624
378.2701929949964, 0.02738489716510801
379.2709077912795, 0.027438110084836865
380.27162258756255, 0.02749097158127974
381.27233738384564, 0.027543483283344144
382.2730521801287, 0.02759564682446313
383.27376697641176, 0.027647463842320683
384.2744817726948, 0.027698935978582067
385.27519656897783, 0.027750064878629098
386.2759113652609, 0.02780085219130025
387.27662616154396, 0.027851299568635416
388.27734095782705, 0.027901408665625425
389.2780557541101, 0.027951181139966273
390.2787705503932, 0.02800061865181793
391.2794853466762, 0.028049722863567425
392.2802001429593, 0.028098495439596884
393.28091493924234, 0.028146938046055534
394.28162973552537, 0.028195052350636282
395.28234453180846, 0.02824284002235661
396.2830593280915, 0.02829030273134372
397.2837741243746, 0.02833744214862379
398.2844889206576, 0.028384259945915414
399.2852037169407, 0.02843075779542713
400.28591851322375, 0.02847693736965914
401.2866333095068, 0.028522800341208666
402.2873481057899, 0.02856834838257958
403.2880629020729, 0.028613583165995684
404.288777698356, 0.028658506363218036
405.28949249463903, 0.028703119645365722
406.2902072909221, 0.028747424682740677
407.29092208720516, 0.028791423144655923
408.2916368834882, 0.028835116699267724
409.2923516797713, 0.028878507013410912
410.2930664760543, 0.028921595752438047
411.2937812723374, 0.028964384580061953
412.29449606862045, 0.029006875158201623
413.29521086490354, 0.02904906914683155
414.2959256611866, 0.02909096820383443
415.29664045746966, 0.02913257398485695
416.2973552537527, 0.029173888143169048
417.29807005003573, 0.029214912329526176
418.2987848463188, 0.02925564819203477
419.29949964260186, 0.029296097376020815
420.30021443888495, 0.029336261523901456
421.300929235168, 0.029376142275059476
422.3016440314511, 0.029415741265721013
423.3023588277341, 0.029455060128835867
424.3030736240172, 0.029494100493960878
425.30378842030024, 0.029532863987146073
426.30450321658327, 0.029571352230823553
427.30521801286636, 0.02960956684369915
428.3059328091494, 0.029647509440646806
429.3066476054325, 0.02968518163260553
430.3073624017155, 0.029722585026479023
431.3080771979986, 0.029759721225037904
432.30879199428165, 0.02979659182682436
433.3095067905647, 0.029833198426059374
434.3102215868478, 0.029869542612552345
435.3109363831308, 0.02990562597161324
436.3116511794139, 0.02994145008396692
437.31236597569693, 0.029977016525670003
438.31308077198, 0.030012326868029907
439.31379556826306, 0.030047382677526154
440.3145103645461, 0.030082185515733943
441.3152251608292, 0.03011673693924991
442.3159399571122, 0.03015103849962003
443.3166547533953, 0.03018509174326952
444.31736954967835, 0.030218898211435048
445.31808434596144, 0.030252459440098852
446.3187991422445, 0.030285776959924834
447.31951393852756, 0.030318852296196717
448.3202287348106, 0.030351686968758066
449.32094353109363, 0.030384282491954392
450.3216583273767, 0.030416640374576837
451.32237312365976, 0.03044876211980798
452.32308791994285, 0.03048064922516933
453.3238027162259, 0.030512303182470633
454.324517512509, 0.030543725477760866
455.325232308792, 0.030574917591281146
456.3259471050751, 0.030605880997419066
457.32666190135814, 0.03063661716466485
458.32737669764117, 0.03066712755556914
459.32809149392426, 0.030697413626702294
460.3288062902073, 0.03072747682861541
461.3295210864904, 0.03075731860580269
462.3302358827734, 0.030786940396665557
463.3309506790565, 0.030816343633478013
464.33166547533955, 0.030845529742353696
465.3323802716226, 0.030874500143214214
466.3330950679057, 0.03090325624975893
467.3338098641887, 0.030931799469436142
468.3345246604718, 0.03096013120341565
469.33523945675483, 0.03098825284656261
470.3359542530379, 0.031016165787412668
471.33666904932096, 0.03104387140814844
472.337383845604, 0.03107137108457725
473.3380986418871, 0.031098666186110048
474.3388134381701, 0.031125758075741597
475.3395282344532, 0.031152648110031766
476.34024303073625, 0.031179337639088107
477.34095782701934, 0.03120582800654946
478.3416726233024, 0.031232120549570763
479.34238741958546, 0.031258216598808834
480.3431022158685, 0.03128411747840941
481.34381701215153, 0.03130982450599511
482.3445318084346, 0.03133533899265443
483.34524660471766, 0.03136066224293184
484.34596140100075, 0.03138579555481872
485.3466761972838, 0.03141074021974554
486.3473909935669, 0.031435497522574636
487.3481057898499, 0.03146006874159415
488.348820586133, 0.03148445514851289
489.34953538241604, 0.031508658008456
490.35025017869907, 0.031532678579961386
491.35096497498216, 0.03155651811497741
492.3516797712652, 0.03158017785886086
493.3523945675483, 0.03160365905037631
494.3531093638313, 0.03162696292169579
495.3538241601144, 0.031650090698399524
496.35453895639745, 0.03167304359947746
497.3552537526805, 0.031695822837331265
498.3559685489636, 0.03171842961777752
499.3566833452466, 0.03174086514005102
500.3573981415297, 0.031763130596809505
501.35811293781273, 0.03178522717413841
502.3588277340958, 0.03180715605155667
503.35954253037886, 0.03182891840202307
504.3602573266619, 0.03185051539194339
505.360972122945, 0.031871948181177626
506.361686919228, 0.031893217923048764
507.3624017155111, 0.03191432576435126
508.36311651179415, 0.03193527284536056
509.36383130807724, 0.03195606029984307
510.3645461043603, 0.03197668925506679
511.36526090064336, 0.03199716083181228
512.3659756969264, 0.03201747614438443
513.3666904932095, 0.032037636300624464
514.3674052894925, 0.03205764240192256
515.3681200857756, 0.032077495543231194
516.3688348820586, 0.032097196813078425
517.3695496783417, 0.03211674729358227
518.3702644746247, 0.032136148060465115
519.3709792709078, 0.032155400183068575
520.3716940671909, 0.03217450472436908
521.3724088634739, 0.03219346274099362
522.373123659757, 0.032212275283235996
523.3738384560401, 0.03223094339507339
524.3745532523232, 0.03224946811418343
525.3752680486061, 0.03226785047196167
526.3759828448892, 0.032286091493539185
527.3766976411723, 0.03230419219780073
528.3774124374554, 0.032322153597403334
529.3781272337384, 0.03233997669879495
530.3788420300215, 0.032357662502233625
531.3795568263046, 0.032375212001806986
532.3802716225875, 0.032392626185451925
533.3809864188706, 0.03240990603497464
534.3817012151537, 0.03242705252607106
535.3824160114368, 0.03244406662834735
536.3831308077198, 0.03246094930534086
537.3838456040029, 0.032477701514541275
538.384560400286, 0.03249432420741199
539.385275196569, 0.03251081832941181
540.385989992852, 0.03252718482001674
541.3867047891351, 0.03254342461274228
542.3874195854182, 0.032559538635165544
543.3881343817012, 0.03257552780894801
544.3888491779843, 0.03259139304985813
545.3895639742674, 0.03260713526779448
546.3902787705504, 0.03262275536680869
547.3909935668335, 0.03263825424512902
548.3917083631165, 0.03265363279518365
549.3924231593996, 0.032668891903624556
550.3931379556826, 0.03268403245135129
551.3938527519657, 0.03269905531353492
552.3945675482488, 0.03271396135964237
553.3952823445318, 0.03272875145346062
554.3959971408149, 0.03274342645312115
555.396711937098, 0.03275798721112466
556.397426733381, 0.03277243457436556
557.398141529664, 0.03278676938415692
558.3988563259471, 0.03280099247625555
559.3995711222302, 0.03281510468088677
560.4002859185132, 0.0328291068227699
561.4010007147963, 0.03284299972114336
562.4017155110794, 0.03285678418978989
563.4024303073625, 0.03287046103706223
564.4031451036454, 0.03288403106590849
565.4038598999285, 0.032897495073897956
566.4045746962116, 0.03291085385324654
567.4052894924947, 0.03292410819084269
568.4060042887777, 0.03293725886827315
569.4067190850608, 0.03295030666184879
570.4074338813439, 0.03296325234263061
571.4081486776269, 0.03297609667645569
572.40886347391, 0.03298884042396322
573.409578270193, 0.03300148434062057
574.4102930664761, 0.03301402917674942
575.4110078627591, 0.0330264756775518
576.4117226590422, 0.03303882458313639
577.4124374553253, 0.03305107662854467
578.4131522516083, 0.03306323254377713
579.4138670478914, 0.03307529305381949
580.4145818441744, 0.03308725887866901
581.4152966404575, 0.033099130733360654
582.4160114367405, 0.033110909327993474
583.4167262330236, 0.033122595367756816
584.4174410293067, 0.03313418955295663
585.4181558255897, 0.03314569257904169
586.4188706218728, 0.03315710513662994
587.4195854181559, 0.03316842791153473
588.420300214439, 0.033179661584791055
589.4210150107219, 0.03319080683268175
590.421729807005, 0.0332018643267638
591.4224446032881, 0.03321283473389451
592.4231593995712, 0.033223718716257615
593.4238741958542, 0.033234516931389464
594.4245889921373, 0.03324523003220519
595.4253037884204, 0.033255858667024754
596.4260185847033, 0.033266403479599034
597.4267333809864, 0.0332768651091358
598.4274481772695, 0.03328724419032574
599.4281629735526, 0.03329754135336835
600.4288777698356, 0.0333077572239979
601.4295925661187, 0.0333178924235093
602.4303073624018, 0.03332794756878381
603.4310221586848, 0.03333792327231491
604.4317369549678, 0.03334782014223394
605.4324517512509, 0.033357638782335816
606.433166547534, 0.03336737979210447
607.433881343817, 0.033377043766738626
608.4345961401001, 0.03338663129717711
609.4353109363832, 0.033396142970124394
610.4360257326662, 0.03340557936807583
611.4367405289493, 0.033414941069343056
612.4374553252323, 0.03342422864807918
613.4381701215154, 0.03343344267430393
614.4388849177984, 0.03344258371392873
615.4395997140815, 0.033451652328781785
616.4403145103646, 0.03346064907663309
617.4410293066476, 0.03346957451121911
618.4417441029307, 0.03347842918226773
619.4424588992138, 0.033487213635522955
620.4431736954969, 0.03349592841276954
621.4438884917798, 0.03350457405185763
622.4446032880629, 0.033513151086727144
623.445318084346, 0.033521660047432275
624.446032880629, 0.033530101460165704
625.4467476769121, 0.03353847584728298
626.4474624731952, 0.03354678372732661
627.4481772694783, 0.03355502561505021
628.4488920657612, 0.033563202021442244
629.4496068620443, 0.03357131345375029
630.4503216583274, 0.03357936041550455
631.4510364546105, 0.033587343406541695
632.4517512508935, 0.03359526292302858
633.4524660471766, 0.03360311945748555
634.4531808434597, 0.033610913498810145
635.4538956397427, 0.03361864553230024
636.4546104360257, 0.03362631603967753
637.4553252323088, 0.03363392549911044
638.4560400285919, 0.033641474385237416
639.4567548248749, 0.03364896316918974
640.457469621158, 0.03365639231861457
641.4581844174411, 0.0336637622976976
642.4588992137241, 0.03367107356718575
643.4596140100072, 0.03367832658440983
644.4603288062902, 0.03368552180330691
645.4610436025733, 0.033692659674442904
646.4617583988563, 0.03369974064503461
647.4624731951394, 0.033706765158972134
648.4631879914225, 0.033713733656840814
649.4639027877055, 0.033720646575943265
650.4646175839886, 0.03372750435032139
651.4653323802717, 0.033734307410777764
652.4660471765548, 0.03374105618489789
653.4667619728377, 0.033747751097071337
654.4674767691208, 0.03375439256851333
655.4681915654039, 0.033760981017286334
656.468906361687, 0.03376751685832093
657.46962115797, 0.033774000503437346
658.4703359542531, 0.0337804323613663
659.4710507505362, 0.033786812837770075
660.4717655468191, 0.033793142335263274
661.4724803431022, 0.03379942125343368
662.4731951393853, 0.03380564998886292
663.4739099356684, 0.033811828935146754
664.4746247319514, 0.03381795848291579
665.4753395282345, 0.03382403901985576
666.4760543245176, 0.03383007093072761
667.4767691208006, 0.03383605459738779
668.4774839170836, 0.033841990398808086
669.4781987133667, 0.03384787871109571
670.4789135096498, 0.033853719907513
671.4796283059328, 0.033859514358497156
672.4803431022159, 0.03386526243167977
673.481057898499, 0.033870964491906415
674.481772694782, 0.03387662090125594
675.4824874910651, 0.03388223201905978
676.4832022873481, 0.03388779820192113
677.4839170836312, 0.03389331980373404
678.4846318799142, 0.03389879717570225
679.4853466761973, 0.03390423066635829
680.4860614724804, 0.03390962062158192
681.4867762687634, 0.03391496738461898
682.4874910650465, 0.03392027129609986
683.4882058613296, 0.033925532694058
684.4889206576127, 0.03393075191394817
685.4896354538956, 0.033935929288664714
686.4903502501787, 0.03394106514855954
687.4910650464618, 0.033946159821460334
688.4917798427448, 0.0339512136326885
689.4924946390279, 0.03395622690507663
690.493209435311, 0.033961199958986596
691.4939242315941, 0.03396613311232699
692.494639027877, 0.033971026680570574
693.4953538241601, 0.03397588097677173
694.4960686204432, 0.03398069631158381
695.4967834167263, 0.033985472993276186
696.4974982130093, 0.03399021132775145
697.4982130092924, 0.03399491161856234
698.4989278055755, 0.03399957416692867
699.4996426018585, 0.034004199271754125
700.5003573981415, 0.03400878722964289
701.5010721944246, 0.03401333833491615
702.5017869907077, 0.03401785287962878
703.5025017869907, 0.0340223311535856
704.5032165832738, 0.03402677344435751
705.5039313795569, 0.034031180037298
706.5046461758399, 0.03403555121555889
707.505360972123, 0.03403988726010657
708.506075768406, 0.03404418844973772
709.5067905646891, 0.03404845506109509
710.5075053609721, 0.03405268736868331
711.5082201572552, 0.03405688564488434
712.5089349535383, 0.03406105015997297
713.5096497498213, 0.03406518118213232
714.5103645461044, 0.03406927897746905
715.5110793423875, 0.03407334381002848
716.5117941386706, 0.034077375941809866
717.5125089349535, 0.0340813756327812
718.5132237312366, 0.03408534314089434
719.5139385275197, 0.034089278722099596
720.5146533238028, 0.034093182630360576
721.5153681200858, 0.03409705511766879
722.5160829163689, 0.03410089643405822
723.516797712652, 0.03410470682761956
724.5175125089349, 0.03410848654451483
725.518227305218, 0.034112235828991415
726.5189421015011, 0.034115954923396315
727.5196568977842, 0.03411964406819024
728.5203716940672, 0.03412330350196141
729.5210864903503, 0.034126933461439565
730.5218012866334, 0.03413053418150981
731.5225160829164, 0.03413410589522614
732.5232308791994, 0.03413764883382525
733.5239456754825, 0.034141163226739775
734.5246604717656, 0.03414464930161207
735.5253752680486, 0.03414810728430717
736.5260900643317, 0.034151537398926325
737.5268048606148, 0.03415493986782004
738.5275196568978, 0.034158314911601186
739.5282344531809, 0.03416166274915788
740.528949249464, 0.03416498359766659
741.529664045747, 0.0341682776726047
742.53037884203, 0.03417154518776343
743.5310936383131, 0.034174786355260334
744.5318084345962, 0.03417800138555202
745.5325232308792, 0.03418119048744639
746.5332380271623, 0.03418435386811521
747.5339528234454, 0.034187491733106375
748.5346676197285, 0.034190604286356
749.5353824160114, 0.03419369173020071
750.5360972122945, 0.03419675426538966
751.5368120085776, 0.03419979209109634
752.5375268048606, 0.03420280540493072
753.5382416011437, 0.03420579440295082
754.5389563974268, 0.034208759279674615
755.5396711937099, 0.03421170022809149
756.5403859899928, 0.034214617439673994
757.5411007862759, 0.03421751110438916
758.541815582559, 0.03422038141070998
759.5425303788421, 0.034223228545626774
760.5432451751251, 0.034226052694658254
761.5439599714082, 0.0342288540418629
762.5446747676913, 0.034231632769849994
763.5453895639743, 0.03423438905979046
764.5461043602573, 0.03423712309142801
765.5468191565404, 0.034239835043089945
766.5475339528235, 0.03424252509169787
767.5482487491065, 0.03424519341277834
768.5489635453896, 0.0342478401804737
769.5496783416727, 0.03425046556755255
770.5503931379557, 0.03425306974542011
771.5511079342388, 0.03425565288412878
772.5518227305218, 0.03425821515238828
773.5525375268049, 0.03426075671757622
774.5532523230879, 0.034263277745747854
775.553967119371, 0.034265778401646685
776.5546819156541, 0.03426825884871406
777.5553967119371, 0.03427071924909943
778.5561115082202, 0.03427315976367012
779.5568263045033, 0.03427558055202118
780.5575411007864, 0.03427798177248527
781.5582558970693, 0.03428036358214213
782.5589706933524, 0.03428272613682829
783.5596854896355, 0.034285069591146654
784.5604002859186, 0.03428739409847596
785.5611150822016, 0.03428969981098022
786.5618298784847, 0.03429198687961807
787.5625446747678, 0.03429425545415189
788.5632594710507, 0.034296505683157195
789.5639742673338, 0.034298737714031746
790.5646890636169, 0.0343009516930046
791.5654038599, 0.034303147765145155
792.566118656183, 0.03430532607437201
793.5668334524661, 0.034307486763461945
794.5675482487492, 0.03430962997405869
795.5682630450322, 0.03431175584668171
796.5689778413152, 0.03431386452073485
797.5696926375983, 0.034315956134514984
798.5704074338814, 0.03431803082522062
799.5711222301644, 0.03432008872896031
800.5718370264475, 0.03432212998076123
801.5725518227306, 0.03432415471457735
802.5732666190136, 0.03432616306329789
803.5739814152967, 0.03432815515875569
804.5746962115797, 0.03433013113173509
805.5754110078628, 0.034332091111980344
806.5761258041458, 0.03433403522820359
807.5768406004289, 0.03433596360809282
808.577555396712, 0.03433787637831993
809.578270192995, 0.03433977366454856
810.5789849892781, 0.03434165559144191
811.5796997855612, 0.03434352228267063
812.5804145818443, 0.034345373860920396
813.5811293781272, 0.034347210447899644
814.5818441744103, 0.03434903216434726
815.5825589706934, 0.034350839130040015
816.5832737669764, 0.03435263146380008
817.5839885632595, 0.03435440928350254
818.5847033595426, 0.03435617270608276
819.5854181558257, 0.034357921847543584
820.5861329521086, 0.03435965682296277
821.5868477483917, 0.03436137774650024
822.5875625446748, 0.03436308473140506
823.5882773409579, 0.03436477789002272
824.5889921372409, 0.0343664573338021
825.589706933524, 0.03436812317330262
826.5904217298071, 0.03436977551820101
827.59113652609, 0.03437141447729827
828.5918513223731, 0.034373040158526665
829.5925661186562, 0.03437465266895637
830.5932809149393, 0.03437625211480222
831.5939957112223, 0.034377838601430566
832.5947105075054, 0.034379412233365686
833.5954253037885, 0.03438097311429665
834.5961401000715, 0.03438252134708363
835.5968548963546, 0.034384057033764605
836.5975696926376, 0.03438558027556165
837.5982844889207, 0.03438709117288741
838.5989992852037, 0.03438858982535147
839.5997140814868, 0.03439007633176665
840.6004288777699, 0.03439155079015525
841.6011436740529, 0.03439301329775527
842.601858470336, 0.03439446395102654
843.6025732666191, 0.03439590284565697
844.6032880629022, 0.03439733007656843
845.6040028591851, 0.03439874573792289
846.6047176554682, 0.03440014992312847
847.6054324517513, 0.03440154272484514
848.6061472480344, 0.03440292423499092
849.6068620443174, 0.03440429454474742
850.6075768406005, 0.034405653744565855
851.6082916368836, 0.03440700192417272
852.6090064331665, 0.03440833917257548
853.6097212294496, 0.03440966557806837
854.6104360257327, 0.03441098122823787
855.6111508220158, 0.03441228620996831
856.6118656182988, 0.034413580609447436
857.6125804145819, 0.03441486451217201
858.613295210865, 0.03441613800295308
859.614010007148, 0.03441740116592151
860.614724803431, 0.034418654084533346
861.6154395997141, 0.03441989684157516
862.6161543959972, 0.03442112951916924
863.6168691922802, 0.03442235219877898
864.6175839885633, 0.034423564961214015
865.6182987848464, 0.034424767886635385
866.6190135811294, 0.034425961054560694
867.6197283774125, 0.03442714454386921
868.6204431736955, 0.03442831843280683
869.6211579699786, 0.03442948279899121
870.6218727662616, 0.034430637719416755
871.6225875625447, 0.034431783270459364
872.6233023588278, 0.034432919527881585
873.6240171551108, 0.034434046566837254
874.6247319513939, 0.0344351644618765
875.625446747677, 0.03443627328695037
876.62616154396, 0.034437373115415684
877.626876340243, 0.034438464020039763
878.6275911365261, 0.034439546073005006
879.6283059328092, 0.034440619345913595
880.6290207290922, 0.03444168390979215
881.6297355253753, 0.03444273983509618
882.6304503216584, 0.034443787191714655
883.6311651179415, 0.03444482604897461
884.6318799142244, 0.03444585647564545
885.6325947105075, 0.03444687853994351
886.6333095067906, 0.034447892309536314
887.6340243030737, 0.034448897851547214
888.6347390993567, 0.03444989523255934
889.6354538956398, 0.03445088451862007
890.6361686919229, 0.03445186577524539
891.6368834882059, 0.034452839067424024
892.637598284489, 0.03445380445962155
893.638313080772, 0.034454762015784686
894.6390278770551, 0.03445571179934545
895.6397426733381, 0.0344566538732251
896.6404574696212, 0.03445758829983825
897.6411722659043, 0.034458515141097074
898.6418870621873, 0.03445943445841505
899.6426018584704, 0.03446034631271115
900.6433166547534, 0.03446125076441361
901.6440314510365, 0.03446214787346396
902.6447462473195, 0.03446303769932083
903.6454610436026, 0.034463920300963916
904.6461758398857, 0.03446479573689753
905.6468906361687, 0.034465664065154805
906.6476054324518, 0.034466525343300976
907.6483202287349, 0.034467379628437635
908.649035025018, 0.03446822697720592
909.6497498213009, 0.034469067445790515
910.650464617584, 0.03446990108992327
911.6511794138671, 0.03447072796488656
912.6518942101502, 0.03447154812551719
913.6526090064332, 0.034472361626209806
914.6533238027163, 0.03447316852092045
915.6540385989994, 0.034473968863170036
916.6547533952823, 0.034474762706047865
917.6554681915654, 0.034475550102215015
918.6561829878485, 0.03447633110390784
919.6568977841316, 0.0344771057629413
920.6576125804146, 0.034477874130712384
921.6583273766977, 0.03447863625820341
922.6590421729808, 0.03447939219598535
923.6597569692638, 0.0344801419942211
924.6604717655468, 0.03448088570266882
925.6611865618299, 0.0344816233706851
926.661901358113, 0.03448235504722815
927.662616154396, 0.03448308078086107
928.6633309506791, 0.03448380061975502
929.6640457469622, 0.03448451461169224
930.6647605432452, 0.03448522280406927
931.6654753395283, 0.03448592524389994
932.6661901358113, 0.03448662197781854
933.6669049320944, 0.03448731305208286
934.6676197283774, 0.03448799851257705
935.6683345246605, 0.03448867840481482
936.6690493209436, 0.03448935277394224
937.6697641172266, 0.03449002166474089
938.6704789135097, 0.03449068512163043
939.6711937097928, 0.03449134318867189
940.6719085060759, 0.034491995909570305
941.6726233023588, 0.03449264332767769
942.6733380986419, 0.03449328548599579
943.674052894925, 0.03449392242717885
944.674767691208, 0.034494554193536524
945.6754824874911, 0.034495180827036606
946.6761972837742, 0.03449580236930775
947.6769120800573, 0.034496418861642175
948.6776268763402, 0.03449703034499837
949.6783416726233, 0.03449763686000378
950.6790564689064, 0.034498238446957465
951.6797712651895, 0.03449883514583266
952.6804860614725, 0.03449942699627964
953.6812008577556, 0.034500014037628056
954.6819156540387, 0.03450059630888951
955.6826304503217, 0.0345011738487603
956.6833452466047, 0.034501746695623815
957.6840600428878, 0.03450231488755303
958.6847748391709, 0.03450287846231304
959.6854896354539, 0.03450343745736367
960.686204431737, 0.03450399190986167
961.6869192280201, 0.034504541856663296
962.6876340243031, 0.034505087334326764
963.6883488205862, 0.03450562837911448
964.6890636168692, 0.03450616502699566
965.6897784131523, 0.034506697313648436
966.6904932094353, 0.034507225274462365
967.6912080057184, 0.03450774894454074
968.6919228020015, 0.034508268358702715
969.6926375982845, 0.034508783551485865
970.6933523945676, 0.034509294557148275
971.6940671908507, 0.03450980140967075
972.6947819871338, 0.03451030414275914
973.6954967834167, 0.03451080278984663
974.6962115796998, 0.03451129738409573
975.6969263759829, 0.03451178795840052
976.697641172266, 0.03451227454538901
977.698355968549, 0.034512757177425
978.6990707648321, 0.03451323588661028
979.6997855611152, 0.03451371070478695
980.7005003573981, 0.03451418166353914
981.7012151536812, 0.034514648794195496
982.7019299499643, 0.034515112127830844
983.7026447462474, 0.034515571695268546
984.7033595425304, 0.03451602752708236
985.7040743388135, 0.034516479653598546
986.7047891350966, 0.034516928104897655
987.7055039313796, 0.03451737291081687
988.7062187276626, 0.03451781410095156
989.7069335239457, 0.03451825170465759
990.7076483202288, 0.034518685751052935
991.7083631165118, 0.03451911626901991
992.7090779127949, 0.03451954328720667
993.709792709078, 0.03451996683402952
994.710507505361, 0.03452038693767456
995.711222301644, 0.03452080362609959
996.7119370979271, 0.03452121692703593
997.7126518942102, 0.034521626867990186
998.7133666904932, 0.03452203347624624
999.7140814867763, 0.03452243677886674
1000.7147962830594, 0.03452283680269534
1001.7155110793424, 0.034523233574358
1002.7162258756255, 0.03452362712026512
1003.7169406719086, 0.0345240174666129
1004.7176554681917, 0.03452440463938544
1005.7183702644746, 0.03452478866435623
1006.7190850607577, 0.03452516956708985
1007.7197998570408, 0.03452554737294382
1008.7205146533238, 0.03452592210707004
1009.7212294496069, 0.03452629379441663
1010.72194424589, 0.034526662459729546
1011.7226590421731, 0.034527028127554114
1012.723373838456, 0.03452739082223676
1013.7240886347391, 0.03452775056792653
1014.7248034310222, 0.034528107388576805
1015.7255182273053, 0.034528461307946616
1016.7262330235883, 0.034528812349602596
1017.7269478198714, 0.03452916053692022
1018.7276626161545, 0.03452950589308553
1019.7283774124375, 0.03452984844109649
1020.7290922087205, 0.03453018820376474
1021.7298070050036, 0.03453052520371686
1022.7305218012867, 0.034530859463396055
1023.7312365975697, 0.03453119100506349
1024.7319513938528, 0.03453151985079987
1025.732666190136, 0.03453184602250689
1026.733380986419, 0.03453216954190856
1027.734095782702, 0.03453249043055275
1028.734810578985, 0.03453280870981266
1029.735525375268, 0.03453312440088807
1030.7362401715511, 0.03453343752480684
1031.7369549678342, 0.034533748102426404
1032.7376697641173, 0.03453405615443489
1033.7383845604004, 0.03453436170135273
1034.7390993566835, 0.034534664763533826
1035.7398141529663, 0.03453496536116706
1036.7405289492494, 0.03453526351427755
1037.7412437455325, 0.03453555924272799
1038.7419585418156, 0.03453585256621994
1039.7426733380987, 0.03453614350429508
1040.7433881343818, 0.03453643207633671
1041.744102930665, 0.03453671830157071
1042.7448177269478, 0.03453700219906708
1043.7455325232308, 0.034537283787741145
1044.746247319514, 0.03453756308635467
1045.746962115797, 0.03453784011351725
1046.7476769120801, 0.03453811488768755
1047.7483917083632, 0.034538387427174355
1048.7491065046463, 0.034538657750138
1049.7498213009292, 0.03453892587459136
1050.7505360972123, 0.0345391918184013
1051.7512508934954, 0.03453945559928951
1052.7519656897784, 0.03453971723483401
1053.7526804860615, 0.03453997674247017
1054.7533952823446, 0.03454023413949174
1055.7541100786277, 0.03454048944305234
1056.7548248749108, 0.034540742670166165
1057.7555396711937, 0.03454099383770946
1058.7562544674768, 0.034541242962421496
1059.7569692637599, 0.03454149006090567
1060.757684060043, 0.03454173514963061
1061.758398856326, 0.03454197824493122
1062.7591136526091, 0.03454221936300994
1063.7598284488922, 0.034542458519937605
1064.760543245175, 0.03454269573165468
1065.7612580414582, 0.03454293101397216
1066.7619728377413, 0.034543164382572704
1067.7626876340244, 0.03454339585301177
1068.7634024303075, 0.03454362544071844
1069.7641172265905, 0.03454385316099657
1070.7648320228736, 0.03454407902902575
1071.7655468191565, 0.03454430305986241
1072.7662616154396, 0.03454452526844065
1073.7669764117227, 0.03454474566957345
1074.7676912080058, 0.03454496427795339
1075.7684060042889, 0.03454518110815392
1076.769120800572, 0.034545396174629955
1077.769835596855, 0.03454560949171923
1078.770550393138, 0.034545821073643
1079.771265189421, 0.034546030934507116
1080.771979985704, 0.03454623908830279
1081.7726947819872, 0.03454644554890762
1082.7734095782703, 0.03454665033008663
1083.7741243745534, 0.034546853445492985
1084.7748391708365, 0.03454705490866907
1085.7755539671193, 0.03454725473304715
1086.7762687634024, 0.034547452931950544
1087.7769835596855, 0.03454764951859435
1088.7776983559686, 0.03454784450608626
1089.7784131522517, 0.03454803790742762
1090.7791279485348, 0.034548229735514135
1091.7798427448179, 0.034548420003136786
1092.7805575411007, 0.03454860872298271
1093.7812723373838, 0.034548795907635994
1094.781987133667, 0.034548981569578405
1095.78270192995, 0.0345491657211905
1096.783416726233, 0.03454934837475227
1097.7841315225162, 0.0345495295424438
1098.7848463187993, 0.034549709236346385
1099.7855611150821, 0.034549887468443174
1100.7862759113652, 0.03455006425061994
1101.7869907076483, 0.03455023959466594
1102.7877055039314, 0.03455041351227466
1103.7884203002145, 0.03455058601504458
1104.7891350964976, 0.034550757114479955
1105.7898498927807, 0.03455092682199167
1106.7905646890636, 0.03455109514889785
1107.7912794853466, 0.03455126210642474
1108.7919942816297, 0.03455142770570726
1109.7927090779128, 0.03455159195778993
1110.793423874196, 0.034551754873627605
1111.794138670479, 0.03455191646408611
1112.794853466762, 0.03455207673994293
1113.795568263045, 0.03455223571188806
1114.796283059328, 0.034552393390524634
1115.7969978556112, 0.034552549786369645
1116.7977126518942, 0.034552704909854626
1117.7984274481773, 0.03455285877132636
1118.7991422444604, 0.03455301138104755
1119.7998570407435, 0.03455316274919754
1120.8005718370264, 0.03455331288587297
1121.8012866333095, 0.034553461801088384
1122.8020014295926, 0.03455360950477699
1123.8027162258757, 0.03455375600679132
1124.8034310221587, 0.03455390131690384
1125.8041458184418, 0.034554045444807564
1126.804860614725, 0.0345541884001167
1127.805575411008, 0.0345543301923675
1128.8062902072909, 0.034554470831018536
1129.807005003574, 0.03455461032545168
1130.807719799857, 0.03455474868497245
1131.8084345961402, 0.034554885918810785
1132.8091493924233, 0.03455502203612158
1133.8098641887063, 0.03455515704598543
1134.8105789849894, 0.03455529095740907
1135.8112937812723, 0.03455542377932603
1136.8120085775554, 0.03455555552059723
1137.8127233738385, 0.0345556861900116
1138.8134381701216, 0.034555815796286686
1139.8141529664047, 0.03455594434806912
1140.8148677626878, 0.03455607185393527
1141.8155825589708, 0.03455619832239183
1142.8162973552537, 0.03455632376187632
1143.8170121515368, 0.03455644818075774
1144.81772694782, 0.03455657158733701
1145.818441744103, 0.034556693989847585
1146.819156540386, 0.03455681539645607
1147.8198713366692, 0.03455693581526261
1148.8205861329523, 0.03455705525430156
1149.8213009292351, 0.03455717372154194
1150.8220157255182, 0.03455729122488807
1151.8227305218013, 0.03455740777217989
1152.8234453180844, 0.034557523371193735
1153.8241601143675, 0.03455763802964275
1154.8248749106506, 0.03455775175517718
1155.8255897069337, 0.034557864555385336
1156.8263045032165, 0.034557976437793736
1157.8270192994996, 0.03455808740986765
1158.8277340957827, 0.03455819747901174
1159.8284488920658, 0.0345583066525705
1160.829163688349, 0.034558414937828706
1161.829878484632, 0.03455852234201185
1162.830593280915, 0.03455862887228673
1163.831308077198, 0.03455873453576192
1164.832022873481, 0.034558839339488154
1165.8327376697641, 0.034558943290458846
1166.8334524660472, 0.0345590463956106
1167.8341672623303, 0.0345591486618236
1168.8348820586134, 0.03455925009592208
1169.8355968548965, 0.03455935070467485
1170.8363116511794, 0.03455945049479561
1171.8370264474624, 0.03455954947294361
1172.8377412437455, 0.03455964764572379
1173.8384560400286, 0.03455974501968755
1174.8391708363117, 0.034559841601332894
1175.8398856325948, 0.034559937397105084
1176.840600428878, 0.03456003241339692
1177.8413152251608, 0.034560126656549305
1178.8420300214439, 0.03456022013285152
1179.842744817727, 0.03456031284854172
1180.84345961401, 0.03456040480980737
1181.8441744102931, 0.03456049602278562
1182.8448892065762, 0.03456058649356371
1183.8456040028593, 0.034560676228179425
1184.8463187991424, 0.03456076523262135
1185.8470335954253, 0.034560853512829476
1186.8477483917084, 0.03456094107469545
1187.8484631879915, 0.034561027924063056
1188.8491779842745, 0.034561114066728585
1189.8498927805576, 0.03456119950844109
1190.8506075768407, 0.03456128425490294
1191.8513223731238, 0.03456136831177013
1192.8520371694067, 0.034561451684652716
1193.8527519656898, 0.03456153437911502
1194.8534667619729, 0.03456161640067623
1195.854181558256, 0.034561697754810654
1196.854896354539, 0.03456177844694797
1197.8556111508221, 0.03456185848247377
1198.8563259471052, 0.03456193786672992
1199.857040743388, 0.03456201660501474
1200.8577555396712, 0.03456209470258357
1201.8584703359543, 0.034562172164648894
1202.8591851322374, 0.03456224899638087
1203.8598999285205, 0.03456232520290766
1204.8606147248036, 0.03456240078931564
1205.8613295210866, 0.034562475760649865
1206.8620443173695, 0.034562550121914365
1207.8627591136526, 0.03456262387807246
1208.8634739099357, 0.034562697034047137
1209.8641887062188, 0.034562769594721314
1210.8649035025019, 0.0345628415649382
1211.865618298785, 0.03456291294950159
1212.866333095068, 0.03456298375317632
1213.867047891351, 0.034563053980688395
1214.867762687634, 0.03456312363672532
1215.868477483917, 0.03456319272593664
1216.8691922802002, 0.034563261252933956
1217.8699070764833, 0.034563329222291425
1218.8706218727664, 0.03456339663854598
1219.8713366690495, 0.034563463506197656
1220.8720514653323, 0.034563529829709866
1221.8727662616154, 0.034563595613509794
1222.8734810578985, 0.03456366086198856
1223.8741958541816, 0.03456372557950161
1224.8749106504647, 0.0345637897703689
1225.8756254467478, 0.034563853438875324
1226.8763402430309, 0.03456391658927092
1227.8770550393137, 0.0345639792257711
1228.8777698355968, 0.03456404135255703
1229.87848463188, 0.03456410297377588
1230.879199428163, 0.034564164093541065
1231.879914224446, 0.034564224715932464
1232.8806290207292, 0.03456428484499697
1233.8813438170123, 0.034564344484748474
1234.8820586132952, 0.03456440363916812
1235.8827734095782, 0.03456446231220479
1236.8834882058613, 0.03456452050777516
1237.8842030021444, 0.03456457822976413
1238.8849177984275, 0.034564635482025
1239.8856325947106, 0.03456469226837961
1240.8863473909937, 0.03456474859261892
1241.8870621872766, 0.034564804458502796
1242.8877769835597, 0.03456485986976072
1243.8884917798428, 0.03456491483009179
1244.8892065761258, 0.03456496934316497
1245.889921372409, 0.034565023412619425
1246.890636168692, 0.034565077042064685
1247.8913509649751, 0.034565130235080954
1248.892065761258, 0.03456518299521928
1249.892780557541, 0.03456523532600191
1250.8934953538242, 0.0345652872309223
1251.8942101501073, 0.03456533871344559
1252.8949249463903, 0.03456538977700876
1253.8956397426734, 0.03456544042502072
1254.8963545389565, 0.03456549066086275
1255.8970693352396, 0.03456554048788855
1256.8977841315225, 0.034565589909424634
1257.8984989278056, 0.034565638928770334
1258.8992137240887, 0.034565687549198226
1259.8999285203718, 0.03456573577395422
1260.9006433166549, 0.03456578360625789
1261.901358112938, 0.03456583104930258
1262.902072909221, 0.0345658781062556
1263.902787705504, 0.03456592478025862
1264.903502501787, 0.03456597107442763
1265.90421729807, 0.03456601699185336
1266.9049320943532, 0.034566062535601336
1267.9056468906363, 0.03456610770871221
1268.9063616869194, 0.03456615251420182
1269.9070764832024, 0.03456619695506154
1270.9077912794853, 0.0345662410342584
1271.9085060757684, 0.03456628475473522
1272.9092208720515, 0.03456632811941098
1273.9099356683346, 0.0345663711311808
1274.9106504646177, 0.03456641379291636
1275.9113652609008, 0.034566456107465914
1276.9120800571839, 0.03456649807765462
1277.9127948534667, 0.034566539706284496
1278.9135096497498, 0.03456658099613501
1279.914224446033, 0.03456662194996279
1280.914939242316, 0.03456666257050212
1281.915654038599, 0.034566702860465044
1282.9163688348822, 0.03456674282254155
1283.9170836311653, 0.03456678245939971
1284.9177984274481, 0.03456682177368595
1285.9185132237312, 0.03456686076802513
1286.9192280200143, 0.03456689944502073
1287.9199428162974, 0.03456693780725506
1288.9206576125805, 0.034566975857289475
1289.9213724088636, 0.03456701359766438
1290.9220872051467, 0.03456705103089965
1291.9228020014295, 0.034567088159494615
1292.9235167977126, 0.0345671249859282
1293.9242315939957, 0.03456716151265927
1294.9249463902788, 0.03456719774212654
1295.925661186562, 0.034567233676749035
1296.926375982845, 0.03456726931892603
1297.927090779128, 0.03456730467103722
1298.927805575411, 0.03456733973544308
1299.928520371694, 0.03456737451448476
1300.9292351679771, 0.034567409010484454
1301.9299499642602, 0.03456744322574536
1302.9306647605433, 0.03456747716255207
1303.9313795568264, 0.034567510823170465
1304.9320943531095, 0.03456754420984806
1305.9328091493924, 0.034567577324814046
1306.9335239456755, 0.03456761017027949
1307.9342387419586, 0.034567642748437495
1308.9349535382416, 0.03456767506146324
1309.9356683345247, 0.034567707111514384
1310.9363831308078, 0.03456773890073076
1311.937097927091, 0.03456777043123505
1312.937812723374, 0.03456780170513259
1313.9385275196569, 0.03456783272451148
1314.93924231594, 0.03456786349144293
1315.939957112223, 0.03456789400798128
1316.9406719085061, 0.034567924276164105
1317.9413867047892, 0.03456795429801256
1318.9421015010723, 0.034567984075531126
1319.9428162973554, 0.034568013610708125
1320.9435310936383, 0.03456804290551565
1321.9442458899214, 0.03456807196190977
1322.9449606862045, 0.03456810078183073
1323.9456754824876, 0.0345681293672028
1324.9463902787707, 0.03456815771993471
1325.9471050750537, 0.034568185841919626
1326.9478198713368, 0.03456821373503534
1327.9485346676197, 0.034568241401144326
1328.9492494639028, 0.0345682688420939
1329.9499642601859, 0.03456829605971645
1330.950679056469, 0.0345683230558293
1331.951393852752, 0.034568349832235085
1332.9521086490352, 0.0345683763907218
1333.9528234453182, 0.034568402733062754
1334.953538241601, 0.034568428861016944
1335.9542530378842, 0.03456845477632903
1336.9549678341673, 0.03456848048072952
1337.9556826304504, 0.034568505975934735
1338.9563974267335, 0.034568531263647104
1339.9571122230166, 0.03456855634555517
1340.9578270192997, 0.0345685812233338
1341.9585418155825, 0.03456860589864414
1342.9592566118656, 0.034568630373133895
1343.9599714081487, 0.034568654648437336
1344.9606862044318, 0.03456867872617544
1345.961401000715, 0.034568702607955984
1346.962115796998, 0.03456872629537364
1347.962830593281, 0.03456874979001017
1348.963545389564, 0.03456877309343442
1349.964260185847, 0.03456879620720248
1350.9649749821301, 0.03456881913285777
1351.9656897784132, 0.034568841871931155
1352.9664045746963, 0.03456886442594106
1353.9671193709794, 0.03456888679639354
1354.9678341672625, 0.034568908984782355
1355.9685489635453, 0.03456893099258921
1356.9692637598284, 0.03456895282128369
1357.9699785561115, 0.034568974472323405
1358.9706933523946, 0.03456899594715414
1359.9714081486777, 0.034569017247209864
1360.9721229449608, 0.034569038373912966
1361.972837741244, 0.03456905932867418
1362.9735525375268, 0.03456908011289279
1363.9742673338098, 0.03456910072795671
1364.974982130093, 0.034569121175242544
1365.975696926376, 0.034569141456115664
1366.9764117226591, 0.03456916157193041
1367.9771265189422, 0.034569181524030025
1368.9778413152253, 0.03456920131374685
1369.9785561115082, 0.034569220942402425
1370.9792709077913, 0.03456924041130745
1371.9799857040744, 0.034569259721762016
1372.9807005003574, 0.03456927887505566
1373.9814152966405, 0.03456929787246733
1374.9821300929236, 0.034569316715265634
1375.9828448892067, 0.03456933540470886
1376.9835596854896, 0.034569353942045085
1377.9842744817727, 0.03456937232851214
1378.9849892780558, 0.034569390565337914
1379.9857040743389, 0.03456940865374015
1380.986418870622, 0.03456942659492677
1381.987133666905, 0.03456944439009582
1382.9878484631881, 0.034569462040435726
1383.9885632594712, 0.034569479547125054
1384.989278055754, 0.034569496911332945
1385.9899928520372, 0.03456951413421888
1386.9907076483203, 0.03456953121693306
1387.9914224446034, 0.034569548160616206
1388.9921372408864, 0.03456956496639975
1389.9928520371695, 0.03456958163540604
1390.9935668334526, 0.034569598168748175
1391.9942816297355, 0.03456961456753028
1392.9949964260186, 0.03456963083284743
1393.9957112223017, 0.034569646965785746
1394.9964260185848, 0.034569662967422615
1395.9971408148679, 0.03456967883882667
1396.997855611151, 0.0345696945810577
1397.998570407434, 0.034569710195167
1398.999285203717, 0.03456972568219727
1400.0, 0.03456974104318269


==> CheckingTheAccuracyFinalExperiments/FristCase-ServersUnderContention/Approximate/state/S_311.csv <==
# Simulator: Adaptive step-size 5th-order Dormand Prince ODE Solver
# Relative error: 1.0E-4
# Absolute error: 1.0E-4
# Step size: 1.0E-5
# Number of data points: 1400
# Stop time: 1400.0
# Start time: 0.0
# Model Parameters
# Run time = 7.888000011444092
# Time, "S_311"
0.0, 0.0
1.0007147962830594, 0.007904493201215446
2.0014295925661187, 0.015459719076253958
3.002144388849178, 0.02270433490223156
4.0028591851322375, 0.029649446349856886
5.003573981415297, 0.0363059237567724
6.004288777698356, 0.042683924706754264
7.005003573981416, 0.048793515966987375
8.005718370264475, 0.05464439959226957
9.006433166547534, 0.06024586252319898
10.007147962830594, 0.06560677974176062
11.007862759113653, 0.07073593394906594
12.008577555396712, 0.07564169839130953
13.009292351679772, 0.08033194924979344
14.010007147962831, 0.08481472760565502
15.01072194424589, 0.08909747506635338
16.01143674052895, 0.09318730200718857
17.01215153681201, 0.09709136452409138
18.01286633309507, 0.10081641944135779
19.013581129378128, 0.10436884763592331
20.014295925661187, 0.10775503972888116
21.015010721944247, 0.11098119289355932
22.015725518227306, 0.11405291096505749
23.016440314510366, 0.1169759780790563
24.017155110793425, 0.11975596391296903
25.017869907076484, 0.12239793857873386
26.018584703359544, 0.12490706825863825
27.019299499642603, 0.12728836638645072
28.020014295925662, 0.1295464018807506
29.02072909220872, 0.13168576902462276
30.02144388849178, 0.13371103270300155
31.02215868477484, 0.13562628354235542
32.0228734810579, 0.13743565611216432
33.02358827734096, 0.13914323924507788
34.02430307362402, 0.14075266542777204
35.025017869907074, 0.14226771828626966
36.02573266619014, 0.1436920106229608
37.0264474624732, 0.1450289616683672
38.027162258756256, 0.14628178777315
39.02787705503931, 0.14745381038315544
40.028591851322375, 0.14854811082907857
41.02930664760544, 0.14956751235007792
42.030021443888494, 0.15051511493074013
43.03073624017155, 0.15139361622605532
44.03145103645461, 0.15220556543342573
45.032165832737675, 0.15295367648060162
46.03288062902073, 0.15364049051646353
47.03359542530379, 0.15426822813525856
48.03431022158685, 0.1548393625006399
49.03502501786991, 0.15535613198341403
50.03573981415297, 0.15582056274639694
51.036454610436024, 0.15623482939376124
52.03716940671909, 0.1566010447424098
53.03788420300215, 0.15692096256965257
54.038598999285206, 0.15719650783096578
55.03931379556826, 0.15742961914386383
56.040028591851325, 0.15762183724140635
57.04074338813439, 0.15777493389862046
58.04145818441744, 0.15789061735540097
59.0421729807005, 0.15797029887873257
60.04288777698356, 0.1580155247478039
61.043602573266625, 0.15802782236525406
62.04431736954968, 0.158008518341775
63.04503216583274, 0.15795894683868192
64.0457469621158, 0.15788050848612256
65.04646175839886, 0.15777439278797628
66.04717655468193, 0.1576417648847564
67.04789135096497, 0.157483892944174
68.04860614724804, 0.1573018875287107
69.0493209435311, 0.15709672321911305
70.05003573981415, 0.15686957341014315
71.05075053609721, 0.15662144921946264
72.05146533238027, 0.15635316719741474
73.05218012866334, 0.15606582456853868
74.0528949249464, 0.15576033031690695
75.05360972122945, 0.15543739317300764
76.05432451751251, 0.15509800456045666
77.05503931379558, 0.1547429534071103
78.05575411007862, 0.1543729047595689
79.05646890636169, 0.15398869545454677
80.05718370264475, 0.15359113176749553
81.05789849892781, 0.15318076302617475
82.05861329521088, 0.15275828353819518
83.05932809149392, 0.1523244780188654
84.06004288777699, 0.15187976327989267
85.06075768406005, 0.15142484916041565
86.0614724803431, 0.15096038503359194
87.06218727662616, 0.15048677471082608
88.06290207290922, 0.15000459814521575
89.06361686919229, 0.14951444934548547
90.06433166547535, 0.1490167321672328
91.0650464617584, 0.14851192136271651
92.06576125804146, 0.1480005655111279
93.06647605432453, 0.14748303089673892
94.06719085060757, 0.1469597100261757
95.06790564689064, 0.14643110285524158
96.0686204431737, 0.14589757762736574
97.06933523945676, 0.14535942199506333
98.07005003573983, 0.14481710823059546
99.07076483202287, 0.14427098459627352
100.07147962830594, 0.14372124047445448
101.072194424589, 0.14316835503643757
102.07290922087205, 0.14261263393277598
103.07362401715511, 0.14205422259460354
104.07433881343817, 0.14149355000784458
105.07505360972124, 0.1409308818980543
106.0757684060043, 0.14036635606517647
107.07648320228735, 0.1398003182024417
108.07719799857041, 0.1392330862602818
109.07791279485348, 0.13866474684110014
110.07862759113652, 0.13809555348610172
111.07934238741959, 0.13752585106094942
112.08005718370265, 0.13695564479051506
113.08077197998571, 0.13638522702510525
114.08148677626878, 0.1358148752822398
115.08220157255182, 0.13524460626195375
116.08291636883489, 0.13467464716844182
117.08363116511795, 0.13410523779726607
118.084345961401, 0.13353643829194103
119.08506075768406, 0.1329684093730051
120.08577555396712, 0.13240141741430222
121.08649035025019, 0.13183540318042455
122.08720514653325, 0.13127059539452052
123.0879199428163, 0.1307071654042271
124.08863473909936, 0.13014520743631608
125.08934953538242, 0.12958475176722595
126.09006433166547, 0.1290260147026532
127.09077912794854, 0.12846909349749333
128.0914939242316, 0.12791392805157517
129.09220872051466, 0.12736083897174133
130.09292351679773, 0.1268098312188469
131.0936383130808, 0.12626087335183436
132.09435310936385, 0.12571418834968992
133.09506790564689, 0.12516983423181974
134.09578270192995, 0.1246277708107677
135.096497498213, 0.1240881579889807
136.09721229449607, 0.12355116071974154
137.09792709077914, 0.12301660914710714
138.0986418870622, 0.12248468614045142
139.09935668334526, 0.12195553938001254
140.1000714796283, 0.12142902738320914
141.10078627591136, 0.12090529834437731
142.10150107219442, 0.12038448054171916
143.1022158684775, 0.11986645304926419
144.10293066476055, 0.11935129717907923
145.1036454610436, 0.11883918700005808
146.10436025732668, 0.11832998908760402
147.10507505360974, 0.11782378199908597
148.1057898498928, 0.11732070327884689
149.10650464617584, 0.11682058579368924
150.1072194424589, 0.11632356425571437
151.10793423874196, 0.11582970002448527
152.10864903502502, 0.11533898939493466
153.1093638313081, 0.11485136870950771
154.11007862759115, 0.11436696679872942
155.1107934238742, 0.11388577794542952
156.11150822015725, 0.11340769135875069
157.1122230164403, 0.11293292006667746
158.11293781272337, 0.11246139104408195
159.11365260900644, 0.11199300833481958
160.1143674052895, 0.11152789961944923
161.11508220157256, 0.11106610691542469
162.11579699785563, 0.11060747167734955
163.1165117941387, 0.11015214931634132
164.11722659042175, 0.10970011383662213
165.11794138670479, 0.10925126443519695
166.11865618298785, 0.10880568732799119
167.1193709792709, 0.10836347086130659
168.12008577555397, 0.10792443320564887
169.12080057183704, 0.10748863872983437
170.1215153681201, 0.10705620192939014
171.12223016440316, 0.10662691641865935
172.1229449606862, 0.10620089450497419
173.12365975696926, 0.10577819511437146
174.12437455325232, 0.10535866119674295
175.1250893495354, 0.10494234248848382
176.12580414581845, 0.10452929036636388
177.1265189421015, 0.10411941849030902
178.12723373838458, 0.10371271732475261
179.12794853466764, 0.10330926525733676
180.1286633309507, 0.10290897046828762
181.12937812723374, 0.1025118001013501
182.1300929235168, 0.10211783087904398
183.13080771979986, 0.10172702323744151
184.13152251608292, 0.1013392813854148
185.132237312366, 0.10095470012758172
186.13295210864905, 0.10057326027134007
187.1336669049321, 0.10019481256301306
188.13438170121515, 0.09981949578970506
189.1350964974982, 0.09944728649054774
190.13581129378127, 0.09907802783336636
191.13652609006434, 0.09871185582837606
192.1372408863474, 0.09834870881610967
193.13795568263046, 0.09798848716006664
194.13867047891353, 0.09763125551695763
195.1393852751966, 0.09727706977993454
196.14010007147965, 0.0969257683664971
197.14081486776269, 0.09657737235413573
198.14152966404575, 0.09623198801927231
199.1422444603288, 0.09588939104674024
200.14295925661187, 0.09554969777064241
201.14367405289494, 0.09521294138674984
202.144388849178, 0.09487895332896355
203.14510364546106, 0.09454777523155455
204.1458184417441, 0.09421946188021095
205.14653323802716, 0.09389389443523263
206.14724803431022, 0.09357107173980043
207.1479628305933, 0.093251056217142
208.14867762687635, 0.09293374291860287
209.1493924231594, 0.09261910462069134
210.15010721944248, 0.09230720346666325
211.15082201572554, 0.09199799130081915
212.1515368120086, 0.09169137227707189
213.15225160829164, 0.09138743345260994
214.1529664045747, 0.09108614407325612
215.15368120085776, 0.09078736038760996
216.15439599714082, 0.09049121360437493
217.1551107934239, 0.09019766826356908
218.15582558970695, 0.08990657369961373
219.15654038599, 0.08961804981017549
220.15725518227305, 0.08933205569850901
221.1579699785561, 0.08904846612198124
222.15868477483917, 0.08876735383667532
223.15939957112224, 0.08848876476560133
224.1601143674053, 0.08821253865158327
225.16082916368836, 0.08793870042031321
226.16154395997143, 0.08766734836501726
227.1622587562545, 0.08739826561886571
228.16297355253755, 0.0871315459471206
229.16368834882059, 0.08686724518966114
230.16440314510365, 0.08660518097188422
231.1651179413867, 0.08634540405251404
232.16583273766977, 0.08608796385589372
233.16654753395284, 0.08583273636699255
234.1672623302359, 0.08557973158030945
235.16797712651896, 0.08532904188272865
236.168691922802, 0.08508044807715984
237.16940671908506, 0.08483404549436237
238.17012151536812, 0.08458985268985432
239.1708363116512, 0.08434782125311961
240.17155110793425, 0.08410786238935719
241.1722659042173, 0.08387006094671809
242.17298070050037, 0.08363438235119558
243.17369549678344, 0.08340067199892127
244.1744102930665, 0.08316912668855615
245.17512508934954, 0.0829396370026815
246.1758398856326, 0.08271208737572354
247.17655468191566, 0.08248659769157637
248.17726947819872, 0.08226311838167409
249.1779842744818, 0.08204153911865525
250.17869907076485, 0.08182193133767209
251.1794138670479, 0.08160436354064174
252.18012866333095, 0.08138860383578547
253.180843459614, 0.08117476083956991
254.18155825589707, 0.0809629005888966
255.18227305218014, 0.08075281569538335
256.1829878484632, 0.08054460422005985
257.18370264474623, 0.08033831786131682
258.1844174410293, 0.08013377684479107
259.18513223731236, 0.07993102091967988
260.18584703359545, 0.07973016025102038
261.1865618298785, 0.07953100662951545
262.1872766261616, 0.07933360721179566
263.1879914224446, 0.07913804061821386
264.1887062187277, 0.07894409582932631
265.18942101501074, 0.07875187976064721
266.19013581129377, 0.07856140580614561
267.19085060757686, 0.07837262903587545
268.1915654038599, 0.07818546473687647
269.192280200143, 0.07800000251622463
270.192994996426, 0.07781619546709924
271.1937097927091, 0.07763392830017171
272.19442458899215, 0.07745337051076409
273.1951393852752, 0.07727441766684531
274.1958541815583, 0.0770969677490045
275.1965689778413, 0.07692111880399273
276.1972837741244, 0.07674688197962862
277.19799857040744, 0.0765740952010834
278.1987133666905, 0.076402896310793
279.19942816297356, 0.0762332185162274
280.2001429592566, 0.07606497198827758
281.2008577555397, 0.07589822449331914
282.2015725518227, 0.07573304090829641
283.2022873481058, 0.07556923190604768
284.20300214438885, 0.07540686082988109
285.20371694067194, 0.07524602060592708
286.204431736955, 0.07508649339639756
287.20514653323806, 0.07492840497696643
288.2058613295211, 0.07477178838485744
289.20657612580413, 0.07461648005739013
290.2072909220872, 0.07446254039503089
291.20800571837026, 0.07431000329586052
292.20872051465335, 0.0741587770363404
293.2094353109364, 0.074008864265057
294.2101501072195, 0.07386033294360381
295.2108649035025, 0.07371307894438218
296.2115796997856, 0.07356708953646632
297.21229449606864, 0.07342243126320426
298.21300929235167, 0.07327905582707907
299.21372408863476, 0.0731368924226434
300.2144388849178, 0.07299602148890988
301.2151536812009, 0.07285641977354637
302.2158684774839, 0.07271795833125705
303.216583273767, 0.07258077385497914
304.21729807005005, 0.0724448339454962
305.2180128663331, 0.0723100035622788
306.2187276626162, 0.0721764225978672
307.2194424588992, 0.07204401043923034
308.2201572551823, 0.0719127003169202
309.22087205146534, 0.07178255709131945
310.2215868477484, 0.07165363320738606
311.22230164403146, 0.07152577605406886
312.2230164403145, 0.0713990252030239
313.2237312365976, 0.07127348058919517
314.2244460328806, 0.07114892448835379
315.2251608291637, 0.07102550013102882
316.22587562544675, 0.07090322965633994
317.22659042172984, 0.07078195304696852
318.2273052180129, 0.07066173289170262
319.22802001429596, 0.0705426262130246
320.228734810579, 0.07042451448489039
321.22944960686203, 0.07030742272999568
322.2301644031451, 0.07019141264745406
323.23087919942816, 0.07007637951966338
324.23159399571125, 0.06996232559425075
325.2323087919943, 0.06984931164564588
326.2330235882774, 0.06973729483863884
327.2337383845604, 0.06962620086269669
328.2344531808435, 0.06951612199466209
329.23516797712654, 0.06940702749544936
330.23588277340957, 0.06929880254413665
331.23659756969266, 0.06919158161742349
332.2373123659757, 0.06908532741985972
333.2380271622588, 0.06897991821377981
334.2387419585418, 0.06887547924194999
335.2394567548249, 0.06877196666756707
336.24017155110795, 0.06866928416667174
337.240886347391, 0.06856751231929008
338.2416011436741, 0.06846669709995726
339.2423159399571, 0.06836669401066421
340.2430307362402, 0.06826754907863163
341.24374553252323, 0.06816935758958563
342.2444603288063, 0.06807191677107699
343.24517512508936, 0.0679753434738817
344.2458899213724, 0.0678796908456698
345.2466047176555, 0.06778478717201628
346.2473195139385, 0.06769070673805798
347.2480343102216, 0.06759750261018371
348.24874910650465, 0.06750505446251809
349.24946390278774, 0.06741340023322323
350.2501786990708, 0.06732262997566729
351.25089349535386, 0.06723253528668528
352.2516082916369, 0.0671432346313781
353.25232308791993, 0.0670547483092934
354.253037884203, 0.06696703472786382
355.25375268048606, 0.066880028524836
356.25446747676915, 0.06679381924549672
357.2551822730522, 0.06670837389880264
358.2558970693353, 0.06662356950616473
359.2566118656183, 0.06653960048834037
360.2573266619014, 0.06645636144081592
361.25804145818444, 0.06637376488899384
362.25875625446747, 0.06629193546808484
363.25947105075056, 0.06621082042142754
364.2601858470336, 0.0661303395049404
365.2609006433167, 0.06605057063081206
366.2616154395997, 0.06597157843172598
367.2623302358828, 0.06589315808754427
368.26304503216585, 0.06581542742645986
369.2637598284489, 0.06573845212591001
370.264474624732, 0.0656620395603571
371.265189421015, 0.06558630891804022
372.2659042172981, 0.06551130831037177
373.26661901358113, 0.06543686924834412
374.2673338098642, 0.065363054079476
375.26804860614726, 0.06528997202993887
376.2687634024303, 0.06521744182713787
377.2694781987134, 0.06514553608441805
378.2701929949964, 0.06507432815535555
379.2709077912795, 0.06500362024197386
380.27162258756255, 0.0649335385777796
381.27233738384564, 0.06486409695076654
382.2730521801287, 0.06479525643087883
383.27376697641176, 0.06472695528081346
384.2744817726948, 0.0646592846679179
385.27519656897783, 0.06459219797402463
386.2759113652609, 0.0645256129470823
387.27662616154396, 0.06445969125106664
388.27734095782705, 0.06439433276792907
389.2780557541101, 0.06432946226479568
390.2787705503932, 0.0642651788451069
391.2794853466762, 0.0642014928175911
392.2802001429593, 0.06413826755002223
393.28091493924234, 0.06407564884148073
394.28162973552537, 0.06401355545794545
395.28234453180846, 0.06395193306388453
396.2830593280915, 0.06389085260527047
397.2837741243746, 0.06383037676392549
398.2844889206576, 0.0637703314962675
399.2852037169407, 0.06371079589712647
400.28591851322375, 0.06365185918106867
401.2866333095068, 0.0635933121153951
402.2873481057899, 0.06353530647702348
403.2880629020729, 0.06347786536273177
404.288777698356, 0.06342083398282382
405.28949249463903, 0.06336429557900874
406.2902072909221, 0.06330827794913664
407.29092208720516, 0.06325269695103229
408.2916368834882, 0.0631975773743936
409.2923516797713, 0.06314298505262424
410.2930664760543, 0.06308881518956004
411.2937812723374, 0.06303508206991931
412.29449606862045, 0.062981848803539
413.29521086490354, 0.06292906662426767
414.2959256611866, 0.0628766953906657
415.29664045746966, 0.06282480630200875
416.2973552537527, 0.06277337779171933
417.29807005003573, 0.0627223059467911
418.2987848463188, 0.06267172824801508
419.29949964260186, 0.06262160718324218
420.30021443888495, 0.0625718331256424
421.300929235168, 0.06252255083737213
422.3016440314511, 0.06247366365534481
423.3023588277341, 0.06242513953498665
424.3030736240172, 0.06237704349505556
425.30378842030024, 0.06232942489756372
426.30450321658327, 0.06228214247671418
427.30521801286636, 0.06223525221347833
428.3059328091494, 0.06218884666632438
429.3066476054325, 0.06214271718016226
430.3073624017155, 0.0620970291616966
431.3080771979986, 0.06205179303077759
432.30879199428165, 0.06200685716203826
433.3095067905647, 0.061962301759843755
434.3102215868478, 0.06191818323159513
435.3109363831308, 0.06187438215601513
436.3116511794139, 0.06183094636943589
437.31236597569693, 0.06178793220674982
438.31308077198, 0.061745234704413704
439.31379556826306, 0.061702880547650746
440.3145103645461, 0.06166092459282442
441.3152251608292, 0.06161932641663813
442.3159399571122, 0.061578029684723944
443.3166547533953, 0.06153712596737529
444.31736954967835, 0.061496581171459994
445.31808434596144, 0.06145630507863929
446.3187991422445, 0.06141642962825213
447.31951393852756, 0.06137691120085824
448.3202287348106, 0.06133765274016453
449.32094353109363, 0.061298778519852264
450.3216583273767, 0.06126023658981427
451.32237312365976, 0.06122195539189621
452.32308791994285, 0.061184016457374174
453.3238027162259, 0.061146459886704245
454.324517512509, 0.06110915340581693
455.325232308792, 0.06107215640843293
456.3259471050751, 0.06103555475471371
457.32666190135814, 0.060999156985910685
458.32737669764117, 0.06096309373028156
459.32809149392426, 0.060927409706532834
460.3288062902073, 0.060891940224113206
461.3295210864904, 0.06085677477711847
462.3302358827734, 0.060821963568548076
463.3309506790565, 0.06078738516161244
464.33166547533955, 0.06075309847796624
465.3323802716226, 0.060719182758613766
466.3330950679057, 0.060685438532338015
467.3338098641887, 0.06065199775025266
468.3345246604718, 0.06061887571058149
469.33523945675483, 0.06058603222979166
470.3359542530379, 0.06055341934222355
471.33666904932096, 0.060521123155401604
472.337383845604, 0.06048910680732319
473.3380986418871, 0.060457272955323535
474.3388134381701, 0.06042580517053877
475.3395282344532, 0.060394596778793025
476.34024303073625, 0.06036358230268597
477.34095782701934, 0.060332883411163184
478.3416726233024, 0.06030243775399857
479.34238741958546, 0.06027218974387735
480.3431022158685, 0.060242215905114305
481.34381701215153, 0.060212570191500885
482.3445318084346, 0.06018307018171736
483.34524660471766, 0.06015383471814944
484.34596140100075, 0.06012492197294354
485.3466761972838, 0.06009615064265394
486.3473909935669, 0.06006765132538663
487.3481057898499, 0.0600394622948797
488.348820586133, 0.060011422715336736
489.34953538241604, 0.05998360876228431
490.35025017869907, 0.05995612175569501
491.35096497498216, 0.059928782961775215
492.3516797712652, 0.059901683183709954
493.3523945675483, 0.05987488221115256
494.3531093638313, 0.05984819348005183
495.3538241601144, 0.05982175323713752
496.35453895639745, 0.05979556907749186
497.3552537526805, 0.059769602957549954
498.3559685489636, 0.05974381034842462
499.3566833452466, 0.059718276222479307
500.3573981415297, 0.05969294939692413
501.35811293781273, 0.059667774642784804
502.3588277340958, 0.059642898250282024
503.35954253037886, 0.05961821959293437
504.3602573266619, 0.059593684653132535
505.360972122945, 0.059569386572286165
506.361686919228, 0.059545328914564544
507.3624017155111, 0.059521395873645445
508.36311651179415, 0.05949773370408847
509.36383130807724, 0.059474241696650255
510.3645461043603, 0.05945089603676115
511.36526090064336, 0.05942776384662858
512.3659756969264, 0.05940489933997246
513.3666904932095, 0.059382140708730595
514.3674052894925, 0.05935957504219747
515.3681200857756, 0.059337281540581883
516.3688348820586, 0.05931505743045516
517.3695496783417, 0.05929307167736948
518.3702644746247, 0.05927133227157655
519.3709792709078, 0.05924969003534515
520.3716940671909, 0.059228244139680294
521.3724088634739, 0.05920701004736786
522.373123659757, 0.059185907733856305
523.3738384560401, 0.059164978315330845
524.3745532523232, 0.05914427858034609
525.3752680486061, 0.05912370073409483
526.3759828448892, 0.05910327960643881
527.3766976411723, 0.059083068796612265
528.3774124374554, 0.05906301534346069
529.3781272337384, 0.059043104534328254
530.3788420300215, 0.059023392536211895
531.3795568263046, 0.05900385521255523
532.3802716225875, 0.05898440940826126
533.3809864188706, 0.05896518725947265
534.3817012151537, 0.058946141677987694
535.3824160114368, 0.05892718475232285
536.3831308077198, 0.058908459741996974
537.3838456040029, 0.05888985027782463
538.384560400286, 0.05887135486418436
539.385275196569, 0.0588530329593381
540.385989992852, 0.058834925815705916
541.3867047891351, 0.05881690126816636
542.3874195854182, 0.0587990253641553
543.3881343817012, 0.058781378104600504
544.3888491779843, 0.058763758759605725
545.3895639742674, 0.05874634729340563
546.3902787705504, 0.05872913821084419
547.3909935668335, 0.05871198681460039
548.3917083631165, 0.05869498440168996
549.3924231593996, 0.058678182203130216
550.3931379556826, 0.058661457322701775
551.3938527519657, 0.05864487567911908
552.3945675482488, 0.05862848243827784
553.3952823445318, 0.058612171428131354
554.3959971408149, 0.058595988108463753
555.396711937098, 0.05857997656770674
556.397426733381, 0.05856409591492268
557.398141529664, 0.05854830445997404
558.3988563259471, 0.05853268750784943
559.3995711222302, 0.058517204818660545
560.4002859185132, 0.058501787435419984
561.4010007147963, 0.05848655979636967
562.4017155110794, 0.05847146861688556
563.4024303073625, 0.05845643877382809
564.4031451036454, 0.058441588628922236
565.4038598999285, 0.05842685464747805
566.4045746962116, 0.05841218772182295
567.4052894924947, 0.05839766540091364
568.4060042887777, 0.05838331801336968
569.4067190850608, 0.0583690241450306
570.4074338813439, 0.05835485130582813
571.4081486776269, 0.058340871850370825
572.40886347391, 0.058326905314872245
573.409578270193, 0.058313089648534364
574.4102930664761, 0.05829945789845914
575.4110078627591, 0.05828585196419092
576.4117226590422, 0.05827237090637988
577.4124374553253, 0.05825905845494996
578.4131522516083, 0.05824579081059641
579.4138670478914, 0.05823264368999031
580.4145818441744, 0.058219680456474986
581.4152966404575, 0.05820671176225957
582.4160114367405, 0.05819387705786717
583.4167262330236, 0.05818118316456521
584.4174410293067, 0.05816858944047046
585.4181558255897, 0.05815606275458337
586.4188706218728, 0.0581436812162119
587.4195854181559, 0.0581314022588669
588.420300214439, 0.058119151917084694
589.4210150107219, 0.05810709799392675
590.421729807005, 0.058095131069964515
591.4224446032881, 0.05808320535223395
592.4231593995712, 0.058071435537947316
593.4238741958542, 0.058059747183292404
594.4245889921373, 0.058048107705127756
595.4253037884204, 0.058036588253565786
596.4260185847033, 0.058025229157660674
597.4267333809864, 0.0580138696196337
598.4274481772695, 0.0580026252372346
599.4281629735526, 0.0579915434715909
600.4288777698356, 0.057980454689269684
601.4295925661187, 0.057969495292135735
602.4303073624018, 0.0579586913911491
603.4310221586848, 0.05794788998231745
604.4317369549678, 0.057937176443471225
605.4324517512509, 0.05792664073880175
606.433166547534, 0.05791610727878672
607.433881343817, 0.05790568073874374
608.4345961401001, 0.057895403430928236
609.4353109363832, 0.057885101732259296
610.4360257326662, 0.057874916801769316
611.4367405289493, 0.05786484729537984
612.4374553252323, 0.05785485494759155
613.4381701215154, 0.057844910528651136
614.4388849177984, 0.05783508898856911
615.4395997140815, 0.05782533370097607
616.4403145103646, 0.05781561427478
617.4410293066476, 0.057806057967403554
618.4417441029307, 0.05779656276090547
619.4424588992138, 0.05778709409519315
620.4431736954969, 0.057777735968219314
621.4438884917798, 0.057768483172164896
622.4446032880629, 0.05775923987124061
623.445318084346, 0.05775014901005353
624.446032880629, 0.05774108942312062
625.4467476769121, 0.05773206630183341
626.4474624731952, 0.05772313980654181
627.4481772694783, 0.05771435319615441
628.4488920657612, 0.05770555737399412
629.4496068620443, 0.05769684351020141
630.4503216583274, 0.05768827818105877
631.4510364546105, 0.057679666366979986
632.4517512508935, 0.057671189218065584
633.4524660471766, 0.05766283776948017
634.4531808434597, 0.057654469560573
635.4538956397427, 0.0576461956231502
636.4546104360257, 0.057638016579261375
637.4553252323088, 0.05762985678951682
638.4560400285919, 0.057621771096896965
639.4567548248749, 0.05761380380769505
640.457469621158, 0.0576058455528764
641.4581844174411, 0.05759794829747414
642.4588992137241, 0.057590153567116546
643.4596140100072, 0.05758240392626864
644.4603288062902, 0.05757470806162643
645.4610436025733, 0.057567104700967694
646.4617583988563, 0.05755956623298511
647.4624731951394, 0.05755202916257768
648.4631879914225, 0.05754461741684241
649.4639027877055, 0.05753727315927737
650.4646175839886, 0.057529929587807796
651.4653323802717, 0.05752272520254047
652.4660471765548, 0.05751552375662089
653.4667619728377, 0.05750835285983872
654.4674767691208, 0.057501263927193035
655.4681915654039, 0.057494288227009936
656.468906361687, 0.05748730332707203
657.46962115797, 0.05748038211682942
658.4703359542531, 0.0574735899362919
659.4710507505362, 0.057466735583139784
660.4717655468191, 0.05746000906241831
661.4724803431022, 0.05745338769027866
662.4731951393853, 0.05744673507212835
663.4739099356684, 0.05744014995054457
664.4746247319514, 0.05743367644669889
665.4753395282345, 0.05742718914033599
666.4760543245176, 0.05742076933369028
667.4767691208006, 0.05741444817442906
668.4774839170836, 0.05740812040225474
669.4781987133667, 0.05740184689767895
670.4789135096498, 0.05739565898307873
671.4796283059328, 0.05738951517560913
672.4803431022159, 0.05738338757768848
673.481057898499, 0.057377352379855515
674.481772694782, 0.05737136307445396
675.4824874910651, 0.057365371062343344
676.4832022873481, 0.05735949091762229
677.4839170836312, 0.05735365896725838
678.4846318799142, 0.057347821634887844
679.4853466761973, 0.05734208893756164
680.4860614724804, 0.05733638490504816
681.4867762687634, 0.05733068277595057
682.4874910650465, 0.0573250536745184
683.4882058613296, 0.05731951676803891
684.4889206576127, 0.05731396230818482
685.4896354538956, 0.05730846310207188
686.4903502501787, 0.057303076356562135
687.4910650464618, 0.057297634350327115
688.4917798427448, 0.057292278301243074
689.4924946390279, 0.057287028706479004
690.493209435311, 0.05728173560384981
691.4939242315941, 0.05727650436321469
692.494639027877, 0.05727137047802815
693.4953538241601, 0.05726620967404215
694.4960686204432, 0.0572611113833105
695.4967834167263, 0.05725612066871445
696.4974982130093, 0.05725106128407655
697.4982130092924, 0.057246076499773306
698.4989278055755, 0.05724116320788241
699.4996426018585, 0.05723628057813955
700.5003573981415, 0.057231409581751685
701.5010721944246, 0.05722661788066822
702.5017869907077, 0.05722185743598367
703.5025017869907, 0.05721707719188416
704.5032165832738, 0.05721242630172955
705.5039313795569, 0.05720779313174808
706.5046461758399, 0.05720315100463997
707.505360972123, 0.05719860557005006
708.506075768406, 0.05719406984237093
709.5067905646891, 0.057189534187080206
710.5075053609721, 0.05718506231224618
711.5082201572552, 0.05718067993631616
712.5089349535383, 0.05717624867877112
713.5096497498213, 0.057171878502071546
714.5103645461044, 0.05716760485001454
715.5110793423875, 0.05716327159782408
716.5117941386706, 0.05715901719190482
717.5125089349535, 0.0571548550917464
718.5132237312366, 0.05715064173417313
719.5139385275197, 0.05714646889892506
720.5146533238028, 0.057142413341919135
721.5153681200858, 0.05713830507655648
722.5160829163689, 0.05713425963817168
723.516797712652, 0.057130299850700395
724.5175125089349, 0.057126267998943395
725.518227305218, 0.05712230683864297
726.5189421015011, 0.057118404872788235
727.5196568977842, 0.057114524132345953
728.5203716940672, 0.05711065011767861
729.5210864903503, 0.057106845536457264
730.5218012866334, 0.05710304904814306
731.5225160829164, 0.05709925414049505
732.5232308791994, 0.05709556701773524
733.5239456754825, 0.05709188489705231
734.5246604717656, 0.05708819217302482
735.5253752680486, 0.05708456201750158
736.5260900643317, 0.057080979948215774
737.5268048606148, 0.057077370439054566
738.5275196568978, 0.05707387072431272
739.5282344531809, 0.05707033997155212
740.528949249464, 0.0570668117212403
741.529664045747, 0.057063337547573936
742.53037884203, 0.05705994874380326
743.5310936383131, 0.05705651044357071
744.5318084345962, 0.05705311540957689
745.5325232308792, 0.057049816401598126
746.5332380271623, 0.05704642846117065
747.5339528234454, 0.057043141297870255
748.5346676197285, 0.05703992851937793
749.5353824160114, 0.05703665646263293
750.5360972122945, 0.05703344529798014
751.5368120085776, 0.057030279245760616
752.5375268048606, 0.05702708945490165
753.5382416011437, 0.057023941997816914
754.5389563974268, 0.0570208667661747
755.5396711937099, 0.05701775573157548
756.5403859899928, 0.05701467527990798
757.5411007862759, 0.05701165363191819
758.541815582559, 0.05700862983057676
759.5425303788421, 0.05700563478407922
760.5432451751251, 0.05700268864039189
761.5439599714082, 0.056999760581214254
762.5446747676913, 0.05699680654711759
763.5453895639743, 0.05699394054916503
764.5461043602573, 0.05699109400974745
765.5468191565404, 0.05698822146347166
766.5475339528235, 0.0569854544120606
767.5482487491065, 0.056982638030745374
768.5489635453896, 0.05697982806798465
769.5496783416727, 0.056977066605912126
770.5503931379557, 0.056974374195194015
771.5511079342388, 0.05697163953410281
772.5518227305218, 0.0569689401673636
773.5525375268049, 0.05696632580700636
774.5532523230879, 0.05696361706182268
775.553967119371, 0.05696101052704073
776.5546819156541, 0.056958466138756415
777.5553967119371, 0.05695585783545633
778.5561115082202, 0.05695328922683981
779.5568263045033, 0.056950796080144854
780.5575411007864, 0.056948252978190006
781.5582558970693, 0.05694575401759415
782.5589706933524, 0.05694331469099468
783.5596854896355, 0.05694083368962943
784.5604002859186, 0.056938384638758124
785.5611150822016, 0.05693598506851174
786.5618298784847, 0.05693359371621081
787.5625446747678, 0.05693119623741775
788.5632594710507, 0.05692885781744409
789.5639742673338, 0.05692652648226133
790.5646890636169, 0.056924173674690486
791.5654038599, 0.05692190264879785
792.566118656183, 0.05691963954423678
793.5668334524661, 0.056917352504579966
794.5675482487492, 0.05691514162038893
795.5682630450322, 0.05691291861556453
796.5689778413152, 0.056910679429486195
797.5696926375983, 0.056908487180997384
798.5704074338814, 0.0569063494090837
799.5711222301644, 0.05690416933398161
800.5718370264475, 0.05690202304105483
801.5725518227306, 0.056899951859927744
802.5732666190136, 0.056897802995342986
803.5739814152967, 0.05689571771044067
804.5746962115797, 0.05689370394144241
805.5754110078628, 0.056891621833110896
806.5761258041458, 0.05688958064520161
807.5768406004289, 0.056887606608327465
808.577555396712, 0.05688557743078172
809.578270192995, 0.0568835938477927
810.5789849892781, 0.05688168108057939
811.5796997855612, 0.056879679268490205
812.5804145818443, 0.05687773267405042
813.5811293781272, 0.05687582745031552
814.5818441744103, 0.05687392358401614
815.5825589706934, 0.05687201580541869
816.5832737669764, 0.05687015965132114
817.5839885632595, 0.056868302562368814
818.5847033595426, 0.05686641628744313
819.5854181558257, 0.05686462922245372
820.5861329521086, 0.05686282872909454
821.5868477483917, 0.056861007053253095
822.5875625446748, 0.0568592593851456
823.5882773409579, 0.056857486553863974
824.5889921372409, 0.0568557020750968
825.589706933524, 0.0568539608280709
826.5904217298071, 0.05685227370291136
827.59113652609, 0.0568505257890394
828.5918513223731, 0.05684881968960762
829.5925661186562, 0.05684717825867554
830.5932809149393, 0.056845460968538715
831.5939957112223, 0.056843805210363446
832.5947105075054, 0.05684221200748591
833.5954253037885, 0.056840549090253926
834.5961401000715, 0.05683891249431148
835.5968548963546, 0.05683736457640215
836.5975696926376, 0.05683574365951836
837.5982844889207, 0.05683417375055237
838.5989992852037, 0.05683265687447044
839.5997140814868, 0.056831054325235504
840.6004288777699, 0.056829507835058184
841.6011436740529, 0.05682799503626088
842.601858470336, 0.05682647934583738
843.6025732666191, 0.05682496067802343
844.6032880629022, 0.056823487886906804
845.6040028591851, 0.05682199624095945
846.6047176554682, 0.05682050230180598
847.6054324517513, 0.05681908989555813
848.6061472480344, 0.056817656612100205
849.6068620443174, 0.056816205526666545
850.6075768406005, 0.05681479785645083
851.6082916368836, 0.056813409930623664
852.6090064331665, 0.056811987063943914
853.6097212294496, 0.056810658813726614
854.6104360257327, 0.05680926637039955
855.6111508220158, 0.056807870820624315
856.6118656182988, 0.05680651415330053
857.6125804145819, 0.05680521529286105
858.613295210865, 0.0568038552340067
859.614010007148, 0.056802526379859435
860.614724803431, 0.05680126706193983
861.6154395997141, 0.05679990480730739
862.6161543959972, 0.05679863477079219
863.6168691922802, 0.05679741322660591
864.6175839885633, 0.0567961175022159
865.6182987848464, 0.05679487468385019
866.6190135811294, 0.056793651476725375
867.6197283774125, 0.05679238866934072
868.6204431736955, 0.056791161198947254
869.6211579699786, 0.05678998323035046
870.6218727662616, 0.05678875120098828
871.6225875625447, 0.05678754357687868
872.6233023588278, 0.056786374472506757
873.6240171551108, 0.05678518083510214
874.6247319513939, 0.05678401467423835
875.625446747677, 0.05678287697107778
876.62616154396, 0.05678173440886983
877.626876340243, 0.05678056224271172
878.6275911365261, 0.056779463317632436
879.6283059328092, 0.05677835880506293
880.6290207290922, 0.056777224887362455
881.6297355253753, 0.056776184153656185
882.6304503216584, 0.056775065333286905
883.6311651179415, 0.05677395106560071
884.6318799142244, 0.05677287334642707
885.6325947105075, 0.05677184177152744
886.6333095067906, 0.05677075763970667
887.6340243030737, 0.05676970133701103
888.6347390993567, 0.056768706500292594
889.6354538956398, 0.056767607840397256
890.6361686919229, 0.0567666055178379
891.6368834882059, 0.05676564237684142
892.637598284489, 0.05676460473160405
893.638313080772, 0.05676359892281281
894.6390278770551, 0.05676265151050374
895.6397426733381, 0.05676163969192909
896.6404574696212, 0.05676066814366316
897.6411722659043, 0.05675973556208964
898.6418870621873, 0.0567587475356749
899.6426018584704, 0.05675778825178135
900.6433166547534, 0.056756860708802606
901.6440314510365, 0.05675592504263695
902.6447462473195, 0.056754980248541496
903.6454610436026, 0.05675407904104347
904.6461758398857, 0.0567531651595229
905.6468906361687, 0.05675222978453779
906.6476054324518, 0.05675136378226672
907.6483202287349, 0.056750483712695296
908.649035025018, 0.056749579610734374
909.6497498213009, 0.05674874040156628
910.650464617584, 0.05674786612027772
911.6511794138671, 0.05674697567073553
912.6518942101502, 0.056746122952612235
913.6526090064332, 0.05674530385708992
914.6533238027163, 0.056744435848331526
915.6540385989994, 0.056743596578825856
916.6547533952823, 0.056742811227844504
917.6554681915654, 0.05674194403550227
918.6561829878485, 0.05674113344761816
919.6568977841316, 0.05674037524277053
920.6576125804146, 0.056739541578429475
921.6583273766977, 0.056738743558384125
922.6590421729808, 0.05673799745567516
923.6597569692638, 0.05673718542552089
924.6604717655468, 0.05673641740578914
925.6611865618299, 0.05673569767098506
926.661901358113, 0.056734885873331434
927.662616154396, 0.056734124854140165
928.6633309506791, 0.05673338945200345
929.6640457469622, 0.0567326417843469
930.6647605432452, 0.056731889945313946
931.6654753395283, 0.056731176046473555
932.6661901358113, 0.056730444271306725
933.6669049320944, 0.056729688992722745
934.6676197283774, 0.056729016148162524
935.6683345246605, 0.056728313577804626
936.6690493209436, 0.05672759221878298
937.6697641172266, 0.05672693567465284
938.6704789135097, 0.05672623338480768
939.6711937097928, 0.05672552205775761
940.6719085060759, 0.05672484666954057
941.6726233023588, 0.05672420348309257
942.6733380986419, 0.056723501962707576
943.674052894925, 0.0567228359372818
944.674767691208, 0.05672221549066502
945.6754824874911, 0.05672151764235142
946.6761972837742, 0.05672087594199864
947.6769120800573, 0.056720279556623336
948.6776268763402, 0.05671960924006027
949.6783416726233, 0.05671896344266918
950.6790564689064, 0.05671838927390954
951.6797712651895, 0.05671773596605633
952.6804860614725, 0.05671713388858538
953.6812008577556, 0.05671656335487647
954.6819156540387, 0.05671590755002024
955.6826304503217, 0.0567153049312574
956.6833452466047, 0.05671472173519941
957.6840600428878, 0.05671412410320377
958.6847748391709, 0.056713525964552924
959.6854896354539, 0.05671296102716501
960.686204431737, 0.05671236277417208
961.6869192280201, 0.05671176986311069
962.6876340243031, 0.056711242836976296
963.6883488205862, 0.05671068099999451
964.6890636168692, 0.05671010574927457
965.6897784131523, 0.056709565490336365
966.6904932094353, 0.056709027759058186
967.6912080057184, 0.056708459123415725
968.6919228020015, 0.056707979646619375
969.6926375982845, 0.05670741488961671
970.6933523945676, 0.056706852207960005
971.6940671908507, 0.05670632336954497
972.6947819871338, 0.05670583487904343
973.6954967834167, 0.05670528504039821
974.6962115796998, 0.0567047642149631
975.6969263759829, 0.056704296028874876
976.697641172266, 0.05670372275057122
977.698355968549, 0.05670324212118771
978.6990707648321, 0.056702793497910006
979.6997855611152, 0.056702267233280916
980.7005003573981, 0.05670179534761787
981.7012151536812, 0.05670132626375879
982.7019299499643, 0.05670081306943014
983.7026447462474, 0.056700337455773436
984.7033595425304, 0.056699896870342784
985.7040743388135, 0.056699395156577306
986.7047891350966, 0.05669892078707571
987.7055039313796, 0.056698473133717016
988.7062187276626, 0.05669798870779124
989.7069335239457, 0.056697539313886866
990.7076483202288, 0.05669710651778213
991.7083631165118, 0.056696655427943846
992.7090779127949, 0.0566961803546316
993.709792709078, 0.05669577197173336
994.710507505361, 0.05669534196148307
995.711222301644, 0.05669488831140676
996.7119370979271, 0.0566945228921056
997.7126518942102, 0.05669406077493512
998.7133666904932, 0.056693609703307044
999.7140814867763, 0.05669319117395421
1000.7147962830594, 0.05669280389511644
1001.7155110793424, 0.05669236308221629
1002.7162258756255, 0.056691950319878684
1003.7169406719086, 0.05669158305841719
1004.7176554681917, 0.056691112187056775
1005.7183702644746, 0.056690738642173166
1006.7190850607577, 0.05669038875891468
1007.7197998570408, 0.056689963072647155
1008.7205146533238, 0.056689568770044683
1009.7212294496069, 0.05668922256281231
1010.72194424589, 0.05668880675612816
1011.7226590421731, 0.05668843457891547
1012.723373838456, 0.056688087076694864
1013.7240886347391, 0.05668767951663018
1014.7248034310222, 0.05668730464237855
1015.7255182273053, 0.05668695034804991
1016.7262330235883, 0.05668657952948416
1017.7269478198714, 0.056686204144622124
1018.7276626161545, 0.05668586323828616
1019.7283774124375, 0.05668549764701788
1020.7290922087205, 0.056685117811779755
1021.7298070050036, 0.05668480137010078
1022.7305218012867, 0.056684456156087165
1023.7312365975697, 0.05668409408261011
1024.7319513938528, 0.05668379185394977
1025.732666190136, 0.056683438773140415
1026.733380986419, 0.05668307669638318
1027.734095782702, 0.05668274930355601
1028.734810578985, 0.056682441123642256
1029.735525375268, 0.05668208493392609
1030.7362401715511, 0.05668175839916342
1031.7369549678342, 0.05668147059301851
1032.7376697641173, 0.056681104650596136
1033.7383845604004, 0.056680793559857064
1034.7390993566835, 0.05668052161510897
1035.7398141529663, 0.05668017466688692
1036.7405289492494, 0.05667986384617265
1037.7412437455325, 0.05667959496807197
1038.7419585418156, 0.056679256953780226
1039.7426733380987, 0.05667896700625274
1040.7433881343818, 0.05667870766429849
1041.744102930665, 0.05667836090257419
1042.7448177269478, 0.056678066002912454
1043.7455325232308, 0.05667778602525207
1044.746247319514, 0.05667748669777781
1045.746962115797, 0.05667718888369044
1046.7476769120801, 0.05667692022890087
1047.7483917083632, 0.05667662309867876
1048.7491065046463, 0.05667631408626461
1049.7498213009292, 0.05667607526867141
1050.7505360972123, 0.05667579658315125
1051.7512508934954, 0.05667550724978141
1052.7519656897784, 0.05667527832022922
1053.7526804860615, 0.056674988968403534
1054.7533952823446, 0.056674698833416186
1055.7541100786277, 0.05667444210898203
1056.7548248749108, 0.05667420094446383
1057.7555396711937, 0.05667390979360001
1058.7562544674768, 0.05667365249138026
1059.7569692637599, 0.05667342645814334
1060.757684060043, 0.056673127932956556
1061.758398856326, 0.05667288404866447
1062.7591136526091, 0.05667267294869577
1063.7598284488922, 0.056672389889883566
1064.760543245175, 0.056672134088757035
1065.7612580414582, 0.0566719368052338
1066.7619728377413, 0.05667166054639893
1067.7626876340244, 0.05667144010296631
1068.7634024303075, 0.056671233473597045
1069.7641172265905, 0.0566709482681831
1070.7648320228736, 0.056670717679709236
1071.7655468191565, 0.056670496124644885
1072.7662616154396, 0.05667025394489854
1073.7669764117227, 0.05667001848659876
1074.7676912080058, 0.056669807251146544
1075.7684060042889, 0.056669553715493745
1076.769120800572, 0.05666931737281768
1077.769835596855, 0.056669134913009664
1078.770550393138, 0.05666890879319254
1079.771265189421, 0.056668678182814375
1080.771979985704, 0.05666847799795951
1081.7726947819872, 0.05666826759614146
1082.7734095782703, 0.05666803498295573
1083.7741243745534, 0.05666788895097454
1084.7748391708365, 0.05666764240801334
1085.7755539671193, 0.05666740706254006
1086.7762687634024, 0.056667204119281375
1087.7769835596855, 0.05666702788515581
1088.7776983559686, 0.05666679513078123
1089.7784131522517, 0.05666659267744213
1090.7791279485348, 0.05666642942693548
1091.7798427448179, 0.05666616436896117
1092.7805575411007, 0.05666599514948082
1093.7812723373838, 0.056665844866910765
1094.781987133667, 0.05666561867569997
1095.78270192995, 0.056665451703027225
1096.783416726233, 0.056665273603927944
1097.7841315225162, 0.05666505212849012
1098.7848463187993, 0.05666487378263859
1099.7855611150821, 0.05666471854179184
1100.7862759113652, 0.05666450037634024
1101.7869907076483, 0.056664315813008494
1102.7877055039314, 0.05666414896433256
1103.7884203002145, 0.056663937711998506
1104.7891350964976, 0.0566637720815322
1105.7898498927807, 0.05666361424182038
1106.7905646890636, 0.056663428787283095
1107.7912794853466, 0.05666322860070347
1108.7919942816297, 0.05666309135450569
1109.7927090779128, 0.05666292020524618
1110.793423874196, 0.05666273486357033
1111.794138670479, 0.056662634559975965
1112.794853466762, 0.056662424549641474
1113.795568263045, 0.05666223480520405
1114.796283059328, 0.056662076338143144
1115.7969978556112, 0.0566619372819634
1116.7977126518942, 0.056661747842743054
1117.7984274481773, 0.05666158926726057
1118.7991422444604, 0.05666146298606042
1119.7998570407435, 0.05666123784109294
1120.8005718370264, 0.05666111293318155
1121.8012866333095, 0.05666099890329462
1122.8020014295926, 0.05666081207638907
1123.8027162258757, 0.056660658788699476
1124.8034310221587, 0.056660545415840216
1125.8041458184418, 0.05666036167262138
1126.804860614725, 0.05666022743251136
1127.805575411008, 0.05666010547611585
1128.8062902072909, 0.0566599232839869
1129.807005003574, 0.05665978026523509
1130.807719799857, 0.056659648754430844
1131.8084345961402, 0.05665949588330481
1132.8091493924233, 0.05665934596183006
1133.8098641887063, 0.056659223385477964
1134.8105789849894, 0.05665906761136334
1135.8112937812723, 0.056658907624023064
1136.8120085775554, 0.05665880716418565
1137.8127233738385, 0.05665866638633857
1138.8134381701216, 0.05665851881491606
1139.8141529664047, 0.056658428005543035
1140.8148677626878, 0.05665827378149237
1141.8155825589708, 0.05665812058902408
1142.8162973552537, 0.05665800104919209
1143.8170121515368, 0.05665788887686241
1144.81772694782, 0.05665773295177184
1145.818441744103, 0.0566576095038016
1146.819156540386, 0.05665751182029022
1147.8198713366692, 0.05665734346852976
1148.8205861329523, 0.05665722952091327
1149.8213009292351, 0.05665714367947537
1150.8220157255182, 0.056656986878858145
1151.8227305218013, 0.0566568686419806
1152.8234453180844, 0.05665678397495244
1153.8241601143675, 0.05665663067904182
1154.8248749106506, 0.05665653139526949
1155.8255897069337, 0.05665644642134669
1156.8263045032165, 0.05665628247801796
1157.8270192994996, 0.05665617337589098
1158.8277340957827, 0.05665607000733979
1159.8284488920658, 0.056655943302949985
1160.829163688349, 0.05665582604386504
1161.829878484632, 0.05665573059558328
1162.830593280915, 0.0566555990677605
1163.831308077198, 0.056655469590531846
1164.832022873481, 0.056655399249028265
1165.8327376697641, 0.05665528177666073
1166.8334524660472, 0.05665516404187408
1167.8341672623303, 0.056655103697371145
1168.8348820586134, 0.05665497107258625
1169.8355968548965, 0.05665484810886318
1170.8363116511794, 0.056654757493988676
1171.8370264474624, 0.0566546680583137
1172.8377412437455, 0.056654539509759086
1173.8384560400286, 0.05665444462668823
1174.8391708363117, 0.05665436852831291
1175.8398856325948, 0.05665422800690448
1176.840600428878, 0.05665414138730043
1177.8413152251608, 0.056654076833858924
1178.8420300214439, 0.0566539452833871
1179.842744817727, 0.05665384522447687
1180.84345961401, 0.05665379168321384
1181.8441744102931, 0.05665366251792766
1182.8448892065762, 0.056653595127640545
1183.8456040028593, 0.05665352488086824
1184.8463187991424, 0.05665338594035783
1185.8470335954253, 0.05665330446974678
1186.8477483917084, 0.05665322271614771
1187.8484631879915, 0.05665311679174501
1188.8491779842745, 0.0566530266147293
1189.8498927805576, 0.056652952629604854
1190.8506075768407, 0.056652830214602844
1191.8513223731238, 0.056652738116627244
1192.8520371694067, 0.056652688912282936
1193.8527519656898, 0.056652589703354565
1194.8534667619729, 0.05665249665202566
1195.854181558256, 0.05665243065435609
1196.854896354539, 0.05665234369439242
1197.8556111508221, 0.05665224512781777
1198.8563259471052, 0.05665223054422654
1199.857040743388, 0.056652104271277565
1200.8577555396712, 0.05665199927563408
1201.8584703359543, 0.05665192628450676
1202.8591851322374, 0.05665186787883434
1203.8598999285205, 0.05665176011502751
1204.8606147248036, 0.05665168493134121
1205.8613295210866, 0.05665163672221547
1206.8620443173695, 0.05665149285328464
1207.8627591136526, 0.05665144835054791
1208.8634739099357, 0.056651410925418484
1209.8641887062188, 0.05665130201018323
1210.8649035025019, 0.056651258135307254
1211.865618298785, 0.0566511899722004
1212.866333095068, 0.05665108194798575
1213.867047891351, 0.056651023589183246
1214.867762687634, 0.05665097686569268
1215.868477483917, 0.05665086832815656
1216.8691922802002, 0.056650800699036274
1217.8699070764833, 0.056650742416393264
1218.8706218727664, 0.056650634646716
1219.8713366690495, 0.056650583766987436
1220.8720514653323, 0.05665053280990156
1221.8727662616154, 0.05665044702375656
1222.8734810578985, 0.05665035712459739
1223.8741958541816, 0.05665032710391456
1224.8749106504647, 0.05665025273430185
1225.8756254467478, 0.05665017509249501
1226.8763402430309, 0.05665017890537318
1227.8770550393137, 0.05665006389318736
1228.8777698355968, 0.05664997885208714
1229.87848463188, 0.056649924526806006
1230.879199428163, 0.05664987901857781
1231.879914224446, 0.056649788314102466
1232.8806290207292, 0.05664973187246134
1233.8813438170123, 0.05664969553303657
1234.8820586132952, 0.056649567520791914
1235.8827734095782, 0.056649542653822646
1236.8834882058613, 0.05664951690379446
1237.8842030021444, 0.05664942364046009
1238.8849177984275, 0.05664936682159976
1239.8856325947106, 0.056649342134112685
1240.8863473909937, 0.05664924877938257
1241.8870621872766, 0.056649211462650756
1242.8877769835597, 0.05664917431926577
1243.8884917798428, 0.05664907928789851
1244.8892065761258, 0.056649030647063024
1245.889921372409, 0.056648984822158396
1246.890636168692, 0.05664891474132129
1247.8913509649751, 0.056648856192641754
1248.892065761258, 0.05664881815164176
1249.892780557541, 0.056648740331610214
1250.8934953538242, 0.056648669278168105
1251.8942101501073, 0.05664865432076821
1252.8949249463903, 0.056648589155259006
1253.8956397426734, 0.05664852836903452
1254.8963545389565, 0.05664852154833253
1255.8970693352396, 0.05664844057527302
1256.8977841315225, 0.0566483717372265
1257.8984989278056, 0.05664833590190954
1258.8992137240887, 0.056648296771652375
1259.8999285203718, 0.056648219800320414
1260.9006433166549, 0.05664817842985794
1261.901358112938, 0.056648150743812666
1262.902072909221, 0.05664806191909822
1263.902787705504, 0.056648026832149194
1264.903502501787, 0.05664800968316742
1265.90421729807, 0.05664792756290732
1266.9049320943532, 0.056647886917845565
1267.9056468906363, 0.05664787172965826
1268.9063616869194, 0.0566477905613075
1269.9070764832024, 0.05664776975548058
1270.9077912794853, 0.056647747144457236
1271.9085060757684, 0.05664765619704646
1272.9092208720515, 0.0566476235494804
1273.9099356683346, 0.05664758760709065
1274.9106504646177, 0.056647526181044607
1275.9113652609008, 0.05664748283793295
1276.9120800571839, 0.056647454068584284
1277.9127948534667, 0.05664738338991987
1278.9135096497498, 0.05664732948057875
1279.914224446033, 0.05664732357147355
1280.914939242316, 0.05664726494506619
1281.915654038599, 0.05664721723772814
1282.9163688348822, 0.05664722391926937
1283.9170836311653, 0.056647148302476
1284.9177984274481, 0.05664709348991522
1285.9185132237312, 0.056647070120657776
1286.9192280200143, 0.05664703477584948
1287.9199428162974, 0.05664697230216705
1288.9206576125805, 0.05664694350324427
1289.9213724088636, 0.05664692180903203
1290.9220872051467, 0.05664684552661835
1291.9228020014295, 0.05664682196510491
1292.9235167977126, 0.056646810549242685
1293.9242315939957, 0.056646738745054236
1294.9249463902788, 0.056646702960796165
1295.925661186562, 0.05664670181856228
1296.926375982845, 0.05664663028601425
1297.927090779128, 0.056646626671771415
1298.927805575411, 0.056646603688158714
1299.928520371694, 0.05664652374130572
1300.9292351679771, 0.05664650441032595
1301.9299499642602, 0.05664647549721046
1302.9306647605433, 0.05664642052659743
1303.9313795568264, 0.05664639087472417
1304.9320943531095, 0.05664636928911756
1305.9328091493924, 0.056646295062012096
1306.9335239456755, 0.05664626427623373
1307.9342387419586, 0.05664626544026362
1308.9349535382416, 0.05664621182414496
1309.9356683345247, 0.056646175557540174
1310.9363831308078, 0.05664616312213747
1311.937097927091, 0.05664612011483499
1312.937812723374, 0.05664607686115367
1313.9385275196569, 0.056646113967571896
1314.93924231594, 0.05664603138857776
1315.939957112223, 0.05664598000910222
1316.9406719085061, 0.056645960263313644
1317.9413867047892, 0.05664594372425804
1318.9421015010723, 0.05664588618930198
1319.9428162973554, 0.05664586351764461
1320.9435310936383, 0.05664585604623969
1321.9442458899214, 0.056645760817930636
1322.9449606862045, 0.056645767869941625
1323.9456754824876, 0.056645770602163775
1324.9463902787707, 0.05664570787697489
1325.9471050750537, 0.05664571603665641
1326.9478198713368, 0.05664568682929768
1327.9485346676197, 0.056645622992403485
1328.9492494639028, 0.056645615416224426
1329.9499642601859, 0.05664560775754735
1330.950679056469, 0.05664554130263416
1331.951393852752, 0.056645523197595554
1332.9521086490352, 0.05664550589221273
1333.9528234453182, 0.05664543583911273
1334.953538241601, 0.05664543359383269
1335.9542530378842, 0.056645423547373834
1336.9549678341673, 0.05664537286437029
1337.9556826304504, 0.056645329083661114
1338.9563974267335, 0.056645341979728765
1339.9571122230166, 0.05664530125419987
1340.9578270192997, 0.05664526870059552
1341.9585418155825, 0.05664531295427199
1342.9592566118656, 0.05664523223999006
1343.9599714081487, 0.056645190898585565
1344.9606862044318, 0.056645179597590696
1345.961401000715, 0.0566451671780289
1346.962115796998, 0.05664511588783528
1347.962830593281, 0.056645102031666617
1348.963545389564, 0.0566450965467158
1349.964260185847, 0.05664500810181465
1350.9649749821301, 0.05664502495121844
1351.9656897784132, 0.056645029624541536
1352.9664045746963, 0.05664497345832098
1353.9671193709794, 0.0566449566671863
1354.9678341672625, 0.05664496402828572
1355.9685489635453, 0.05664490606395531
1356.9692637598284, 0.056644910583689874
1357.9699785561115, 0.05664490293854905
1358.9706933523946, 0.05664484145120276
1359.9714081486777, 0.056644833563192123
1360.9721229449608, 0.05664481954906747
1361.972837741244, 0.056644779762177196
1362.9735525375268, 0.056644760316865723
1363.9742673338098, 0.05664475421042788
1364.974982130093, 0.056644703145951596
1365.975696926376, 0.05664466997067296
1366.9764117226591, 0.05664468923589281
1367.9771265189422, 0.05664464956988979
1368.9778413152253, 0.05664462577738095
1369.9785561115082, 0.05664465262072522
1370.9792709077913, 0.056644596267495274
1371.9799857040744, 0.056644563289752675
1372.9807005003574, 0.05664456238007565
1373.9814152966405, 0.056644548286667824
1374.9821300929236, 0.05664450316696011
1375.9828448892067, 0.05664449641513512
1376.9835596854896, 0.05664449175707606
1377.9842744817727, 0.05664443677286478
1378.9849892780558, 0.05664443404672549
1379.9857040743389, 0.05664443955697227
1380.986418870622, 0.05664438728664413
1381.987133666905, 0.05664437930131189
1382.9878484631881, 0.05664438847626479
1383.9885632594712, 0.0566443357698923
1384.989278055754, 0.056644349572505005
1385.9899928520372, 0.056644345316370505
1386.9907076483203, 0.05664428477495704
1387.9914224446034, 0.05664428590863139
1388.9921372408864, 0.056644274388083615
1389.9928520371695, 0.056644236664726774
1390.9935668334526, 0.056644225654240134
1391.9942816297355, 0.056644221607543684
1392.9949964260186, 0.056644171199075395
1393.9957112223017, 0.05664415234914562
1394.9964260185848, 0.05664416984996391
1395.9971408148679, 0.05664413032338599
1396.997855611151, 0.056644113039156466
1397.998570407434, 0.05664414618263301
1398.999285203717, 0.05664408941190232
1400.0, 0.05664408175734556


==> CheckingTheAccuracyFinalExperiments/FristCase-ServersUnderContention/Approximate/state/S_500.csv <==
# Simulator: Adaptive step-size 5th-order Dormand Prince ODE Solver
# Relative error: 1.0E-4
# Absolute error: 1.0E-4
# Step size: 1.0E-5
# Number of data points: 1400
# Stop time: 1400.0
# Start time: 0.0
# Model Parameters
# Run time = 7.755000114440918
# Time, "S_500"
0.0.0, 1.0
0.0025031289111389237, 0.8907230812971089
0.0050062578222778474, 0.8029628378417932
0.007509386733416772, 0.7330850979471107
0.010012515644555695, 0.6769213626862072
0.012515644555694618, 0.6314214720187328
0.015018773466833543, 0.594188852573904
0.017521902377972465, 0.5636283928789356
0.02002503128911139, 0.5383453864656685
0.022528160200250315, 0.5172565688170353
0.025031289111389236, 0.4996816749589864
0.02753441802252816, 0.4849766328700402
0.030037546933667086, 0.4725541726370008
0.03254067584480601, 0.46202983418450244
0.03504380475594493, 0.45315860586003254
0.03754693366708386, 0.44566977331846364
0.04005006257822278, 0.4392936080739253
0.0425531914893617, 0.4338089540941934
0.04505632040050063, 0.4291155830759497
0.04755944931163955, 0.42513572773960356
0.05006257822277847, 0.42176777333648613
0.0525657071339174, 0.4188990645372052
0.05506883604505632, 0.41641903889605175
0.057571964956195244, 0.4142487937187032
0.06007509386733417, 0.4123795436434009
0.0625782227784731, 0.4107945056872139
0.06508135168961202, 0.40945728231258555
0.06758448060075094, 0.40831845882520207
0.07008760951188986, 0.4073221523906818
0.0725907384230288, 0.4064286401647675
0.07509386733416772, 0.4056620859527196
0.07759699624530664, 0.4050230313864256
0.08010012515644556, 0.4044796447197442
0.08260325406758448, 0.4039868428577021
0.0851063829787234, 0.4035513773229258
0.08760951188986232, 0.4031905153238263
0.09011264080100126, 0.40289033595581764
0.09261576971214018, 0.40261770999010593
0.0951188986232791, 0.40235773000604264
0.09762202753441802, 0.4021424340697821
0.10012515644555695, 0.401977265203014
0.10262828535669587, 0.40183898034236554
0.1051314142678348, 0.40168774923641226
0.10763454317897372, 0.4015313914640396
0.11013767209011265, 0.4014213207290843
0.11264080100125157, 0.401358021124275
0.11514392991239049, 0.40129997144321966
0.11764705882352941, 0.40119471875669305
0.12015018773466835, 0.4010944655023653
0.12265331664580727, 0.4010453935821262
0.1251564455569462, 0.4010247476666602
0.1276595744680851, 0.4009693908725701
0.13016270337922403, 0.4008934553509624
0.13266583229036297, 0.4008492668464129
0.13516896120150187, 0.4008285237210907
0.1376720901126408, 0.40078947502274853
0.14017521902377972, 0.40073632565893097
0.14267834793491865, 0.4007022974758477
0.1451814768460576, 0.40068393368928545
0.1476846057571965, 0.40065539368272923
0.15018773466833543, 0.40060939745247903
0.15269086357947434, 0.40057701267871826
0.15519399249061328, 0.4005640146938346
0.15769712140175218, 0.400552424409947
0.16020025031289112, 0.40051267213848674
0.16270337922403005, 0.40046337709310154
0.16520650813516896, 0.40044345168012774
0.1677096370463079, 0.40044977463538267
0.1702127659574468, 0.4004473664921891
0.17271589486858574, 0.40040043051741
0.17521902377972465, 0.4003592661191789
0.17772215269086358, 0.4003485239490266
0.18022528160200252, 0.40034488712160754
0.18272841051314143, 0.40031011533252886
0.18523153942428036, 0.4002745795234729
0.18773466833541927, 0.40025886646314834
0.1902377972465582, 0.4002501377562969
0.19274092615769714, 0.4002207512490271
0.19524405506883605, 0.40018435601023167
0.19774718397997498, 0.4001658190331967
0.2002503128911139, 0.4001611856810535
0.20275344180225283, 0.4001464863596075
0.20525657071339173, 0.40010102252954677
0.20775969962453067, 0.40006456987775907
0.2102628285356696, 0.40005949931671414
0.2127659574468085, 0.4000694437516095
0.21526908635794745, 0.4000520558878228
0.21777221526908636, 0.40000240569445983
0.2202753441802253, 0.39997478115727697
0.2227784730913642, 0.3999727122106232
0.22528160200250313, 0.39996120658788786
0.22778473091364207, 0.39992121859507884
0.23028785982478098, 0.3998933962355235
0.2327909887359199, 0.3998839941182476
0.23529411764705882, 0.39987186787508355
0.23779724655819776, 0.3998357154018851
0.2403003754693367, 0.3998045091904415
0.2428035043804756, 0.39979309733818263
0.24530663329161453, 0.3997891967722429
0.24780976220275344, 0.39976368204500023
0.2503128911138924, 0.3997161226476129
0.2528160200250313, 0.3996907419689957
0.2553191489361702, 0.3996946370688106
0.25782227784730916, 0.39970037110424056
0.26032540675844806, 0.39966509986721077
0.26282853566958697, 0.39962015048151284
0.26533166458072593, 0.3996042840249887
0.26783479349186484, 0.3996044821884061
0.27033792240300375, 0.3995795292682045
0.2728410513141427, 0.3995407565568599
0.2753441802252816, 0.3995206920852237
0.27784730913642053, 0.3995141499363234
0.28035043804755944, 0.39949351290384766
0.2828535669586984, 0.3994550442269289
0.2853566958698373, 0.3994307391979401
0.2878598247809762, 0.3994247275236878
0.2903629536921152, 0.39941718266265985
0.2928660826032541, 0.3993792382452927
0.295369211514393, 0.3993363336098482
0.2978723404255319, 0.39932286840192954
0.30037546933667086, 0.3993317618790161
0.30287859824780977, 0.39932612520696575
0.3053817271589487, 0.3992714208492581
0.30788485607008764, 0.39922611929832463
0.31038798498122655, 0.3992258312018981
0.31289111389236546, 0.3992449214890512
0.31539424280350437, 0.39922031273708514
0.31789737171464333, 0.39916372728653476
0.32040050062578224, 0.3991405513582991
0.32290362953692114, 0.3991465795157375
0.3254067584480601, 0.39913183015582365
0.327909887359199, 0.3990876716073281
0.3304130162703379, 0.3990623121556719
0.33291614518147683, 0.3990558625459675
0.3354192740926158, 0.3990385494365307
0.3379224030037547, 0.39900132407372363
0.3404255319148936, 0.39897629779836524
0.34292866082603257, 0.3989675897132228
0.3454317897371715, 0.3989564369018446
0.3479349186483104, 0.39891954448566397
0.3504380475594493, 0.39888362776103387
0.35294117647058826, 0.39887164523049307
0.35544430538172717, 0.3988742673996497
0.3579474342928661, 0.3988600481205637
0.36045056320400504, 0.3988059511428554
0.36295369211514394, 0.3987668691129101
0.36545682102628285, 0.39876914091683024
0.36795994993742176, 0.3987878312764961
0.3704630788485607, 0.39876500880684485
0.37296620775969963, 0.3987020502547505
0.37546933667083854, 0.39867448538353906
0.3779724655819775, 0.3986870043889333
0.3804755944931164, 0.3986874760698987
0.3829787234042553, 0.39863752556943366
0.3854818523153943, 0.3986032408818656
0.3879849812265332, 0.39859719922319525
0.3904881101376721, 0.3985876451977224
0.392991239048811, 0.3985497289927743
0.39549436795994997, 0.3985212871243113
0.3979974968710889, 0.39851027766055186
0.4005006257822278, 0.3984984101451554
0.40300375469336674, 0.39846401264199055
0.40550688360450565, 0.39843219749921976
0.40801001251564456, 0.3984194371018777
0.41051314142678347, 0.39841587281883994
0.41301627033792243, 0.3983944424103954
0.41551939924906134, 0.39834532634054254
0.41802252816020025, 0.3983149966823031
0.4205256570713392, 0.3983174511750219
0.4230287859824781, 0.39832879568391377
0.425531914893617, 0.3983021762214691
0.42803504380475593, 0.3982530290620572
0.4305381727158949, 0.3982314533850511
0.4330413016270338, 0.39823103463875703
0.4355444305381727, 0.39821087890745976
0.4380475594493117, 0.39817244608780594
0.4405506883604506, 0.39815022550983953
0.4430538172715895, 0.3981417311450572
0.4455569461827284, 0.398122305505743
0.44806007509386736, 0.3980856202588378
0.45056320400500627, 0.3980608241017425
0.4530663329161452, 0.3980530332347983
0.45556946182728414, 0.39804535011946207
0.45807259073842305, 0.3980100719047089
0.46057571964956195, 0.39796538073840804
0.46307884856070086, 0.39794886806393803
0.4655819774718398, 0.39795786578286
0.46808510638297873, 0.397959003094976
0.47058823529411764, 0.39791559224258966
0.4730913642052566, 0.39787532365919265
0.4755944931163955, 0.39786509389204405
0.4780976220275344, 0.3978630780227458
0.4806007509386734, 0.39783066631739855
0.4831038798498123, 0.3977961519539137
0.4856070087609512, 0.3977807729032592
0.4881101376720901, 0.39777257801214827
0.49061326658322907, 0.39774457163096977
0.493116395494368, 0.39770899552178957
0.4956195244055069, 0.39769063929376
0.49812265331664585, 0.3976862066782083
0.5006257822277848, 0.3976726485672609
0.5031289111389237, 0.397628059896918
0.5056320400500626, 0.39759076807702654
0.5081351689612015, 0.3975851427761316
0.5106382978723404, 0.39759621841608117
0.5131414267834794, 0.397582186773487
0.5156445556946183, 0.3975324620018704
0.5181476846057572, 0.3975032059342734
0.5206508135168961, 0.39750052662984275
0.523153942428035, 0.397490557657572
0.5256570713391739, 0.39745136706245976
0.5281602002503129, 0.39742319734261233
0.5306633291614519, 0.39741322009823393
0.5331664580725908, 0.3974013086291974
0.5356695869837297, 0.3973660715174604
0.5381727158948686, 0.39733503820464744
0.5406758448060075, 0.3973232291029525
0.5431789737171464, 0.3973191916966756
0.5456821026282854, 0.39729478282223896
0.5481852315394243, 0.3972472216766787
0.5506883604505632, 0.39722086774564347
0.5531914893617021, 0.3972244110898655
0.5556946182728411, 0.39723170881521674
0.55819774718398, 0.3971990092467342
0.5607008760951189, 0.39715299337911564
0.5632040050062579, 0.3971355791615977
0.5657071339173968, 0.39713578669468536
0.5682102628285357, 0.39711258741427385
0.5707133917396746, 0.3970739678036588
0.5732165206508135, 0.3970532418145849
0.5757196495619524, 0.3970462706757087
0.5782227784730913, 0.39702641720033716
0.5807259073842304, 0.39698853402400425
0.5832290362953693, 0.39696396922176375
0.5857321652065082, 0.39695749180913104
0.5882352941176471, 0.39695030646050306
0.590738423028786, 0.3969135931404714
0.5932415519399249, 0.39687000026008934
0.5957446808510638, 0.3968554467837948
0.5982478097622028, 0.3968645186345317
0.6007509386733417, 0.3968614783640807
0.6032540675844806, 0.3968153795169041
0.6057571964956195, 0.396778530889929
0.6082603254067585, 0.39677120679370564
0.6107634543178974, 0.3967682953890765
0.6132665832290363, 0.3967333807698061
0.6157697121401753, 0.396699518306366
0.6182728410513142, 0.39668587480505235
0.6207759699624531, 0.3966784461903704
0.623279098873592, 0.3966490075807598
0.6257822277847309, 0.3966131194850872
0.6282853566958698, 0.3965958531836509
0.6307884856070087, 0.396592459735148
0.6332916145181477, 0.3965777186929154
0.6357947434292867, 0.3965321698061512
0.6382978723404256, 0.39649732707982216
0.6408010012515645, 0.39649373181767644
0.6433041301627034, 0.39650337026822
0.6458072590738423, 0.39648309506287144
0.6483103879849812, 0.39643427895882294
0.6508135168961202, 0.396409099768528
0.6533166458072591, 0.3964082286571246
0.655819774718398, 0.39639527132402935
0.6583229036295369, 0.3963550923537928
0.6608260325406758, 0.39632840320978735
0.6633291614518148, 0.39632015590472314
0.6658322903629537, 0.396307948321343
0.6683354192740927, 0.39627121079157746
0.6708385481852316, 0.39624060416079127
0.6733416770963705, 0.3962302380833573
0.6758448060075094, 0.3962267007274909
0.6783479349186483, 0.396199944936558
0.6808510638297872, 0.39615303303056554
0.6833541927409261, 0.39612951218983167
0.6858573216520651, 0.3961342909784159
0.688360450563204, 0.39613838718164557
0.690863579474343, 0.3960972154530249
0.6933667083854819, 0.3960424818679907
0.6958698372966208, 0.39602888954475823
0.6983729662077597, 0.3960472344205801
0.7008760951188986, 0.3960426976073586
0.7033792240300376, 0.39598607673080344
0.7058823529411765, 0.39595079743593803
0.7083854818523154, 0.39595176140013805
0.7108886107634543, 0.39595032766467464
0.7133917396745932, 0.3959084073883576
0.7158948685857321, 0.3958755329332199
0.718397997496871, 0.3958656667242475
0.7209011264080101, 0.3958563508801017
0.723404255319149, 0.3958215937161331
0.7259073842302879, 0.3957909486398822
0.7284105131414268, 0.3957784979089319
0.7309136420525657, 0.3957714872862594
0.7334167709637046, 0.3957429928892281
0.7359198998748435, 0.39570260021850395
0.7384230287859825, 0.3956828880191395
0.7409261576971214, 0.3956836783090785
0.7434292866082604, 0.39567921995520944
0.7459324155193993, 0.3956348927206914
0.7484355444305382, 0.3955859767836215
0.7509386733416771, 0.39557622722762253
0.7534418022528161, 0.3955946123600412
0.755944931163955, 0.39559121063525493
0.7584480600750939, 0.39553126977269243
0.7609511889862328, 0.39548975024613786
0.7634543178973717, 0.39549354031913897
0.7659574468085106, 0.39550521237801195
0.7684605757196495, 0.3954655284675454
0.7709637046307886, 0.3954227531710052
0.7734668335419275, 0.39541016819389
0.7759699624530664, 0.3954070848488565
0.7784730913642053, 0.39537507868428184
0.7809762202753442, 0.3953413001189514
0.7834793491864831, 0.3953260866094456
0.785982478097622, 0.39531791481709305
0.788485607008761, 0.39529034829768156
0.7909887359198999, 0.3952544561865588
0.7934918648310388, 0.39523584101668885
0.7959949937421777, 0.39523198066601717
0.7984981226533167, 0.39522009759824656
0.8010012515644556, 0.3951757974042515
0.8035043804755945, 0.3951362284660357
0.8060075093867335, 0.3951296468231977
0.8085106382978724, 0.395142497932948
0.8110137672090113, 0.39513231736577387
0.8135168961201502, 0.39508206045483646
0.8160200250312891, 0.3950508113178631
0.818523153942428, 0.395047419647281
0.8210262828535669, 0.3950385787289226
0.823529411764706, 0.3950001103743437
0.8260325406758449, 0.3949718439833814
0.8285356695869838, 0.3949612721714152
0.8310387984981227, 0.3949489804495927
0.8335419274092616, 0.39491446439126765
0.8360450563204005, 0.394884161575354
0.8385481852315394, 0.3948722222969837
0.8410513141426784, 0.39486761316133867
0.8435544430538173, 0.39484333016436596
0.8460575719649562, 0.39479599314163827
0.8485607008760951, 0.3947694596393363
0.851063829787234, 0.39477300841302315
0.853566958698373, 0.3947814344826216
0.8560700876095119, 0.39475075781474833
0.8585732165206509, 0.394704029361099
0.8610763454317898, 0.39468543124479605
0.8635794743429287, 0.3946854847183473
0.8660826032540676, 0.39466345439203154
0.8685857321652065, 0.39462523394672333
0.8710888610763454, 0.39460419971069277
0.8735919899874843, 0.39459675986004594
0.8760951188986233, 0.39457716452284436
0.8785982478097623, 0.39453993819913913
0.8811013767209012, 0.3945154923098141
0.8836045056320401, 0.39450871836316165
0.886107634543179, 0.39450159281224406
0.8886107634543179, 0.3944656321817305
0.8911138923654568, 0.3944215646191626
0.8936170212765958, 0.3944063405715852
0.8961201501877347, 0.39441576253259447
0.8986232790988736, 0.3944149248786031
0.9011264080100125, 0.3943699737476154
0.9036295369211514, 0.39433175262224673
0.9061326658322904, 0.39432338912105513
0.9086357947434293, 0.39432104335561236
0.9111389236545683, 0.39428731477946694
0.9136420525657072, 0.3942534503060918
0.9161451814768461, 0.39423926197011516
0.918648310387985, 0.39423154938540605
0.9211514392991239, 0.39420278345865384
0.9236545682102628, 0.3941673822637516
0.9261576971214017, 0.3941499533817404
0.9286608260325407, 0.39414622709775515
0.9311639549436797, 0.39413197230380365
0.9336670838548186, 0.39408690254111006
0.9361702127659575, 0.3940513606310899
0.9386733416770964, 0.394047256731926
0.9411764705882353, 0.394057767808684
0.9436795994993742, 0.39404021896729813
0.9461827284105132, 0.39399110361582285
0.9486858573216521, 0.39396442565985695
0.951188986232791, 0.39396300445800986
0.9536921151439299, 0.39395141972742526
0.9561952440550688, 0.39391184177870847
0.9586983729662077, 0.39388479361087125
0.9612015018773468, 0.39387596970836114
0.9637046307884857, 0.3938639281248432
0.9662077596996246, 0.3938279971223512
0.9687108886107635, 0.3937975233904035
0.9712140175219024, 0.3937867768674853
0.9737171464330413, 0.39378313581820146
0.9762202753441802, 0.39375741193339264
0.9787234042553192, 0.3937103731469398
0.9812265331664581, 0.39368593990075995
0.983729662077597, 0.3936905120975916
0.986232790988736, 0.3936962496303331
0.9887359198998749, 0.3936606862434207
0.9912390488110138, 0.39361648591589815
0.9937421777221527, 0.393601464667152
0.9962453066332917, 0.3936019664192306
0.9987484355444306, 0.3935768139900162
1.0012515644555695, 0.39353861202109724
1.0037546933667083, 0.3935192600988865
1.0062578222778473, 0.39351310622490676
1.0087609511889863, 0.3934923929475926
1.0112640801001251, 0.39345435004487395
1.0137672090112642, 0.3934307593753813
1.016270337922403, 0.3934252860804072
1.018773466833542, 0.3934178298103869
1.0212765957446808, 0.39337979148327945
1.0237797246558198, 0.3933375989673665
1.0262828535669588, 0.3933250015002849
1.0287859824780976, 0.39333435640381603
1.0312891113892366, 0.39332844777568415
1.0337922403003754, 0.3932736604146714
1.0362953692115144, 0.39322937980391814
1.0387984981226532, 0.3932300759861168
1.0413016270337923, 0.39324934968469377
1.0438047559449313, 0.3932240561448174
1.04630788485607, 0.3931681148198618
1.048811013767209, 0.39314596686368763
1.0513141426783479, 0.39315247339054266
1.053817271589487, 0.3931373040928923
1.0563204005006257, 0.3930936268274197
1.0588235294117647, 0.3930690515632731
1.0613266583229037, 0.3930630691644983
1.0638297872340425, 0.3930456607294535
1.0663329161451816, 0.3930088312040224
1.0688360450563203, 0.3929844856946232
1.0713391739674594, 0.3929762897987458
1.0738423028785984, 0.39296522685569046
1.0763454317897372, 0.39292839334330315
1.0788485607008762, 0.39289316110827494
1.081351689612015, 0.3928819161453034
1.083854818523154, 0.3928849097426053
1.0863579474342928, 0.3928704637058468
1.0888610763454318, 0.3928164765007074
1.0913642052565709, 0.39277838695129985
1.0938673341677096, 0.3927815675454201
1.0963704630788487, 0.3928004422110156
1.0988735919899875, 0.39277691266840836
1.1013767209011265, 0.3927145025487114
1.1038798498122653, 0.39268809892006834
1.1063829787234043, 0.39270127289649664
1.1088861076345433, 0.3927012762954549
1.1113892365456821, 0.39265147334592
1.1138923654568211, 0.3926180830884012
1.11639549436796, 0.39261266947261314
1.118898623279099, 0.3926030097581202
1.1214017521902377, 0.3925653516118489
1.1239048811013768, 0.39253759645325276
1.1264080100125158, 0.39252712816640933
1.1289111389236546, 0.3925153685570716
1.1314142678347936, 0.3924811061162205
1.1339173967459324, 0.3924499303551364
1.1364205256570714, 0.3924378126336517
1.1389236545682102, 0.392434563403432
1.1414267834793492, 0.3924129549617873
1.1439299123904882, 0.3923641811651657
1.146433041301627, 0.39233475406542345
1.148936170212766, 0.39233796300291146
1.1514392991239049, 0.39234944663545757
1.1539424280350439, 0.3923223811079935
1.1564455569461827, 0.39227385208544174
1.1589486858573217, 0.3922531505790548
1.1614518147684607, 0.39225313859337146
1.1639549436795995, 0.39223276610686525
1.1664580725907385, 0.39219483748591755
1.1689612015018773, 0.3921733035651296
1.1714643304130163, 0.39216522008546406
1.1739674593241551, 0.3921457629654596
1.1764705882352942, 0.3921094721187917
1.1789737171464332, 0.39208535560998553
1.181476846057572, 0.39207809795883564
1.183979974968711, 0.3920705476266014
1.1864831038798498, 0.39203513997485656
1.1889862327909888, 0.3919911131623021
1.1914893617021276, 0.3919754908404568
1.1939924906132666, 0.3919850254351108
1.1964956195244056, 0.39198599968862036
1.1989987484355444, 0.39194248178174695
1.2015018773466835, 0.3919030330449022
1.2040050062578223, 0.3918935566495134
1.2065081351689613, 0.3918916694742858
1.2090112640801, 0.3918592055725208
1.211514392991239, 0.39182533234622285
1.214017521902378, 0.3918105888199345
1.216520650813517, 0.39180264743488397
1.219023779724656, 0.3917746295945554
1.2215269086357947, 0.39173960585645207
1.2240300375469337, 0.39172192945626777
1.2265331664580725, 0.39171792017518964
1.2290362953692116, 0.3917043223273833
1.2315394242803506, 0.39165982114503733
1.2340425531914894, 0.39162335118697333
1.2365456821026284, 0.3916185470626396
1.2390488110137672, 0.39162993945191665
1.2415519399249062, 0.39161546819876397
1.244055068836045, 0.3915661376817415
1.246558197747184, 0.3915377645182002
1.249061326658323, 0.39153565721137357
1.2515644555694618, 0.39152552627473636
1.2540675844806008, 0.39148662671592127
1.2565707133917396, 0.39145915953126587
1.2590738423028787, 0.39144971706365655
1.2615769712140175, 0.3914378767152789
1.2640801001251565, 0.39140280150579676
1.2665832290362955, 0.3913724239822627
1.2690863579474343, 0.3913612432088781
1.2715894868585733, 0.39135747997854603
1.2740926157697121, 0.3913328818247236
1.2765957446808511, 0.3912857628138739
1.27909887359199, 0.3912602997196683
1.281602002503129, 0.3912645226209439
1.284105131414268, 0.391271871917835
1.2866082603254068, 0.3912388354490201
1.2891113892365458, 0.3911935110859281
1.2916145181476846, 0.3911769352134367
1.2941176470588236, 0.3911774753582943
1.2966207759699624, 0.3911540686795462
1.2991239048811014, 0.3911159880733434
1.3016270337922404, 0.3910959592876626
1.3041301627033792, 0.3910893813584006
1.3066332916145182, 0.39106946170845297
1.309136420525657, 0.3910319858656685
1.311639549436796, 0.39100812135674284
1.3141426783479349, 0.39100217906776447
1.3166458072590739, 0.39099509474027655
1.319148936170213, 0.39095826583528565
1.3216520650813517, 0.39091536615590144
1.3241551939924907, 0.39090168709115974
1.3266583229036295, 0.3909112431887781
1.3291614518147685, 0.390907964942872
1.3316645807259073, 0.3908619018010714
1.3341677096370463, 0.3908258970132787
1.3366708385481854, 0.3908192794117771
1.3391739674593242, 0.3908164242422697
1.3416770963704632, 0.3907815067300073
1.344180225281602, 0.3907483129352845
1.346683354192741, 0.3907353018209845
1.3491864831038798, 0.3907280923891014
1.3516896120150188, 0.3906986337453449
1.3541927409261578, 0.39066332331071785
1.3566958698372966, 0.3906467460292811
1.3591989987484356, 0.3906437559177789
1.3617021276595744, 0.390628923281182
1.3642052565707135, 0.39058353513931476
1.3667083854818523, 0.3905495307183719
1.3692115143929913, 0.39054671752481346
1.3717146433041303, 0.3905565994207659
1.374217772215269, 0.3905359026124955
1.376720901126408, 0.39048758839794206
1.379224030037547, 0.39046328294647387
1.381727158948686, 0.39046291751776924
1.3842302878598247, 0.3904497350737936
1.3867334167709637, 0.3904099311365956
1.3892365456821028, 0.39038396130596037
1.3917396745932415, 0.39037623065977123
1.3942428035043806, 0.3903640451234822
1.3967459324155194, 0.39032749598078537
1.3992490613266584, 0.3902975684502205
1.4017521902377972, 0.39028782883279856
1.4042553191489362, 0.39028453092511584
1.4067584480600752, 0.39025757378485393
1.409261576971214, 0.39021116898383634
1.411764705882353, 0.3901885347085618
1.4142678347934918, 0.3901939380868467
1.4167709637046308, 0.3901980030019816
1.4192740926157696, 0.3901564295074978
1.4217772215269087, 0.39010250146218894
1.4242803504380477, 0.39008998839440673
1.4267834793491865, 0.39010881480023996
1.4292866082603255, 0.39010368055085726
1.4317897371714643, 0.3900472816869231
1.4342928660826033, 0.39001301198950283
1.436795994993742, 0.3900146842785737
1.4392991239048811, 0.3900130684989973
1.4418022528160201, 0.3899712364418543
1.444305381727159, 0.3899391216561927
1.446808510638298, 0.38992986134978425
1.4493116395494368, 0.38992060592496364
1.4518147684605758, 0.3898859888444733
1.4543178973717146, 0.3898559900322685
1.4568210262828536, 0.3898441371240001
1.4593241551939926, 0.38983735927940233
1.4618272841051314, 0.3898087807158386
1.4643304130162704, 0.3897689378015468
1.4668335419274092, 0.38974999919409004
1.4693366708385482, 0.38975130123665586
1.471839799749687, 0.38974680692974834
1.474342928660826, 0.38970226649779965
1.476846057571965, 0.3896541850292951
1.4793491864831039, 0.38964544249105887
1.481852315394243, 0.3896642757113069
1.4843554443053817, 0.38966034933303134
1.4868585732165207, 0.3896004458212747
1.4893617021276595, 0.3895600196664234
1.4918648310387985, 0.3895646931885413
1.4943679599499375, 0.3895762903558288
1.4968710888610763, 0.3895362893576984
1.4993742177722154, 0.3894943112495187
1.5018773466833542, 0.38948249314619343
1.5043804755944932, 0.38947955983916127
1.5068836045056322, 0.38944752113216574
1.509386733416771, 0.3894143707221613
1.51188986232791, 0.38939978021557226
1.5143929912390488, 0.3893918653745132
1.5168961201501878, 0.38936428259104483
1.5193992490613266, 0.3893289314605596
1.5219023779724656, 0.38931099974532835
1.5244055068836047, 0.389307575747991
1.5269086357947435, 0.3892956673689727
1.5294117647058825, 0.3892513897284089
1.5319148936170213, 0.38921263704185205
1.5344180225281603, 0.38920690997080687
1.536921151439299, 0.38922011513029314
1.539424280350438, 0.38920948983507186
1.5419274092615771, 0.3891595479851623
1.544430538172716, 0.389129184547697
1.546933667083855, 0.3891263907896038
1.5494367959949937, 0.3891174128077641
1.5519399249061328, 0.3890792062634147
1.5544430538172715, 0.3890516263290011
1.5569461827284106, 0.38904158325981836
1.5594493116395496, 0.3890293741738584
1.5619524405506884, 0.38899503206129904
1.5644555694618274, 0.38896536799828585
1.5669586983729662, 0.3889540396870168
1.5694618272841052, 0.38894970511147936
1.571964956195244, 0.3889252474735883
1.574468085106383, 0.38887834154820305
1.576971214017522, 0.38885268973381426
1.5794743429286608, 0.3888569229878571
1.5819774718397999, 0.38886542308935074
1.5844806007509387, 0.3888343808857284
1.5869837296620777, 0.3887883158508963
1.5894868585732165, 0.38877055934665733
1.5919899874843555, 0.38877096635307
1.5944931163954945, 0.38874873026138307
1.5969962453066333, 0.3887110313222972
1.5994993742177723, 0.3886906818034427
1.6020025031289111, 0.38868363737969985
1.6045056320400501, 0.3886639916077307
1.607008760951189, 0.3886271635238254
1.609511889862328, 0.3886034027869516
1.612015018773467, 0.38859715902645936
1.6145181476846058, 0.3885901475581052
1.6170212765957448, 0.38855406259224945
1.6195244055068836, 0.38851067026355096
1.6220275344180226, 0.38849632268708645
1.6245306633291614, 0.3885062484472876
1.6270337922403004, 0.38850520319151627
1.6295369211514394, 0.3884602213465635
1.6320400500625782, 0.3884228294811722
1.6345431789737173, 0.38841518747814324
1.637046307884856, 0.3884129261596159
1.639549436795995, 0.3883791750854079
1.6420525657071339, 0.3883459612353426
1.644555694618273, 0.3883323988548196
1.647058823529412, 0.3883249163579079
1.6495619524405507, 0.3882961384935192
1.6520650813516897, 0.3882612997274594
1.6545682102628285, 0.3882445468538867
1.6570713391739675, 0.3882412259800722
1.6595744680851063, 0.3882269015631992
1.6620775969962454, 0.38818196456333676
1.6645807259073844, 0.38814724861115807
1.6670838548185232, 0.38814393508052525
1.6695869837296622, 0.3881547152168009
1.672090112640801, 0.388136734339208
1.67459324155194, 0.3880880753177595
1.6770963704630788, 0.38806226923616377
1.6795994993742178, 0.38806137621682363
1.6821026282853568, 0.3880495827146095
1.6846057571964956, 0.3880103533511874
1.6871088861076347, 0.3879840099518245
1.6896120150187734, 0.38797570395783787
1.6921151439299125, 0.38796370400053887
1.6946182728410513, 0.38792795226804483
1.6971214017521903, 0.3878981408775279
1.6996245306633293, 0.3878880139335956
1.702127659574468, 0.38788462351862757
1.7046307884856071, 0.3878587040699573
1.707133917396746, 0.38781214407846903
1.709637046307885, 0.38778859266251103
1.7121401752190237, 0.38779380637948424
1.7146433041301627, 0.38779954494899427
1.7171464330413018, 0.3877637034829367
1.7196495619524406, 0.3877202251846577
1.7221526908635796, 0.3877060153674014
1.7246558197747184, 0.38770680066905894
1.7271589486858574, 0.3876814551083161
1.7296620775969962, 0.3876438126252756
1.7321652065081352, 0.387625151610278
1.7346683354192742, 0.38761936668131936
1.737171464330413, 0.3875985728600765
1.739674593241552, 0.3875609564030503
1.7421777221526908, 0.3875380668669829
1.7446808510638299, 0.38753311229999765
1.7471839799749687, 0.387525726336027
1.7496871088861077, 0.38748759996944915
1.7521902377972467, 0.38744612117838745
1.7546933667083855, 0.3874343762906904
1.7571964956195245, 0.38744416916503327
1.7596996245306633, 0.3874379694771057
1.7622027534418023, 0.3873831174780279
1.7647058823529411, 0.3873398506291122
1.7672090112640801, 0.3873415099855855
1.7697121401752192, 0.3873609495264112
1.772215269086358, 0.38733498914930536
1.774718397997497, 0.38727968799694934
1.7772215269086358, 0.38725854358232153
1.7797246558197748, 0.3872655121227436
1.7822277847309136, 0.38724993831514865
1.7847309136420526, 0.38720673879172207
1.7872340425531916, 0.3871829275373063
1.7897371714643304, 0.3871773956968852
1.7922403003754694, 0.3871598928801723
1.7947434292866082, 0.38712346074159615
1.7972465581977473, 0.3870997833085604
1.799749687108886, 0.38709208285121166
1.802252816020025, 0.38708109609402985
1.804755944931164, 0.3870443299722692
1.8072590738423029, 0.38700978102232675
1.809762202753442, 0.3869992586424072
1.8122653316645807, 0.387002602370184
1.8147684605757197, 0.38698791029911533
1.8172715894868585, 0.3869340535749805
1.8197747183979975, 0.3868969527859156
1.8222778473091366, 0.38690102223904466
1.8247809762202754, 0.3869200591837751
1.8272841051314144, 0.3868958301995488
1.8297872340425532, 0.3868339744748311
1.8322903629536922, 0.38680871035334946
1.834793491864831, 0.38682252023586106
1.83729662077597, 0.38682205411239634
1.839799749687109, 0.3867724198186203
1.8423028785982478, 0.3867399012161567
1.8448060075093868, 0.38673509593810285
1.8473091364205256, 0.386725325573948
1.8498122653316647, 0.38668793671554774
1.8523153942428034, 0.38666085358136015
1.8548185231539425, 0.386650909516067
1.8573216520650815, 0.3866392464095975
1.8598247809762203, 0.3866051271296602
1.8623279098873593, 0.38657458571319964
1.864831038798498, 0.3865630953329184
1.8673341677096371, 0.3865601427007557
1.869837296620776, 0.386538346296065
1.872340425531915, 0.38648992925828846
1.874843554443054, 0.38646139988689127
1.8773466833541927, 0.3864653428975407
1.8798498122653318, 0.38647694131039145
1.8823529411764706, 0.38644943546510635
1.8848560700876096, 0.3864015298740984
1.8873591989987484, 0.38638168856976346
1.8898623279098874, 0.38638206478445936
1.8923654568210264, 0.38636147936731285
1.8948685857321652, 0.38632405221929156
1.8973717146433042, 0.38630319114515993
1.899874843554443, 0.3862955058854522
1.902377972465582, 0.3862760172507384
1.9048811013767208, 0.3862401194559674
1.9073842302878599, 0.38621666834862356
1.9098873591989989, 0.38620992998574677
1.9123904881101377, 0.38620250489399793
1.9148936170212767, 0.38616697729750094
1.9173967459324155, 0.38612361013936775
1.9198998748435545, 0.386108858799322
1.9224030037546935, 0.38611891060940584
1.9249061326658323, 0.3861197098019975
1.9274092615769713, 0.38607610239678014
1.9299123904881101, 0.386037465018906
1.9324155193992492, 0.38602872313891584
1.934918648310388, 0.3860269497183126
1.937421777221527, 0.38599444421336015
1.939924906132666, 0.3859612034340155
1.9424280350438048, 0.3859470803626497
1.9449311639549438, 0.38593938092162533
1.9474342928660826, 0.385911356190979
1.9499374217772216, 0.3858768790231896
1.9524405506883604, 0.3858598678906835
1.9549436795994994, 0.38585626831107867
1.9574468085106385, 0.3858426229370457
1.9599499374217773, 0.3857982210684461
1.9624530663329163, 0.38576256401924136
1.964956195244055, 0.38575856159047733
1.967459324155194, 0.3857702518948674
1.9699624530663329, 0.3857553410270977
1.972465581977472, 0.38570641354853874
1.974968710888611, 0.38567891010017175
1.9774718397997497, 0.38567735617185234
1.9799749687108887, 0.38566705132343543
1.9824780976220275, 0.38562845468360973
1.9849812265331666, 0.3856016779109974
1.9874843554443054, 0.3855927556549017
1.9899874843554444, 0.38558097718269696
1.9924906132665834, 0.38555060585413337
1.9949937421777222, 0.3855261967968042
1.9974968710888612, 0.3855111583851084
2.0, 0.3854938607494627
2.002503128911139, 0.38547748375252683
2.0650813516896123, 0.3849736677049807
2.127659574468085, 0.3844606745051935
2.1902377972465583, 0.3839805276472773
2.2528160200250316, 0.38348893845688237
2.3153942428035044, 0.3829782035608991
2.3779724655819776, 0.38249490835961125
2.440550688360451, 0.3820023260567048
2.5031289111389237, 0.3814963226901049
2.565707133917397, 0.38104767884695184
2.62828535669587, 0.38053047740212803
2.690863579474343, 0.3800062966749513
2.753441802252816, 0.3795542431543829
2.8160200250312895, 0.379062990464309
2.8785982478097623, 0.37853870507155973
2.9411764705882355, 0.37811413471895483
3.0037546933667088, 0.3775993530400796
3.0663329161451816, 0.3770937270195142
3.128911138923655, 0.37664370779271905
3.1914893617021276, 0.37614528988304313
3.254067584480601, 0.37564326751802496
3.316645807259074, 0.37516552898859473
3.379224030037547, 0.3746984728280907
3.44180225281602, 0.3741980019374118
3.5043804755944934, 0.37372217545392183
3.566958698372966, 0.3732557215292586
3.6295369211514394, 0.3727576162271482
3.6921151439299127, 0.372291497853253
3.7546933667083855, 0.37182149352657856
3.8172715894868587, 0.3713205829634225
3.879849812265332, 0.37085125800223817
3.942428035043805, 0.3703959038103909
4.005006257822278, 0.3698739952300378
4.067584480600751, 0.3694508073297451
4.1301627033792245, 0.36896869617613065
4.192740926157697, 0.36846213304155917
4.25531914893617, 0.36801631389372386
4.317897371714643, 0.36755624837323114
4.380475594493117, 0.3670571579906686
4.44305381727159, 0.36659074517404605
4.505632040050063, 0.3661479467516084
4.5682102628285355, 0.36565629305537034
4.630788485607009, 0.36520739277480885
4.693366708385482, 0.3647474116618593
4.755944931163955, 0.36425529925975353
4.8185231539424285, 0.3637890643044759
4.881101376720902, 0.36335596119128155
4.943679599499374, 0.3628644722611152
5.006257822277847, 0.3623927324210828
5.068836045056321, 0.3619661486682845
5.131414267834794, 0.3614584790292249
5.193992490613267, 0.36101905278754076
5.25657071339174, 0.360574451392883
5.319148936170213, 0.3600905680254298
5.381727158948686, 0.35963044744658257
5.444305381727159, 0.3591940770013487
5.506883604505632, 0.3587206328039632
5.569461827284106, 0.3582727867795489
5.632040050062579, 0.35782225144505775
5.694618272841051, 0.3573406179030023
5.7571964956195245, 0.35689681020583663
5.819774718397998, 0.3564599751928253
5.882352941176471, 0.3559922812759286
5.944931163954944, 0.3555192877441156
6.0075093867334175, 0.3551069886140176
6.07008760951189, 0.3546347580225795
6.132665832290363, 0.35417570724935576
6.195244055068836, 0.3537695010115539
6.25782227784731, 0.3532813697747847
6.320400500625783, 0.3528253654862396
6.382978723404255, 0.3524190708523313
6.4455569461827285, 0.35194279110471866
6.508135168961202, 0.35147500264881504
6.570713391739675, 0.3510713446881304
6.633291614518148, 0.3505946710514454
6.695869837296621, 0.35015376508761953
6.758448060075094, 0.34972825853347866
6.821026282853567, 0.34927021497270927
6.88360450563204, 0.34882615592361826
6.9461827284105135, 0.34840382063872466
7.008760951188987, 0.34795050258970744
7.07133917396746, 0.34750154273069916
7.133917396745932, 0.34707318801269993
7.196495619524406, 0.3466237914187868
7.259073842302879, 0.34618419080328533
7.321652065081352, 0.345784965676116
7.384230287859825, 0.3453184832253146
7.446808510638299, 0.3448521151713041
7.509386733416771, 0.34445677157184645
7.571964956195244, 0.3440115273631713
7.6345431789737175, 0.34355268260667987
7.697121401752191, 0.3431448142639841
7.759699624530664, 0.34270745654497187
7.822277847309137, 0.34225907650135107
7.88485607008761, 0.3418678279568809
7.947434292866083, 0.3414152163295989
8.010012515644556, 0.3409682475526727
8.07259073842303, 0.34054870848725377
8.135168961201503, 0.34012331745952296
8.197747183979976, 0.33968232346862864
8.260325406758449, 0.3392660668728751
8.322903629536922, 0.3388326849837106
8.385481852315394, 0.3383902830154218
8.448060075093867, 0.3379927377552566
8.51063829787234, 0.33756647221580754
8.573216520650814, 0.3371213495278626
8.635794743429287, 0.33670777449852524
8.69837296620776, 0.3362935864967206
8.760951188986233, 0.3358308762856639
8.823529411764707, 0.3354651641821915
8.88610763454318, 0.33502740029411565
8.948685857321653, 0.3345724416413329
9.011264080100126, 0.3341844449616423
9.0738423028786, 0.33376766849430917
9.136420525657071, 0.3333315729708313
9.198998748435544, 0.33291410731502674
9.261576971214017, 0.33251355623399065
9.32415519399249, 0.33207450188073867
9.386733416770964, 0.3316858188948035
9.449311639549437, 0.3312646604131574
9.51188986232791, 0.3308288166820283
9.574468085106384, 0.33041719247551
9.637046307884857, 0.3300257822890015
9.69962453066333, 0.32958903987258104
9.762202753441803, 0.3291759824155341
9.824780976220277, 0.3287880355236281
9.887359198998748, 0.32833513802705
9.949937421777221, 0.3279513344862613
10.012515644555695, 0.32755263437495535
10.075093867334168, 0.3271178195609422
10.137672090112641, 0.32671305200430284
10.200250312891114, 0.32632398341257174
10.262828535669588, 0.32589659219675454
10.32540675844806, 0.32550832255615825
10.387984981226534, 0.3251021479036386
10.450563204005007, 0.32466519377290975
10.51314142678348, 0.3242972408755267
10.575719649561952, 0.3238952780610137
10.638297872340425, 0.3234672904955279
10.700876095118899, 0.3230517402197403
10.763454317897372, 0.32268184335735567
10.826032540675845, 0.32225636769011534
10.888610763454318, 0.32185900357535585
10.951188986232792, 0.3214864925339297
11.013767209011265, 0.32105075909158437
11.076345431789738, 0.32064851734066074
11.138923654568211, 0.320286068948843
11.201501877346685, 0.3198586590688621
11.264080100125158, 0.31945569484414743
11.32665832290363, 0.31907552027709885
11.389236545682103, 0.31865461872673184
11.451814768460576, 0.3182691743922245
11.514392991239049, 0.31789210738645557
11.576971214017522, 0.3174756909072326
11.639549436795996, 0.31708726606557236
11.702127659574469, 0.3167115470376102
11.764705882352942, 0.3163005213905438
11.827284105131415, 0.3159078952334105
11.889862327909889, 0.31552598307485913
11.952440550688362, 0.3151149944890613
12.015018773466835, 0.3147126761590424
12.077596996245306, 0.31437510629531495
12.14017521902378, 0.31395524659274116
12.202753441802253, 0.31354233051423674
12.265331664580726, 0.31319451914324575
12.3279098873592, 0.31278938458341254
12.390488110137673, 0.31238267169872264
12.453066332916146, 0.31202609743721527
12.51564455569462, 0.3116262042674276
12.578222778473092, 0.31122931062692966
12.640801001251566, 0.3108863937566994
12.703379224030039, 0.3104672010545144
12.76595744680851, 0.31008715972357714
12.828535669586984, 0.3097096597171455
12.891113892365457, 0.3093196456613659
12.95369211514393, 0.3089330438477511
13.016270337922403, 0.30856846418537626
13.078848560700877, 0.30816764765174764
13.14142678347935, 0.30778547937538886
13.204005006257823, 0.30743211835335543
13.266583229036296, 0.3070444622708322
13.32916145181477, 0.3066509712991325
13.391739674593243, 0.3062853169988636
13.454317897371716, 0.30591057003168165
13.516896120150188, 0.3055137162168876
13.57947434292866, 0.3051789795113487
13.642052565707134, 0.30478115630203134
13.704630788485607, 0.30437415947572005
13.76720901126408, 0.30403630258372694
13.829787234042554, 0.30365725212085587
13.892365456821027, 0.3032687130550305
13.9549436795995, 0.30290384680709415
14.017521902377974, 0.3025374444933982
14.080100125156447, 0.3021463301585909
14.14267834793492, 0.30180958972099875
14.205256570713392, 0.30141955447956087
14.267834793491865, 0.3010362679936091
14.330413016270338, 0.3006741908665874
14.392991239048811, 0.3003166838188428
14.455569461827285, 0.2999301590143614
14.518147684605758, 0.29956953004306935
14.580725907384231, 0.29921520726798306
14.643304130162704, 0.2988091094203923
14.705882352941178, 0.29847572630549246
14.76846057571965, 0.2981150590394053
14.831038798498124, 0.2977259491762366
14.893617021276597, 0.2973865591385104
14.956195244055069, 0.2970205376106662
15.018773466833542, 0.2966358027339569
15.081351689612015, 0.29629972560655443
15.143929912390488, 0.2959299024736608
15.206508135168962, 0.295534497825951
15.269086357947435, 0.29522069348833835
15.331664580725908, 0.2948469369693459
15.394242803504381, 0.2944682549007871
15.456821026282855, 0.29410421918907115
15.519399249061328, 0.2937688561567304
15.581977471839801, 0.29338653361414707
15.644555694618274, 0.29302643060735684
15.707133917396746, 0.2926935840504868
15.76971214017522, 0.292311441436037
15.832290362953692, 0.2919570453188962
15.894868585732166, 0.29162975136335295
15.957446808510639, 0.2912474781451941
16.020025031289112, 0.29089261900634455
16.082603254067585, 0.2905540697971216
16.14518147684606, 0.29016972950743747
16.207759699624532, 0.2898347015692435
16.270337922403005, 0.28949736845936647
16.33291614518148, 0.2891027829006638
16.39549436795995, 0.28879099264967417
16.458072590738425, 0.28844388649497127
16.520650813516898, 0.28807079874794905
16.58322903629537, 0.28773003362019034
16.645807259073845, 0.2873866537482723
16.708385481852318, 0.2870102933030752
16.770963704630788, 0.2866623337767584
16.83354192740926, 0.2863559024813449
16.896120150187734, 0.2859785033685116
16.958698372966207, 0.2856142941862991
17.02127659574468, 0.28530466053184134
17.083854818523154, 0.28493717049059636
17.146433041301627, 0.28458895906483467
17.2090112640801, 0.2842613469693199
17.271589486858574, 0.28389772315954864
17.334167709637047, 0.28354735550422216
17.39674593241552, 0.28324338953400324
17.459324155193993, 0.2828620737080445
17.521902377972467, 0.2825325100412045
17.58448060075094, 0.2821947664301711
17.647058823529413, 0.28183595534635775
17.709637046307886, 0.28149810430711025
17.77221526908636, 0.2811768012234867
17.834793491864833, 0.2808214738222116
17.897371714643306, 0.2804590292104443
17.95994993742178, 0.2801616912748751
18.022528160200253, 0.2798076635978745
18.085106382978726, 0.27946220826100693
18.1476846057572, 0.2791374678551211
18.21026282853567, 0.2787958497066964
18.272841051314142, 0.278442127961479
18.335419274092615, 0.278149599588706
18.39799749687109, 0.2777873898029589
18.46057571964956, 0.2774248308250197
18.523153942428035, 0.2771508323659175
18.585732165206508, 0.27676932782086966
18.64831038798498, 0.2764388979369327
18.710888610763455, 0.27611964134582667
18.773466833541928, 0.2757814237554548
18.8360450563204, 0.27543412372956766
18.898623279098874, 0.2751422114559954
18.961201501877348, 0.2747789496550248
19.02377972465582, 0.27444580627665816
19.086357947434294, 0.2741249376136997
19.148936170212767, 0.2737960452992456
19.21151439299124, 0.273455325178106
19.274092615769714, 0.27313954558210707
19.336670838548187, 0.27281382400521265
19.39924906132666, 0.2724525265917667
19.461827284105134, 0.27216232310914973
19.524405506883607, 0.27183302179590957
19.58698372966208, 0.2714867976632879
19.649561952440553, 0.2711904630231916
19.712140175219023, 0.27085413437219813
19.774718397997496, 0.2705102404645369
19.83729662077597, 0.2702204212404437
19.899874843554443, 0.2698816660412357
19.962453066332916, 0.26952530885058146
20.02503128911139, 0.2692340345086201
20.087609511889863, 0.2689138409637557
20.150187734668336, 0.2685740984120065
20.21276595744681, 0.268256562467158
20.275344180225282, 0.26794874469334645
20.337922403003756, 0.26760625382025255
20.40050062578223, 0.26729140729733525
20.463078848560702, 0.26698997526768425
20.525657071339175, 0.2666470544919663
20.58823529411765, 0.26633461117470547
20.65081351689612, 0.2660359776291046
20.713391739674595, 0.2656880425827474
20.77596996245307, 0.2654076383926498
20.83854818523154, 0.26507872043078035
20.901126408010015, 0.2647289079359734
20.963704630788488, 0.26443903104460803
21.02628285356696, 0.2641339877496485
21.088861076345434, 0.26377669038040347
21.151439299123904, 0.2635122874997657
21.214017521902377, 0.263191134431378
21.27659574468085, 0.2628547573829336
21.339173967459324, 0.2625603835655967
21.401752190237797, 0.2622482934228133
21.46433041301627, 0.26191870475645945
21.526908635794744, 0.2616024614550656
21.589486858573217, 0.2613228084779906
21.65206508135169, 0.2609849846872247
21.714643304130163, 0.26066566924447643
21.777221526908637, 0.26038580040799625
21.83979974968711, 0.26005385341308634
21.902377972465583, 0.2597476744472198
21.964956195244056, 0.25945503508558626
22.02753441802253, 0.25912384499285535
22.090112640801003, 0.2588149230351796
22.152690863579476, 0.2585421269223187
22.21526908635795, 0.25818558764078736
22.277847309136423, 0.25791091461712823
22.340425531914896, 0.25760832411526097
22.40300375469337, 0.25727727917427134
22.465581977471842, 0.25698359937158954
22.528160200250316, 0.25669768479243693
22.590738423028785, 0.2563714659306084
22.65331664580726, 0.25605402956331286
22.715894868585732, 0.2557893374402354
22.778473091364205, 0.25546633087780257
22.84105131414268, 0.2551650106269151
22.90362953692115, 0.25488767451107847
22.966207759699625, 0.25455807806054187
23.028785982478098, 0.254248792080299
23.09136420525657, 0.25398900734004415
23.153942428035045, 0.25366003438944656
23.216520650813518, 0.2533390813950357
23.27909887359199, 0.2530939377515684
23.341677096370464, 0.2527455294603034
23.404255319148938, 0.25245713645108747
23.46683354192741, 0.25217630836703603
23.529411764705884, 0.251864295254915
23.591989987484357, 0.25155672724476763
23.65456821026283, 0.2512796436248698
23.717146433041304, 0.25097940199456004
23.779724655819777, 0.2506759077989846
23.84230287859825, 0.25039083309489907
23.904881101376724, 0.25008583611908164
23.967459324155197, 0.24978729252860377
24.03003754693367, 0.24950927919718052
24.09261576971214, 0.2492116078692739
24.155193992490613, 0.24888845755598646
24.217772215269086, 0.2486356341700453
24.28035043804756, 0.24833327933735921
24.342928660826033, 0.2480137814254119
24.405506883604506, 0.24778205287151936
24.46808510638298, 0.24745578211306676
24.530663329161452, 0.24714965297506888
24.593241551939926, 0.246899548304567
24.6558197747184, 0.24658790859634697
24.718397997496872, 0.24626847106403607
24.780976220275345, 0.2460177727263828
24.84355444305382, 0.24571741541513473
24.906132665832292, 0.24541830457731736
24.968710888610765, 0.2451412546264283
25.03128911138924, 0.24485647835718727
25.09386733416771, 0.24455613395708262
25.156445556946185, 0.24428532789869192
25.219023779724658, 0.2439998868926909
25.28160200250313, 0.24369446619722762
25.344180225281605, 0.24341874592870835
25.406758448060078, 0.24314283196636485
25.46933667083855, 0.2428367960027569
25.53191489361702, 0.24259343098480152
25.594493116395494, 0.24229072559410472
25.657071339173967, 0.2419736902947405
25.71964956195244, 0.24172290529613583
25.782227784730914, 0.24144435151396146
25.844806007509387, 0.24113423063262884
25.90738423028786, 0.240864731687641
25.969962453066334, 0.24059881257152513
26.032540675844807, 0.24029665166808617
26.09511889862328, 0.24004388907125984
26.157697121401753, 0.239757142497837
26.220275344180227, 0.2394590534888421
26.2828535669587, 0.23918100517988075
26.345431789737173, 0.23892484955198287
26.408010012515646, 0.2386234972577263
26.47058823529412, 0.2383444881121914
26.533166458072593, 0.23808793661543082
26.595744680851066, 0.23777395049809172
26.65832290362954, 0.23752271497125965
26.720901126408013, 0.23725709144159982
26.783479349186486, 0.23695655938724686
26.84605757196496, 0.23668474580389096
26.908635794743432, 0.23643619168747826
26.971214017521902, 0.23611334361586309
27.033792240300375, 0.235880160667156
27.09637046307885, 0.2356041498454294
27.15894868585732, 0.23529992185758739
27.221526908635795, 0.23504564421853225
27.284105131414268, 0.23478627600390592
27.34668335419274, 0.23449723168033548
27.409261576971215, 0.23421235135465512
27.471839799749688, 0.2339737487795967
27.53441802252816, 0.23367985753131285
27.596996245306634, 0.2334194102851771
27.659574468085108, 0.23316470371552495
27.72215269086358, 0.2328669086719498
27.784730913642054, 0.23259336107431156
27.847309136420527, 0.23236016254032332
27.909887359199, 0.2320628024840271
27.972465581977474, 0.23178011008064123
28.035043804755947, 0.2315494476232556
28.09762202753442, 0.23124463198332715
28.160200250312894, 0.23098948578817355
28.222778473091367, 0.23074015756790886
28.28535669586984, 0.2304527581537136
28.347934918648313, 0.23018142247399787
28.410513141426783, 0.22993736607841828
28.473091364205256, 0.22966055906030716
28.53566958698373, 0.22939634988986615
28.598247809762203, 0.22914066445786085
28.660826032540676, 0.228857183370167
28.72340425531915, 0.22860578973348888
28.785982478097623, 0.2283702832748342
28.848560700876096, 0.22807770825164816
28.91113892365457, 0.22779067551019874
28.973717146433042, 0.22756851861341723
29.036295369211516, 0.22728963412363465
29.09887359198999, 0.2270108390146133
29.161451814768462, 0.22680097814926217
29.224030037546935, 0.22650254983543724
29.28660826032541, 0.22623094711414443
29.349186483103882, 0.22601237009310782
29.411764705882355, 0.22572643326276992
29.47434292866083, 0.22545417023395892
29.5369211514393, 0.22520866121350172
29.599499374217775, 0.22494295110156595
29.662077596996248, 0.2246802780052655
29.72465581977472, 0.22443832837107194
29.787234042553195, 0.22417284546296765
29.849812265331668, 0.2239082815068227
29.912390488110137, 0.22366987274002184
29.97496871088861, 0.223406991983165
30.037546933667084, 0.22313654583380227
30.100125156445557, 0.22289221554858757
30.16270337922403, 0.22263531877747297
30.225281602002504, 0.22234938231598533
30.287859824780977, 0.22215357774507788
30.35043804755945, 0.22187562673357908
30.413016270337923, 0.22159009712794536
30.475594493116397, 0.2213731298819414
30.53817271589487, 0.221116087434097
30.600750938673343, 0.22083698848193664
30.663329161451816, 0.22060474901831398
30.72590738423029, 0.22035687488246147
30.788485607008763, 0.22008644133159838
30.851063829787236, 0.2198697481833186
30.91364205256571, 0.21960091476548071
30.976220275344183, 0.2193374825538216
31.038798498122656, 0.21909197811604567
31.10137672090113, 0.21885385080510145
31.163954943679602, 0.2185869250822416
31.226533166458076, 0.21834436766679255
31.28911138923655, 0.21810140660589372
31.35168961201502, 0.21782680738464796
31.414267834793492, 0.2176060424810375
31.476846057571965, 0.21736300065818445
31.53942428035044, 0.2170923921358498
31.60200250312891, 0.2168530885322185
31.664580725907385, 0.21662039747951853
31.727158948685858, 0.21635322430453885
31.78973717146433, 0.2161350383750568
31.852315394242805, 0.21588156773654793
31.914893617021278, 0.2156032252262896
31.97747183979975, 0.215384185948409
32.040050062578224, 0.21514763834113676
32.102628285356694, 0.21488566449014462
32.16520650813517, 0.214636725848375
32.22778473091364, 0.2144175741599325
32.29036295369212, 0.21415143681317592
32.35294117647059, 0.21392446020897002
32.415519399249064, 0.2136929488436038
32.47809762202753, 0.21342182730062462
32.54067584480601, 0.21318166810625952
32.60325406758448, 0.21296873603124553
32.66583229036296, 0.21270140406753882
32.72841051314143, 0.2124543203162867
32.7909887359199, 0.21224400929698792
32.85356695869837, 0.21196405221209585
32.91614518147685, 0.21174399285389472
32.97872340425532, 0.21151956468731528
33.041301627033796, 0.21125626830521976
33.103879849812266, 0.2110306651669063
33.16645807259074, 0.21080465597954265
33.22903629536921, 0.21054608118872575
33.29161451814769, 0.21031774162065822
33.35419274092616, 0.21008557013726425
33.416770963704636, 0.2098218443442566
33.479349186483105, 0.20961007337411855
33.541927409261575, 0.20938906154379097
33.60450563204005, 0.20912590876796805
33.66708385481852, 0.208872566490969
33.729662077597, 0.20867392284368907
33.79224030037547, 0.20841767257285784
33.854818523153945, 0.20816923288789943
33.917396745932415, 0.20796491355194316
33.97997496871089, 0.20771085821601679
34.04255319148936, 0.20747079869751456
34.10513141426784, 0.2072765630416406
34.16770963704631, 0.20701527783597373
34.230287859824784, 0.20677374286590922
34.292866082603254, 0.206557490723493
34.35544430538173, 0.2063084681558086
34.4180225281602, 0.2060799392904625
34.48060075093868, 0.20586688821131316
34.54317897371715, 0.20560507843302397
34.605757196495624, 0.2053879052980343
34.668335419274094, 0.20517831800546046
34.73091364205257, 0.20493299141873872
34.79349186483104, 0.20469616303347335
34.85607008760952, 0.20447839860707837
34.91864831038799, 0.20423720197682785
34.981226533166456, 0.2039879828669402
35.04380475594493, 0.2038151967289746
35.1063829787234, 0.203559248924413
35.16896120150188, 0.20330376901920585
35.23153942428035, 0.20311516175010297
35.294117647058826, 0.20287583433776815
35.356695869837296, 0.2026378111582491
35.41927409261577, 0.20242423183210884
35.48185231539424, 0.2021935799020372
35.54443053817272, 0.2019527832351572
35.60700876095119, 0.20176655528543966
35.669586983729666, 0.20151341871878148
35.732165206508135, 0.2012837856248404
35.79474342928661, 0.20106533337186072
35.85732165206508, 0.20084219001133846
35.91989987484356, 0.20060714579497999
35.98247809762203, 0.2003962081174468
36.045056320400505, 0.20017520396305802
36.107634543178975, 0.19991744716630222
36.17021276595745, 0.1997320046680354
36.23279098873592, 0.19950722487426273
36.2953692115144, 0.19926568724828433
36.35794743429287, 0.19905485215012755
36.42052565707134, 0.19884112730530742
36.483103879849814, 0.1985990194133279
36.545682102628284, 0.19841342627179265
36.60826032540676, 0.19817767971567515
36.67083854818523, 0.1979246426982569
36.73341677096371, 0.1977607172535818
36.79599499374218, 0.19751239489645903
36.858573216520654, 0.1972822633209322
36.92115143929912, 0.19706604647936718
36.9837296620776, 0.19686068330305026
37.04630788485607, 0.19662086851391797
37.10888610763455, 0.19642910194457386
37.171464330413016, 0.19620581885568603
37.23404255319149, 0.19596712923308776
37.29662077596996, 0.1957552810861539
37.35919899874844, 0.1955579018146719
37.42177722152691, 0.19531897074890162
37.484355444305386, 0.1951074984686325
37.546933667083856, 0.19490358942251287
37.60951188986233, 0.19465468473726977
37.6720901126408, 0.19446496281985304
37.73466833541928, 0.19425986000204237
37.79724655819775, 0.19402012343323607
37.859824780976226, 0.19382537991378077
37.922403003754695, 0.19361658059817083
37.984981226533165, 0.19338120832431138
38.04755944931164, 0.19318606701940286
38.11013767209011, 0.1929723247331189
38.17271589486859, 0.1927283950690887
38.23529411764706, 0.1925280491256237
38.297872340425535, 0.19234425448623377
38.360450563204004, 0.19210548178006548
38.42302878598248, 0.19188399283330287
38.48560700876095, 0.19170242064742507
38.54818523153943, 0.19146795918448817
38.6107634543179, 0.1912499389822543
38.673341677096374, 0.1910670642203443
38.735919899874844, 0.19083300682310647
38.79849812265332, 0.1906213985126301
38.86107634543179, 0.19044569176200363
38.92365456821027, 0.19019835155987735
38.98623279098874, 0.19001162221422668
39.048811013767214, 0.18980255012884953
39.11138923654568, 0.1895690656389603
39.17396745932416, 0.18937229101019137
39.23654568210263, 0.1891821550256405
39.29912390488111, 0.1889368038368373
39.361702127659576, 0.18875629402003194
39.424280350438046, 0.1885625956741241
39.48685857321652, 0.1883358454002877
39.54943679599499, 0.1881305085776289
39.61201501877347, 0.1879343271322393
39.67459324155194, 0.18771806539466063
39.737171464330416, 0.18749920032963074
39.799749687108886, 0.18733512189090468
39.86232790988736, 0.18710138192944484
39.92490613266583, 0.18687491743316872
39.98748435544431, 0.18670896177793614
40.05006257822278, 0.1864864934078372
40.112640801001255, 0.1862757737494447
40.175219023779725, 0.18608868054036967
40.2377972465582, 0.18587194667514162
40.30037546933667, 0.1856584402381422
40.36295369211515, 0.18549588255555122
40.42553191489362, 0.18525186388416073
40.488110137672095, 0.1850592057360698
40.550688360450565, 0.18486562650303784
40.61326658322904, 0.18465428467624065
40.67584480600751, 0.1844491559885153
40.73842302878599, 0.1842653787892587
40.80100125156446, 0.18405645352817274
40.86357947434293, 0.18382757719689657
40.926157697121404, 0.1836670659769256
40.988735919899874, 0.18345743174676715
41.05131414267835, 0.1832439011829119
41.11389236545682, 0.18307520803952573
41.1764705882353, 0.18285637913065358
41.23904881101377, 0.18264191215872813
41.30162703379224, 0.182482841750612
41.36420525657071, 0.1822622305406412
41.42678347934919, 0.18203406241614192
41.48936170212766, 0.18189531448566415
41.55193992490614, 0.18165835354469714
41.614518147684606, 0.18145724790563145
41.67709637046308, 0.18126971677376835
41.73967459324155, 0.1810757748827021
41.80225281602003, 0.180860833007436
41.8648310387985, 0.18067540563573128
41.927409261576976, 0.18049000772769055
41.989987484355446, 0.18027476030270315
42.05256570713392, 0.18008799019995114
42.11514392991239, 0.17990187418782846
42.17772215269087, 0.17969010846797276
42.24030037546934, 0.1795051401285713
42.30287859824781, 0.17931793510201324
42.365456821026285, 0.17909006388458756
42.428035043804755, 0.17892790431697703
42.49061326658323, 0.17873802496091618
42.5531914893617, 0.17850536580647008
42.61576971214018, 0.1783703180482091
42.67834793491865, 0.17815803223767857
42.740926157697125, 0.1779445515243343
42.803504380475594, 0.1777798047107289
42.86608260325407, 0.17758027889915598
42.92866082603254, 0.17735605985779213
42.99123904881102, 0.17718771520979126
43.05381727158949, 0.17701083243970883
43.116395494367964, 0.17679759527632738
43.178973717146434, 0.17660499533226698
43.24155193992491, 0.17643586875467365
43.30413016270338, 0.1762251079538267
43.36670838548186, 0.1760429502171558
43.42928660826033, 0.1758649114962677
43.491864831038804, 0.17565181804397448
43.55444305381727, 0.17546594483244046
43.61702127659575, 0.17530346923225434
43.67959949937422, 0.17508045897833419
43.74217772215269, 0.17492219559013925
43.804755944931166, 0.17472894913230205
43.867334167709636, 0.1745109675350587
43.92991239048811, 0.17434242343142597
43.99249061326658, 0.17416988419731916
44.05506883604506, 0.17395716923353569
44.11764705882353, 0.17376555556468357
44.180225281602006, 0.17361100207946814
44.242803504380475, 0.17340266236848467
44.30538172715895, 0.17322709333058778
44.36795994993742, 0.17304759308231057
44.4305381727159, 0.17284700628503388
44.49311639549437, 0.17265333372911915
44.555694618272845, 0.17250495198196691
44.618272841051315, 0.17229200047777707
44.68085106382979, 0.17209278564377384
44.74342928660826, 0.17195300590032006
44.80600750938674, 0.17172087141107997
44.86858573216521, 0.17155377186176785
44.931163954943685, 0.17138699334367052
44.993742177722154, 0.1711835211412274
45.05632040050063, 0.17099531962439898
45.1188986232791, 0.17085032601790634
45.18147684605757, 0.1706216533901099
45.24405506883605, 0.17046003383575953
45.30663329161452, 0.17028503728021047
45.369211514392994, 0.17008461605556974
45.431789737171464, 0.16990705011366306
45.49436795994994, 0.16974251365221762
45.55694618272841, 0.16955196835168598
45.61952440550689, 0.16934639957804393
45.68210262828536, 0.16920613393788933
45.74468085106383, 0.16900946634874553
45.8072590738423, 0.16882322539928518
45.86983729662078, 0.16867240754432844
45.93241551939925, 0.1684676102682006
45.994993742177726, 0.16827671901688226
46.057571964956196, 0.1681387969744754
46.12015018773467, 0.16793372321977923
46.18272841051314, 0.16772966613412435
46.24530663329162, 0.16759235950391688
46.30788485607009, 0.16739110019217468
46.370463078848566, 0.1672102876929393
46.433041301627036, 0.1670477193825582
46.49561952440551, 0.16686298894537266
46.55819774718398, 0.16667164487793698
46.62077596996245, 0.16651112065524945
46.68335419274093, 0.1663368145068918
46.7459324155194, 0.16614651707948325
46.808510638297875, 0.16598084802091903
46.871088861076345, 0.16580371030002483
46.93366708385482, 0.16561732869695678
46.99624530663329, 0.16548265849840044
47.05882352941177, 0.16528164338015133
47.12140175219024, 0.16507489018174837
47.183979974968715, 0.16493662212948912
47.246558197747184, 0.16475840416711238
47.30913642052566, 0.16455087539990967
47.37171464330413, 0.1644366861365395
47.43429286608261, 0.1642344866180471
47.49687108886108, 0.16404262841879344
47.559449311639554, 0.16390391834680365
47.622027534418024, 0.16371597431865792
47.6846057571965, 0.16352575760241764
47.74718397997497, 0.16335889571758413
47.80976220275345, 0.1631989300306134
47.87234042553192, 0.16300962601336616
47.93491864831039, 0.16284352271713612
47.99749687108886, 0.16268271613620655
48.06007509386734, 0.16249389479247353
48.12265331664581, 0.1623351600669244
48.18523153942428, 0.16217035185171574
48.247809762202756, 0.16197712768015549
48.310387984981226, 0.1618137850274866
48.3729662077597, 0.1616608995230125
48.43554443053817, 0.16144676558607757
48.49812265331665, 0.16132670203914096
48.56070087609512, 0.16114731196375445
48.623279098873596, 0.16094521933153294
48.685857321652065, 0.16080207633674407
48.74843554443054, 0.16064256996337747
48.81101376720901, 0.16044629088357815
48.87359198998749, 0.1602825609639345
48.93617021276596, 0.16013756078671387
48.998748435544435, 0.15994726982823648
49.061326658322905, 0.15979884373236683
49.12390488110138, 0.15963571381405162
49.18648310387985, 0.1594442505989044
49.24906132665833, 0.1592769394346794
49.3116395494368, 0.15913875613976183
49.374217772215275, 0.15894633170247058
49.436795994993744, 0.1587731070154004
49.49937421777222, 0.15863887319390946
49.56195244055069, 0.15843021626294126
49.62453066332916, 0.1582859484152844
49.68710888610764, 0.158134871239329
49.74968710888611, 0.1579460435313162
49.812265331664584, 0.15778072628559847
49.87484355444305, 0.15763649801745225
49.93742177722153, 0.15745590635801915
50.0, 0.15731032969394634
51.036454610436024, 0.1545787298965508
52.03716940671909, 0.15207222104653234
53.03788420300215, 0.149570959383645
54.038598999285206, 0.1471061617134032
55.03931379556826, 0.14475698092285577
56.040028591851325, 0.14240219913819482
57.04074338813439, 0.14009627124827087
58.04145818441744, 0.13789129524672522
59.0421729807005, 0.13569571154458118
60.04288777698356, 0.13353231092506876
61.043602573266625, 0.13144474863992092
62.04431736954968, 0.12938728176744102
63.04503216583274, 0.1273487068776416
64.0457469621158, 0.12538667736615475
65.04646175839886, 0.12346014236232804
66.04717655468193, 0.12154044343602341
67.04789135096497, 0.11968682008854668
68.04860614724804, 0.11788912644776757
69.0493209435311, 0.11607993768528026
70.05003573981415, 0.11433459544230505
71.05075053609721, 0.1126537372429097
72.05146533238027, 0.1109431403388207
73.05218012866334, 0.1092981207936142
74.0528949249464, 0.10772144750208522
75.05360972122945, 0.10611543056962945
76.05432451751251, 0.10457101884850421
77.05503931379558, 0.10307602170145067
78.05575411007862, 0.10156164567176708
79.05646890636169, 0.10007929100200418
80.05718370264475, 0.09867854636664866
81.05789849892781, 0.0972707823991
82.05861329521088, 0.0958697646891233
83.05932809149392, 0.09455837747728697
84.06004288777699, 0.09321311469152521
85.06075768406005, 0.09190015450953533
86.0614724803431, 0.09066277764520472
87.06218727662616, 0.08940984371339104
88.06290207290922, 0.0881683740929537
89.06361686919229, 0.08698586566933146
90.06433166547535, 0.08580734495714452
91.0650464617584, 0.08463160013599748
92.06576125804146, 0.08351255040683074
93.06647605432453, 0.0824051926144706
94.06719085060757, 0.08129035269868705
95.06790564689064, 0.0802230729315506
96.0686204431737, 0.07918877221979058
97.06933523945676, 0.07813359309069196
98.07005003573983, 0.07712321728038034
99.07076483202287, 0.07615737735903376
100.07147962830594, 0.07514863959398019
101.072194424589, 0.07419132906848748
102.07290922087205, 0.07328326062602496
103.07362401715511, 0.0723334545342461
104.07433881343817, 0.0714281528213743
105.07505360972124, 0.07056247439739459
106.0757684060043, 0.06966137740677382
107.07648320228735, 0.06878092572771102
108.07719799857041, 0.06796667987221601
109.07791279485348, 0.06713131459127175
110.07862759113652, 0.06629339009653444
111.07934238741959, 0.0655317809796244
112.08005718370265, 0.06472689492230838
113.08077197998571, 0.0639365563052734
114.08148677626878, 0.06321464450858921
115.08220157255182, 0.06246332352545636
116.08291636883489, 0.061715674499307864
117.08363116511795, 0.061016781085635095
118.084345961401, 0.060308222107708066
119.08506075768406, 0.059596061743576054
120.08577555396712, 0.058953748184698854
121.08649035025019, 0.05826320600423714
122.08720514653325, 0.05758285075011699
123.0879199428163, 0.05694024950791295
124.08863473909936, 0.0563201451841372
125.08934953538242, 0.055672235291838845
126.09006433166547, 0.05506104473417666
127.09077912794854, 0.054482756695358805
128.0914939242316, 0.05384211783781061
129.09220872051466, 0.05327517768076196
130.09292351679773, 0.05273135996898016
131.0936383130808, 0.05214091372890288
132.09435310936385, 0.051589314696849554
133.09506790564689, 0.05106553608982605
134.09578270192995, 0.05050201089866436
135.096497498213, 0.049953527950578155
136.09721229449607, 0.04948012041418746
137.09792709077914, 0.04894306194082818
138.0986418870622, 0.04841732119988234
139.09935668334526, 0.0479587299919529
140.1000714796283, 0.04745152088425522
141.10078627591136, 0.04695557068902134
142.10150107219442, 0.046520570408612794
143.1022158684775, 0.04604838201107891
144.10293066476055, 0.04556384810995486
145.1036454610436, 0.04514903949903205
146.10436025732668, 0.04470303801155512
147.10507505360974, 0.04425357375839659
148.1057898498928, 0.043865169745419104
149.10650464617584, 0.043420882826516356
150.1072194424589, 0.04298617670952151
151.10793423874196, 0.04258374633887589
152.10864903502502, 0.04219844248385947
153.1093638313081, 0.041780292477699425
154.11007862759115, 0.0413959241580056
155.1107934238742, 0.0410322949328732
156.11150822015725, 0.04061433475986779
157.1122230164403, 0.040262249015781036
158.11293781272337, 0.03992554503262281
159.11365260900644, 0.039540872430847605
160.1143674052895, 0.039179931835932734
161.11508220157256, 0.03886385415207569
162.11579699785563, 0.03849422466346894
163.1165117941387, 0.03816177132881322
164.11722659042175, 0.03784910603548577
165.11794138670479, 0.03749465585113037
166.11865618298785, 0.03714973406586013
167.1193709792709, 0.03686757526592193
168.12008577555397, 0.03653991922460617
169.12080057183704, 0.03620681838838881
170.1215153681201, 0.035938965804778296
171.12223016440316, 0.03561505896605744
172.1229449606862, 0.03530553229545613
173.12365975696926, 0.03504928284805805
174.12437455325232, 0.03475608832535679
175.1250893495354, 0.03446025110883344
176.12580414581845, 0.03419748627025814
177.1265189421015, 0.03392128486779624
178.12723373838458, 0.033631611580934015
179.12794853466764, 0.03338155771057693
180.1286633309507, 0.03312244030578765
181.12937812723374, 0.03284129180237164
182.1300929235168, 0.03259121359620563
183.13080771979986, 0.03235583685609039
184.13152251608292, 0.03208534383796232
185.132237312366, 0.03184455139975411
186.13295210864905, 0.03163013539515877
187.1336669049321, 0.03136097834474879
188.13438170121515, 0.031129024997531098
189.1350964974982, 0.030929088086787862
190.13581129378127, 0.030676162593678447
191.13652609006434, 0.030461149968264746
192.1372408863474, 0.030256530515525647
193.13795568263046, 0.030012170960168727
194.13867047891353, 0.029776679758113996
195.1393852751966, 0.029593559710163725
196.14010007147965, 0.02937596710924048
197.14081486776269, 0.02914679106211768
198.14152966404575, 0.0289801660205315
199.1422444603288, 0.028751981141298823
200.14295925661187, 0.028542628739251015
201.14367405289494, 0.0283827159038239
202.144388849178, 0.028181880459016206
203.14510364546106, 0.02797596841916109
204.1458184417441, 0.027808793849033644
205.14653323802716, 0.027620062479782707
206.14724803431022, 0.027420155405729157
207.1479628305933, 0.02725766004475752
208.14867762687635, 0.027080788649703355
209.1493924231594, 0.02688443517610178
210.15010721944248, 0.026717154827079065
211.15082201572554, 0.026561355575816487
212.1515368120086, 0.026370859278394557
213.15225160829164, 0.026209257135248576
214.1529664045747, 0.026069470629761275
215.15368120085776, 0.025876635535857808
216.15439599714082, 0.025720879052495593
217.1551107934239, 0.025592330237514952
218.15582558970695, 0.0254119947871995
219.15654038599, 0.0252632195690279
220.15725518227305, 0.025132866434272098
221.1579699785561, 0.024957179210218804
222.15868477483917, 0.024791192269432515
223.15939957112224, 0.024673824109845
224.1601143674053, 0.024520262716680927
225.16082916368836, 0.024356787629026468
226.16154395997143, 0.02425367587772246
227.1622587562545, 0.024092075623606057
228.16297355253755, 0.02393949036256059
229.16368834882059, 0.023840635608233084
230.16440314510365, 0.023697259433516814
231.1651179413867, 0.023550957584962538
232.16583273766977, 0.023442486449775052
233.16654753395284, 0.023308494898080373
234.1672623302359, 0.023165997357279425
235.16797712651896, 0.023081400767839377
236.168691922802, 0.022934109824020207
237.16940671908506, 0.022792203920713773
238.17012151536812, 0.02267764657865549
239.1708363116512, 0.022572169687169345
240.17155110793425, 0.02243322165893567
241.1722659042173, 0.022322386391410237
242.17298070050037, 0.022229537595041964
243.17369549678344, 0.022072472998667707
244.1744102930665, 0.021979781337337287
245.17512508934954, 0.021896258100545282
246.1758398856326, 0.02176295082649389
247.17655468191566, 0.02166212120472273
248.17726947819872, 0.02157429565055141
249.1779842744818, 0.02144348271009318
250.17869907076485, 0.02132268956125193
251.1794138670479, 0.021263100497212178
252.18012866333095, 0.02113559456526767
253.180843459614, 0.021015297903554515
254.18155825589707, 0.020951723494813532
255.18227305218014, 0.020830259011760634
256.1829878484632, 0.02071950180333828
257.18370264474623, 0.020660164806715516
258.1844174410293, 0.020554006718086087
259.18513223731236, 0.02043443772372461
260.18584703359545, 0.020377051842535136
261.1865618298785, 0.020278345802143327
262.1872766261616, 0.02017597276210193
263.1879914224446, 0.02012639706169643
264.1887062187277, 0.020012226061151807
265.18942101501074, 0.019906766007715133
266.19013581129377, 0.019827140487768506
267.19085060757686, 0.019755409577624058
268.1915654038599, 0.01964969467742863
269.192280200143, 0.0195726442461704
270.192994996426, 0.019504927744434318
271.1937097927091, 0.01938611574275838
272.19442458899215, 0.019326586741079628
273.1951393852752, 0.01927228978928211
274.1958541815583, 0.01917055362804859
275.1965689778413, 0.019088682546915953
276.1972837741244, 0.019041772191835903
277.19799857040744, 0.01894091389749373
278.1987133666905, 0.018877087472639106
279.19942816297356, 0.01881842078591303
280.2001429592566, 0.018719152320974854
281.2008577555397, 0.01862801393405772
282.2015725518227, 0.018591937182564668
283.2022873481058, 0.01850526014533356
284.20300214438885, 0.01841386171031274
285.20371694067194, 0.018381305153488767
286.204431736955, 0.018284624122876986
287.20514653323806, 0.018206961348004366
288.2058613295211, 0.018175749781225284
289.20657612580413, 0.018100394121309184
290.2072909220872, 0.018024616666340015
291.20800571837026, 0.017976173719211827
292.20872051465335, 0.01790738255631243
293.2094353109364, 0.01782712204270144
294.2101501072195, 0.017783396969997138
295.2108649035025, 0.017720892731253244
296.2115796997856, 0.017639072026838086
297.21229449606864, 0.017584901563132818
298.21300929235167, 0.017536379776215725
299.21372408863476, 0.01745793865702365
300.2144388849178, 0.017404698748648948
301.2151536812009, 0.01736950336943316
302.2158684774839, 0.017281717989938855
303.216583273767, 0.01723003615025432
304.21729807005005, 0.017201633648074387
305.2180128663331, 0.017122040658162814
306.2187276626162, 0.017081693685123946
307.2194424588992, 0.017038663695154364
308.2201572551823, 0.01695927031085811
309.22087205146534, 0.016888756126423102
310.2215868477484, 0.01686485732167992
311.22230164403146, 0.016802216189140188
312.2230164403145, 0.016730732060705432
313.2237312365976, 0.016716467652334557
314.2244460328806, 0.016634829069517423
315.2251608291637, 0.016577747026416567
316.22587562544675, 0.016564440721602323
317.22659042172984, 0.016504778117894452
318.2273052180129, 0.016442141309489577
319.22802001429596, 0.01641651930776778
320.228734810579, 0.016362516009343214
321.22944960686203, 0.016300814825308044
322.2301644031451, 0.016274053745658427
323.23087919942816, 0.01622496615175108
324.23159399571125, 0.016160415413522117
325.2323087919943, 0.016122331361192618
326.2330235882774, 0.016090425862042148
327.2337383845604, 0.016025475147603014
328.2344531808435, 0.015988161478814728
329.23516797712654, 0.015965306265081372
330.23588277340957, 0.01589323164521111
331.23659756969266, 0.015857794685591526
332.2373123659757, 0.015841738204611835
333.2380271622588, 0.01577709074233715
334.2387419585418, 0.01574402663226008
335.2394567548249, 0.015721222775208838
336.24017155110795, 0.015655816627999274
337.240886347391, 0.015601045496080275
338.2416011436741, 0.015589337367964298
339.2423159399571, 0.015538788222397727
340.2430307362402, 0.015481768074946788
341.24374553252323, 0.015480158746355733
342.2444603288063, 0.015416957875898772
343.24517512508936, 0.015366899478624765
344.2458899213724, 0.015366451504181994
345.2466047176555, 0.0153171178728348
346.2473195139385, 0.015267964487576701
347.2480343102216, 0.015255283728150824
348.24874910650465, 0.015211287928946613
349.24946390278774, 0.01516310961827275
350.2501786990708, 0.015169110646314985
351.25089349535386, 0.015108533083857994
352.2516082916369, 0.015056705938057082
353.25232308791993, 0.015030017432878597
354.253037884203, 0.01500768010106358
355.25375268048606, 0.014954605302040177
356.25446747676915, 0.014928613193259582
357.2551822730522, 0.014913961676433198
358.2558970693353, 0.014840876619010525
359.2566118656183, 0.014829991811490344
360.2573266619014, 0.014822003226768672
361.25804145818444, 0.014768328305688841
362.25875625446747, 0.014747617796855007
363.25947105075056, 0.014732047946424133
364.2601858470336, 0.01467726625681525
365.2609006433167, 0.014633781440745315
366.2616154395997, 0.014644099145562584
367.2623302358828, 0.014589013595978067
368.26304503216585, 0.014542879471632512
369.2637598284489, 0.014548725906964068
370.264474624732, 0.01449456170192324
371.265189421015, 0.014455456147950721
372.2659042172981, 0.014463797961612426
373.26661901358113, 0.014421978774630143
374.2673338098642, 0.01437086381907265
375.26804860614726, 0.014379414139285422
376.2687634024303, 0.014342254260185686
377.2694781987134, 0.014306313298446099
378.2701929949964, 0.01431893319664905
379.2709077912795, 0.01426472896586845
380.27162258756255, 0.014222709718428381
381.27233738384564, 0.014204384759841655
382.2730521801287, 0.014189601453417409
383.27376697641176, 0.014144492538869496
384.2744817726948, 0.014126906779524178
385.27519656897783, 0.01411198981567057
386.2759113652609, 0.014053477297916879
387.27662616154396, 0.01405143023864537
388.27734095782705, 0.01404880718357942
389.2780557541101, 0.014003470061760646
390.2787705503932, 0.013977857881214787
391.2794853466762, 0.013981103556283767
392.2802001429593, 0.013934145361975852
393.28091493924234, 0.013927358428420135
394.28162973552537, 0.013914867014183138
395.28234453180846, 0.013866908376702564
396.2830593280915, 0.013828864641879855
397.2837741243746, 0.013841133216237412
398.2844889206576, 0.013802046096550296
399.2852037169407, 0.013761797392441093
400.28591851322375, 0.013776627911346668
401.2866333095068, 0.013723679543339256
402.2873481057899, 0.013696681726456068
403.2880629020729, 0.013712128852328503
404.288777698356, 0.013679755801125746
405.28949249463903, 0.013652096531990966
406.2902072909221, 0.013648393775768744
407.29092208720516, 0.013620700530126043
408.2916368834882, 0.01358640747800646
409.2923516797713, 0.013587509068615392
410.2930664760543, 0.013563595896073295
411.2937812723374, 0.013525686504634612
412.29449606862045, 0.013514072862050152
413.29521086490354, 0.013501896966275836
414.2959256611866, 0.013467453691349033
415.29664045746966, 0.01345582248663151
416.2973552537527, 0.013456399904577263
417.29807005003573, 0.013409151655905293
418.2987848463188, 0.01339886288981203
419.29949964260186, 0.013405298720959032
420.30021443888495, 0.013364933275201349
421.300929235168, 0.013366858079063095
422.3016440314511, 0.013355284629044846
423.3023588277341, 0.013313176455095367
424.3030736240172, 0.01328171680245975
425.30378842030024, 0.013292674711787248
426.30450321658327, 0.013263419364153033
427.30521801286636, 0.013229652130424442
428.3059328091494, 0.01324900224985167
429.3066476054325, 0.013198346188589005
430.3073624017155, 0.01317898541926508
431.3080771979986, 0.013199207711854765
432.30879199428165, 0.013170052167432235
433.3095067905647, 0.013141641589415375
434.3102215868478, 0.01314980195534206
435.3109363831308, 0.013124840775210249
436.3116511794139, 0.013097405329690979
437.31236597569693, 0.013103224500801222
438.31308077198, 0.013081227630734047
439.31379556826306, 0.013049318383625667
440.3145103645461, 0.0130422864390241
441.3152251608292, 0.013037734912661773
442.3159399571122, 0.01300370312877128
443.3166547533953, 0.01299695922543936
444.31736954967835, 0.012998854445780177
445.31808434596144, 0.012957047503065939
446.3187991422445, 0.012952479571633072
447.31951393852756, 0.012960737274449357
448.3202287348106, 0.012925328232252396
449.32094353109363, 0.012922546351114306
450.3216583273767, 0.012922932424753128
451.32237312365976, 0.012885246600676687
452.32308791994285, 0.012860090181577227
453.3238027162259, 0.012873190053974764
454.324517512509, 0.01284683020830099
455.325232308792, 0.012818283947857228
456.3259471050751, 0.012840690191279211
457.32666190135814, 0.012800776831595568
458.32737669764117, 0.012778515417374596
459.32809149392426, 0.012802315873713587
460.3288062902073, 0.012774924549729724
461.3295210864904, 0.012751589198053075
462.3302358827734, 0.012763968280466257
463.3309506790565, 0.012740719457182099
464.33166547533955, 0.012718705113044296
465.3323802716226, 0.012746966095314774
466.3330950679057, 0.012707297415489902
467.3338098641887, 0.012680340296577964
468.3345246604718, 0.012676728949271734
469.33523945675483, 0.012673794498241391
470.3359542530379, 0.012644185757757623
471.33666904932096, 0.012640985141782971
472.337383845604, 0.012643478444095368
473.3380986418871, 0.012594649422690622
474.3388134381701, 0.012606022856625227
475.3395282344532, 0.012614958721180266
476.34024303073625, 0.012583523634431904
477.34095782701934, 0.012586063390828166
478.3416726233024, 0.012586496957591385
479.34238741958546, 0.012552789335655038
480.3431022158685, 0.012532163200726113
481.34381701215153, 0.012558286885168336
482.3445318084346, 0.012522987813448965
483.34524660471766, 0.012498845759883536
484.34596140100075, 0.01252202595127555
485.3466761972838, 0.012484992682122132
486.3473909935669, 0.012467345817212917
487.3481057898499, 0.012493277930821917
488.348820586133, 0.012467501351094683
489.34953538241604, 0.01243692877417706
490.35025017869907, 0.012463549353453104
491.35096497498216, 0.012441304275001177
492.3516797712652, 0.012425851381900353
493.3523945675483, 0.012454229454107625
494.3531093638313, 0.012415650252565174
495.3538241601144, 0.012393007743841009
496.35453895639745, 0.01239199245879141
497.3552537526805, 0.01239090090909988
498.3559685489636, 0.012364128393027066
499.3566833452466, 0.012363763525118187
500.3573981415297, 0.012360189613172642
501.35811293781273, 0.012321352552498707
502.3588277340958, 0.012336103912737905
503.35954253037886, 0.012345131264183705
504.3602573266619, 0.012317078993026906
505.360972122945, 0.01230888031987974
506.361686919228, 0.012323711288725551
507.3624017155111, 0.012293114354850712
508.36311651179415, 0.01230586428790304
509.36383130807724, 0.01230254410956836
510.3645461043603, 0.012269866201184611
511.36526090064336, 0.012249097905013764
512.3659756969264, 0.012273752541895808
513.3666904932095, 0.012247717789873507
514.3674052894925, 0.012224215772653575
515.3681200857756, 0.012251726563648884
516.3688348820586, 0.012209532506261445
517.3695496783417, 0.012199957850193309
518.3702644746247, 0.012228730489483112
519.3709792709078, 0.012207266498367139
520.3716940671909, 0.012195987674180578
521.3724088634739, 0.012205081348643357
522.373123659757, 0.012187432774144562
523.3738384560401, 0.012168606013559884
524.3745532523232, 0.012183561057401919
525.3752680486061, 0.01216849715073918
526.3759828448892, 0.012145183315750792
527.3766976411723, 0.012146642972458703
528.3774124374554, 0.012141953852478906
529.3781272337384, 0.01212313605568989
530.3788420300215, 0.012124731408776313
531.3795568263046, 0.012133090836048941
532.3802716225875, 0.012099145824033063
533.3809864188706, 0.012102999385778562
534.3817012151537, 0.012117209540768514
535.3824160114368, 0.01208983255497487
536.3831308077198, 0.012107624563344837
537.3838456040029, 0.012101552808449127
538.384560400286, 0.012071503932009503
539.385275196569, 0.012053931239640813
540.385989992852, 0.012074357475660371
541.3867047891351, 0.012054245017733129
542.3874195854182, 0.012033980811450552
543.3881343817012, 0.01206231761193756
544.3888491779843, 0.012019558049234975
545.3895639742674, 0.012014421789414653
546.3902787705504, 0.012044343097108081
547.3909935668335, 0.012023226076617927
548.3917083631165, 0.012006569510513588
549.3924231593996, 0.01202582565218809
550.3931379556826, 0.012007961080175896
551.3938527519657, 0.011993228711723817
552.3945675482488, 0.01200942336257533
553.3952823445318, 0.011993528332318464
554.3959971408149, 0.011973502878094481
555.396711937098, 0.011976477551790281
556.397426733381, 0.011978587909469662
557.398141529664, 0.011955484208765795
558.3988563259471, 0.011959010399896181
559.3995711222302, 0.011965675543535562
560.4002859185132, 0.011934752304079373
561.4010007147963, 0.011941548470023659
562.4017155110794, 0.011954729340660998
563.4024303073625, 0.011929851244376257
564.4031451036454, 0.01193855956414923
565.4038598999285, 0.01194335313421509
566.4045746962116, 0.01191538194760023
567.4052894924947, 0.011901787028763206
568.4060042887777, 0.011921371112010302
569.4067190850608, 0.011901883305543242
570.4074338813439, 0.011884425508180332
571.4081486776269, 0.011913001429971554
572.40886347391, 0.011879914069157445
573.409578270193, 0.011868515062532257
574.4102930664761, 0.011899207913752992
575.4110078627591, 0.011877699181067949
576.4117226590422, 0.011863991940298031
577.4124374553253, 0.011884884998023202
578.4131522516083, 0.011866651775154023
579.4138670478914, 0.011855274203159958
580.4145818441744, 0.0118893172983798
581.4152966404575, 0.011855710111801832
582.4160114367405, 0.011838662103266796
583.4167262330236, 0.011842798178400643
584.4174410293067, 0.011844259953729843
585.4181558255897, 0.011823691225562562
586.4188706218728, 0.01182847756606874
587.4195854181559, 0.011833592446682238
588.420300214439, 0.011795165007759175
589.4210150107219, 0.011814385606446133
590.421729807005, 0.011826101728092077
591.4224446032881, 0.011803333647438876
592.4231593995712, 0.011815394469572162
593.4238741958542, 0.011818105034653423
594.4245889921373, 0.011792399208182843
595.4253037884204, 0.011781448601843039
596.4260185847033, 0.011809927554827215
597.4267333809864, 0.011781826581523679
598.4274481772695, 0.011766974580946641
599.4281629735526, 0.01179431326300958
600.4288777698356, 0.011762519688797763
601.4295925661187, 0.011753893813202469
602.4303073624018, 0.011784555162873061
603.4310221586848, 0.011763147179267663
604.4317369549678, 0.011741342973462809
605.4324517512509, 0.011773563794692974
606.433166547534, 0.011754890064596882
607.433881343817, 0.011748562551443652
608.4345961401001, 0.011780399377791932
609.4353109363832, 0.011746649871726439
610.4360257326662, 0.011732434800820717
611.4367405289493, 0.011737366883157026
612.4374553252323, 0.011738901768620892
613.4381701215154, 0.011719913212595148
614.4388849177984, 0.011725781262010977
615.4395997140815, 0.011722934275885933
616.4403145103646, 0.011693538843760606
617.4410293066476, 0.011714350167713041
618.4417441029307, 0.011724550668883152
619.4424588992138, 0.011703795386007368
620.4431736954969, 0.011702873059317212
621.4438884917798, 0.011719044058800848
622.4446032880629, 0.011695187067517468
623.445318084346, 0.011717450170426875
624.446032880629, 0.011713507368106828
625.4467476769121, 0.01168684594382745
626.4474624731952, 0.011673932431965808
627.4481772694783, 0.011701089087305074
628.4488920657612, 0.011679218207713032
629.4496068620443, 0.011663383536358393
630.4503216583274, 0.011693889025599227
631.4510364546105, 0.011654073310430382
632.4517512508935, 0.011652980763277301
633.4524660471766, 0.011685580361307197
634.4531808434597, 0.01166673822246698
635.4538956397427, 0.011663417690808984
636.4546104360257, 0.011676331360022708
637.4553252323088, 0.011660430714687553
638.4560400285919, 0.011648956231946936
639.4567548248749, 0.011668823385228526
640.457469621158, 0.011654736858962044
641.4581844174411, 0.011638201986754308
642.4588992137241, 0.011644457541287003
643.4596140100072, 0.011639361079428328
644.4603288062902, 0.011628442029375172
645.4610436025733, 0.011635252362422967
646.4617583988563, 0.011643536748265624
647.4624731951394, 0.011615506310890256
648.4631879914225, 0.011625826341186592
649.4639027877055, 0.011640098070580442
650.4646175839886, 0.011618540677593664
651.4653323802717, 0.011644555891681115
652.4660471765548, 0.01163668972564776
653.4667619728377, 0.011611802703848458
654.4674767691208, 0.01160103645407698
655.4681915654039, 0.011623441793269589
656.468906361687, 0.011605843976802347
657.46962115797, 0.011592262446367302
658.4703359542531, 0.011622184465333578
659.4710507505362, 0.011581164839483704
660.4717655468191, 0.011583487449121969
661.4724803431022, 0.011615816622431696
662.4731951393853, 0.011596585860584787
663.4739099356684, 0.01158531300276047
664.4746247319514, 0.011608739786574585
665.4753395282345, 0.011591877747135533
666.4760543245176, 0.011583773486183759
667.4767691208006, 0.011603377746217353
668.4774839170836, 0.01158779180869133
669.4781987133667, 0.011573802325412925
670.4789135096498, 0.011580458381917933
671.4796283059328, 0.011583122470017856
672.4803431022159, 0.011565306381439926
673.481057898499, 0.011572974599673198
674.481772694782, 0.011578468369619645
675.4824874910651, 0.011552871953328889
676.4832022873481, 0.011565174512278485
677.4839170836312, 0.011577411641271728
678.4846318799142, 0.011557675119511692
679.4853466761973, 0.01157221379010044
680.4860614724804, 0.011575678747659383
681.4867762687634, 0.011552245338652506
682.4874910650465, 0.011544820157497767
683.4882058613296, 0.011565132749949601
684.4889206576127, 0.011547559026699912
685.4896354538956, 0.011536009625911508
686.4903502501787, 0.011565032877302614
687.4910650464618, 0.01153421421707122
688.4917798427448, 0.01152850643124961
689.4924946390279, 0.011560425844558358
690.493209435311, 0.011540208235691499
691.4939242315941, 0.011531291500033555
692.494639027877, 0.011555184631524757
693.4953538241601, 0.011537531310614978
694.4960686204432, 0.011532201170598964
695.4967834167263, 0.011566439795135663
696.4974982130093, 0.011534701556316767
697.4982130092924, 0.011523154914798325
698.4989278055755, 0.011530136978567786
699.4996426018585, 0.011531349084005306
700.5003573981415, 0.011515572189455129
701.5010721944246, 0.011523601641973434
702.5017869907077, 0.011526808521209736
703.5025017869907, 0.011494752087599393
704.5032165832738, 0.011517119172094213
705.5039313795569, 0.011527117952498321
706.5046461758399, 0.011508930469440147
707.505360972123, 0.011526135791999934
708.506075768406, 0.01152672675343169
709.5067905646891, 0.011505106717736156
710.5075053609721, 0.01149968442249517
711.5082201572552, 0.01152607262303175
712.5089349535383, 0.0115014201852462
713.5096497498213, 0.011491884829403411
714.5103645461044, 0.011518910236023607
715.5110793423875, 0.011488993965938263
716.5117941386706, 0.011485380239979118
717.5125089349535, 0.011516317399583429
718.5132237312366, 0.011495835881290977
719.5139385275197, 0.011479174772712984
720.5146533238028, 0.0115125571898165
721.5153681200858, 0.011494154823579305
722.5160829163689, 0.011493456382234035
723.516797712652, 0.011524320667209976
724.5175125089349, 0.011492278332281758
725.518227305218, 0.011483146761918826
726.5189421015011, 0.011490187526686702
727.5196568977842, 0.011490777176274945
728.5203716940672, 0.01147637301722044
729.5210864903503, 0.011484756857149218
730.5218012866334, 0.011479278013837992
731.5225160829164, 0.011456182510981756
732.5232308791994, 0.011479347049544177
733.5239456754825, 0.011487251020996172
734.5246604717656, 0.011470680603021133
735.5253752680486, 0.01147368872749479
736.5260900643317, 0.011487733023821705
737.5268048606148, 0.011467642478911024
738.5275196568978, 0.011495905020733936
739.5282344531809, 0.011488162242947311
740.528949249464, 0.01146468149521968
741.529664045747, 0.011456549520096865
742.53037884203, 0.01148268295498008
743.5310936383131, 0.01146229846966034
744.5318084345962, 0.011451193197155308
745.5325232308792, 0.011481160645903356
746.5332380271623, 0.011441357893754663
747.5339528234454, 0.011445748595667911
748.5346676197285, 0.011478630198406062
749.5353824160114, 0.011459934637493736
750.5360972122945, 0.011461897456897694
751.5368120085776, 0.011475180624447662
752.5375268048606, 0.011458601214643142
753.5382416011437, 0.011451931805396923
754.5389563974268, 0.011473234809863618
755.5396711937099, 0.011457817026041033
756.5403859899928, 0.011445635987061022
757.5411007862759, 0.01145374841258353
758.541815582559, 0.011445701702470034
759.5425303788421, 0.011440163065368682
760.5432451751251, 0.011449342372814635
761.5439599714082, 0.011454867807456477
762.5446747676913, 0.011430421646528896
763.5453895639743, 0.01144453038367565
764.5461043602573, 0.011456162991324462
765.5468191565404, 0.011438155233959165
766.5475339528235, 0.011469525437793986
767.5482487491065, 0.011457489837694792
768.5489635453896, 0.011435611529130515
769.5496783416727, 0.01142925263225667
770.5503931379557, 0.011450855069780578
771.5511079342388, 0.011433745995916296
772.5518227305218, 0.011424562992861249
773.5525375268049, 0.01145324261606996
774.5532523230879, 0.011412254384796252
775.553967119371, 0.011419665691012134
776.5546819156541, 0.011451543230284609
777.5553967119371, 0.011432352685842013
778.5561115082202, 0.011424365817850949
779.5568263045033, 0.011449146810284782
780.5575411007864, 0.011431545391265233
781.5582558970693, 0.011428122753488226
782.5589706933524, 0.011448275425107209
783.5596854896355, 0.01143131612523583
784.5604002859186, 0.011421520373738132
785.5611150822016, 0.01142950477090197
786.5618298784847, 0.011430608345689154
787.5625446747678, 0.01141632076567738
788.5632594710507, 0.011425850212757634
789.5639742673338, 0.01142810632932531
790.5646890636169, 0.011406048516455217
791.5654038599, 0.01142172456563523
792.566118656183, 0.011430909605023696
793.5668334524661, 0.011414581123393195
794.5675482487492, 0.01143288646766402
795.5682630450322, 0.01143294878530281
796.5689778413152, 0.011412421312859291
797.5696926375983, 0.011409265460987335
798.5704074338814, 0.011428092976100397
799.5711222301644, 0.011410921717980811
800.5718370264475, 0.011403491074574931
801.5725518227306, 0.011430685640731218
802.5732666190136, 0.011400910815895112
803.5739814152967, 0.011399011730127303
804.5746962115797, 0.01142983422262211
805.5754110078628, 0.011409545857974058
806.5761258041458, 0.011403787081658703
807.5768406004289, 0.011428378653350064
808.577555396712, 0.011410024545203491
809.578270192995, 0.011409248313998309
810.5789849892781, 0.011441263065099527
811.5796997855612, 0.011410228731984218
812.5804145818443, 0.01140278408132176
813.5811293781272, 0.011410698653741811
814.5818441744103, 0.011410041075690732
815.5825589706934, 0.011397726098208327
816.5832737669764, 0.011407152877489985
817.5839885632595, 0.011406860272192409
818.5847033595426, 0.011379971909858646
819.5854181558257, 0.011403601894324863
820.5861329521086, 0.011410238771395697
821.5868477483917, 0.011395302923170158
822.5875625446748, 0.0114159826184524
823.5882773409579, 0.01141284529384743
824.5889921372409, 0.01139407182191167
825.589706933524, 0.011392661373118937
826.5904217298071, 0.011415218271289869
827.59113652609, 0.011392863536944414
828.5918513223731, 0.011387229849056926
829.5925661186562, 0.011412098403554938
830.5932809149393, 0.011383217781854096
831.5939957112223, 0.011383092429186233
832.5947105075054, 0.011412403041100923
833.5954253037885, 0.011391851529536267
834.5961401000715, 0.011379126629183719
835.5968548963546, 0.011411708579664002
836.5975696926376, 0.011392652728524131
837.5982844889207, 0.011396429473887235
838.5989992852037, 0.011424317297242071
839.5997140814868, 0.011393152977509341
840.6004288777699, 0.011388040869539482
841.6011436740529, 0.011395621874689921
842.601858470336, 0.011394006929461709
843.6025732666191, 0.01138320548195811
844.6032880629022, 0.01139259129030206
845.6040028591851, 0.011383384165528088
846.6047176554682, 0.011365580810547525
847.6054324517513, 0.011389537367626466
848.6061472480344, 0.011393864344764176
849.6068620443174, 0.011380464915871727
850.6075768406005, 0.011386128022259545
851.6082916368836, 0.011396707763913558
852.6090064331665, 0.011379448558215325
853.6097212294496, 0.011412143272155287
854.6104360257327, 0.011399558892859691
855.6111508220158, 0.01137840372507067
856.6118656182988, 0.011373926614481248
857.6125804145819, 0.011397536855827475
858.613295210865, 0.011377882931018705
859.614010007148, 0.01137046181095668
860.614724803431, 0.011398326077275697
861.6154395997141, 0.011358041335650163
862.6161543959972, 0.01136675616619253
863.6168691922802, 0.011398285970973573
864.6175839885633, 0.01137907623486784
865.6182987848464, 0.01138543186022669
866.6190135811294, 0.01139742578552625
867.6197283774125, 0.011379580031159527
868.6204431736955, 0.011376907919607514
869.6211579699786, 0.011397957785972353
870.6218727662616, 0.011380638983556497
871.6225875625447, 0.011372080952784922
872.6233023588278, 0.011380800638507662
873.6240171551108, 0.011369012824627055
874.6247319513939, 0.011367971422320853
875.625446747677, 0.011378311974132487
876.62616154396, 0.011380090263013577
877.626876340243, 0.011358504958039242
878.6275911365261, 0.011375310650525676
879.6283059328092, 0.011383254067774906
880.6290207290922, 0.01136808913249524
881.6297355253753, 0.01140341614437361
882.6304503216584, 0.011386513780277194
883.6311651179415, 0.011367011014007418
884.6318799142244, 0.011364149422196894
885.6325947105075, 0.011383729774448395
886.6333095067906, 0.011366572327652417
887.6340243030737, 0.011360952618254833
888.6347390993567, 0.01138709546189022
889.6354538956398, 0.011345866078555866
890.6361686919229, 0.01135740584909285
891.6368834882059, 0.01138746132563243
892.637598284489, 0.011367859669552696
893.638313080772, 0.011362447638944891
894.6390278770551, 0.011387201808111121
895.6397426733381, 0.011368478014597765
896.6404574696212, 0.011369123536071795
897.6411722659043, 0.011388395270393595
898.6418870621873, 0.011369683338052917
899.6426018584704, 0.011363540155652888
900.6433166547534, 0.011371802955528023
901.6440314510365, 0.011370590375083547
902.6447462473195, 0.01135933707063872
903.6454610436026, 0.011369709939168157
904.6461758398857, 0.011367988486931779
905.6468906361687, 0.011348917495439833
906.6476054324518, 0.011367054647593824
907.6483202287349, 0.01137237041740409
908.649035025018, 0.011358921287333847
909.6497498213009, 0.011380099424421366
910.650464617584, 0.011375959185058508
911.6511794138671, 0.011357878086624314
912.6518942101502, 0.011358231487021458
913.6526090064332, 0.011374588303814697
914.6533238027163, 0.011357459524847163
915.6540385989994, 0.011353471793422295
916.6547533952823, 0.011377766584837891
917.6554681915654, 0.011348918655718418
918.6561829878485, 0.01135003094284443
919.6568977841316, 0.011378603153669082
920.6576125804146, 0.01135795979704602
921.6583273766977, 0.011354797290908497
922.6590421729808, 0.011378911602928843
923.6597569692638, 0.0113596252877917
924.6604717655468, 0.011362934409287335
925.6611865618299, 0.011391434820039296
926.661901358113, 0.011360946097437314
927.662616154396, 0.011357206214068848
928.6633309506791, 0.011365148180203639
929.6640457469622, 0.011362071825384058
930.6647605432452, 0.011352863607544252
931.6654753395283, 0.011362820820336402
932.6661901358113, 0.0113584818672662
933.6669049320944, 0.011336499489771952
934.6676197283774, 0.01136046695663544
935.6683345246605, 0.0113631149441004
936.6690493209436, 0.011351034325404269
937.6697641172266, 0.011374416927406619
938.6704789135097, 0.011366952289345197
939.6711937097928, 0.011350693893272444
940.6719085060759, 0.011352655663397824
941.6726233023588, 0.01137062254518503
942.6733380986419, 0.011350298484746363
943.674052894925, 0.011348009349873765
944.674767691208, 0.011369832226029549
945.6754824874911, 0.011342002928049348
946.6761972837742, 0.011344679858106565
947.6769120800573, 0.0113713889724366
948.6776268763402, 0.011350606118345452
949.6783416726233, 0.011341428840410136
950.6790564689064, 0.011372148993229057
951.6797712651895, 0.011352328285381574
952.6804860614725, 0.011360215696718605
953.6812008577556, 0.011384023594496872
954.6819156540387, 0.011353685389712369
955.6826304503217, 0.011352302264882574
956.6833452466047, 0.011359639668427858
957.6840600428878, 0.011355405698057033
958.6847748391709, 0.011347981887749069
959.6854896354539, 0.011357617122191537
960.686204431737, 0.01134442338459989
961.6869192280201, 0.01133161903935057
962.6876340243031, 0.011355553938847988
963.6883488205862, 0.011355831529491807
964.6890636168692, 0.011345313041165048
965.6897784131523, 0.011353065061388754
966.6904932094353, 0.011359630727074356
967.6912080057184, 0.011344972234633474
968.6919228020015, 0.011381151556582985
969.6926375982845, 0.011363523728758523
970.6933523945676, 0.011344525174087532
971.6940671908507, 0.011343238526887237
972.6947819871338, 0.011363587849978317
973.6954967834167, 0.01134457461213465
974.6962115796998, 0.011340438079677951
975.6969263759829, 0.011365374995406845
976.697641172266, 0.01132476398843874
977.698355968549, 0.011337273658778835
978.6990707648321, 0.011366537332455922
979.6997855611152, 0.011346784487109624
980.7005003573981, 0.01135724953408266
981.7012151536812, 0.011367004868677883
982.7019299499643, 0.011347921744689597
983.7026447462474, 0.01134903566452322
984.7033595425304, 0.011368834275753421
985.7040743388135, 0.011349640884029713
986.7047891350966, 0.01134455952169521
987.7055039313796, 0.0113532320014982
988.7062187276626, 0.011337582477616218
989.7069335239457, 0.011340713413198951
990.7076483202288, 0.011351582180368774
991.7083631165118, 0.011349271313823968
992.7090779127949, 0.011330384811992208
993.709792709078, 0.011349346471075685
994.710507505361, 0.01135318166731776
995.711222301644, 0.011340700391006955
996.7119370979271, 0.011379044423125118
997.7126518942102, 0.011357270412841536
998.7133666904932, 0.011340043469748519
999.7140814867763, 0.011340278975165255
1000.7147962830594, 0.011357218658538436
1001.7155110793424, 0.011340006890724225
1002.7162258756255, 0.011337612479130546
1003.7169406719086, 0.01136052233335826
1004.7176554681917, 0.011319283521644637
1005.7183702644746, 0.011334477689435225
1006.7190850607577, 0.01136192057842459
1007.7197998570408, 0.011341947457166065
1008.7205146533238, 0.0113388880395386
1009.7212294496069, 0.011362785270405677
1010.72194424589, 0.011343035586377365
1011.7226590421731, 0.011347593779687241
1012.723373838456, 0.01136510205177914
1013.7240886347391, 0.011344734259458462
1014.7248034310222, 0.011342153287065452
1015.7255182273053, 0.011350110245599768
1016.7262330235883, 0.011346356704408443
1017.7269478198714, 0.011338082272963028
1018.7276626161545, 0.011348729067182112
1019.7283774124375, 0.011342812315313562
1020.7290922087205, 0.01132661105722969
1021.7298070050036, 0.011346723388729003
1022.7305218012867, 0.011347862122639562
1023.7312365975697, 0.011337189124961379
1024.7319513938528, 0.011360742181805172
1025.732666190136, 0.01135211478243204
1026.733380986419, 0.01133643500227189
1027.734095782702, 0.01133992504550349
1028.734810578985, 0.011353315385007643
1029.735525375268, 0.011336284416141264
1030.7362401715511, 0.01133544556630353
1031.7369549678342, 0.011356256242837776
1032.7376697641173, 0.011328608301615488
1033.7383845604004, 0.011332309788583626
1034.7390993566835, 0.011357949726465975
1035.7398141529663, 0.011337048965386102
1036.7405289492494, 0.011336300651938733
1037.7412437455325, 0.011359206373798935
1038.7419585418156, 0.011339129127474187
1039.7426733380987, 0.011346405051481986
1040.7433881343818, 0.011370569227449862
1041.744102930665, 0.01134081630261475
1042.7448177269478, 0.011340729850627581
1043.7455325232308, 0.011348156979903016
1044.746247319514, 0.011342545699118068
1045.746962115797, 0.011336425942083598
1046.7476769120801, 0.011346397298276158
1047.7483917083632, 0.011337889314555703
1048.7491065046463, 0.0113208695882114
1049.7498213009292, 0.01134459708849209
1050.7505360972123, 0.01134304331278079
1051.7512508934954, 0.011333751916940039
1052.7519656897784, 0.011359366187652938
1053.7526804860615, 0.011347399148289949
1054.7533952823446, 0.011333646164766963
1055.7541100786277, 0.0113386348100929
1056.7548248749108, 0.011351665004331851
1057.7555396711937, 0.011333418331630497
1058.7562544674768, 0.01133420778038864
1059.7569692637599, 0.011352495878635585
1060.757684060043, 0.011326034451412876
1061.758398856326, 0.011331115740594177
1062.7591136526091, 0.011354635523176131
1063.7598284488922, 0.011333756016250952
1064.760543245175, 0.011328018913140643
1065.7612580414582, 0.011356190612936934
1066.7619728377413, 0.011335782639955307
1067.7626876340244, 0.011347681609409993
1068.7634024303075, 0.011366695583535216
1069.7641172265905, 0.011337398360458958
1070.7648320228736, 0.011339717653091235
1071.7655468191565, 0.011346311909372159
1072.7662616154396, 0.011339395056160061
1073.7669764117227, 0.011335384521665475
1074.7676912080058, 0.011344790641785814
1075.7684060042889, 0.011327707467228257
1076.769120800572, 0.011319841020865707
1077.769835596855, 0.011343214862193491
1078.770550393138, 0.011339310355134061
1079.771265189421, 0.01133163869346896
1080.771979985704, 0.01134115890302213
1081.7726947819872, 0.01134349341034656
1082.7734095782703, 0.011331453945950096
1083.7741243745534, 0.011370326571454249
1084.7748391708365, 0.0113478609988295
1085.7755539671193, 0.011331092742357118
1086.7762687634024, 0.011332753343436808
1087.7769835596855, 0.011349435097619702
1088.7776983559686, 0.01133120703094431
1089.7784131522517, 0.011330171621337114
1090.7791279485348, 0.011351678159076964
1091.7798427448179, 0.011311125861505364
1092.7805575411007, 0.011327113848415497
1093.7812723373838, 0.011353507613205235
1094.781987133667, 0.011333405875709267
1095.78270192995, 0.011347895147644204
1096.783416726233, 0.01135477482366302
1097.7841315225162, 0.011334701966139555
1098.7848463187993, 0.011339589255528632
1099.7855611150821, 0.011357429053399919
1100.7862759113652, 0.011336609433052784
1101.7869907076483, 0.011335055555907535
1102.7877055039314, 0.011343241948682877
1103.7884203002145, 0.011323903720845432
1104.7891350964976, 0.01133106501696764
1105.7898498927807, 0.011342033594952014
1106.7905646890636, 0.011335572519189551
1107.7912794853466, 0.011319418699891911
1108.7919942816297, 0.01134018396306625
1109.7927090779128, 0.011339767357103321
1110.793423874196, 0.011330002465083111
1111.794138670479, 0.011370436184154533
1112.794853466762, 0.011344224773502798
1113.795568263045, 0.011329360867673962
1114.796283059328, 0.011332458170701104
1115.7969978556112, 0.011346403128336544
1116.7977126518942, 0.011329324614732886
1117.7984274481773, 0.011329978641027659
1118.7991422444604, 0.011349229961711707
1119.7998570407435, 0.01130838769115421
1120.8005718370264, 0.01132692227237664
1121.8012866333095, 0.011351222894050963
1122.8020014295926, 0.011331089191443494
1123.8027162258757, 0.011330331000433569
1124.8034310221587, 0.011352779901627422
1125.8041458184418, 0.01133226880400603
1126.804860614725, 0.011340729983125207
1127.805575411008, 0.011355837067177056
1128.8062902072909, 0.011334082956393716
1129.807005003574, 0.01133512079101859
1130.807719799857, 0.011342356609171721
1131.8084345961402, 0.011336074602475339
1132.8091493924233, 0.01133086690966714
1133.8098641887063, 0.011341376923487812
1134.8105789849894, 0.011331283419106228
1135.8112937812723, 0.011317983220900928
1136.8120085775554, 0.011339727460251412
1137.8127233738385, 0.011336612479002528
1138.8134381701216, 0.011328758988236546
1139.8141529664047, 0.011354306919916818
1140.8148677626878, 0.011341153381470898
1141.8155825589708, 0.011327972614770592
1142.8162973552537, 0.011334343111255016
1143.8170121515368, 0.011344498526478059
1144.81772694782, 0.011327770940591134
1145.818441744103, 0.011329904813585676
1146.819156540386, 0.011346877517037718
1147.8198713366692, 0.011320832707869445
1148.8205861329523, 0.011326821124504064
1149.8213009292351, 0.011349068473630352
1150.8220157255182, 0.011328138651521494
1151.8227305218013, 0.011329752305673454
1152.8234453180844, 0.011350917858125068
1153.8241601143675, 0.011330319003907843
1154.8248749106506, 0.011341547373695686
1155.8255897069337, 0.011360785596522583
1156.8263045032165, 0.011332069100272218
1157.8270192994996, 0.011335691357087885
1158.8277340957827, 0.011342191506507908
1159.8284488920658, 0.011334131944958682
1160.829163688349, 0.011331186500527848
1161.829878484632, 0.011340779202863348
1162.830593280915, 0.011328179250999493
1163.831308077198, 0.01131626985610758
1164.832022873481, 0.011339307538386812
1165.8327376697641, 0.011333534754597425
1166.8334524660472, 0.011327077754591039
1167.8341672623303, 0.011354533505632808
1168.8348820586134, 0.011338101543693368
1169.8355968548965, 0.011326952396439195
1170.8363116511794, 0.011334703336347953
1171.8370264474624, 0.01134265615265997
1172.8377412437455, 0.011326638975484245
1173.8384560400286, 0.011330324240490281
1174.8391708363117, 0.011344787251606422
1175.8398856325948, 0.011320105862504391
1176.840600428878, 0.011327281129592947
1177.8413152251608, 0.011347215035638321
1178.8420300214439, 0.011326471951010289
1179.842744817727, 0.011324150724546738
1180.84345961401, 0.0113492711390464
1181.8441744102931, 0.011328549776870549
1182.8448892065762, 0.01134443236443203
1183.8456040028593, 0.01135814258831004
1184.8463187991424, 0.011330180621264117
1185.8470335954253, 0.011336250660843044
1186.8477483917084, 0.011341703586808256
1187.8484631879915, 0.011332209913166443
1188.8491779842745, 0.011331724898049577
1189.8498927805576, 0.011340518834564394
1190.8506075768407, 0.011319821029488477
1191.8513223731238, 0.011316884593580299
1192.8520371694067, 0.011339259215988788
1193.8527519656898, 0.01133120773092319
1194.8534667619729, 0.011326431917326449
1195.854181558256, 0.011337473205206023
1196.854896354539, 0.011335524525051443
1197.8556111508221, 0.011326202813830507
1198.8563259471052, 0.011366866909446053
1199.857040743388, 0.011340113119947835
1200.8577555396712, 0.011325727155966955
1201.8584703359543, 0.011330148788240206
1202.8591851322374, 0.011342929481725985
1203.8598999285205, 0.01132570510512161
1204.8606147248036, 0.011327643282947523
1205.8613295210866, 0.011345383719550873
1206.8620443173695, 0.011305346664103866
1207.8627591136526, 0.011324554384851481
1208.8634739099357, 0.011347635104161122
1209.8641887062188, 0.011327449795382983
1210.8649035025019, 0.01134592225859917
1211.865618298785, 0.011349456694195565
1212.866333095068, 0.011328712058799904
1213.867047891351, 0.011337408850232805
1214.867762687634, 0.011352731231193236
1215.868477483917, 0.011330611136584543
1216.8691922802002, 0.011332686799852287
1217.8699070764833, 0.011340023328503484
1218.8706218727664, 0.011317322362920946
1219.8713366690495, 0.01132841484686741
1220.8720514653323, 0.011339122132476934
1221.8727662616154, 0.011328595319121169
1222.8734810578985, 0.011315267332360112
1223.8741958541816, 0.011337536953059448
1224.8749106504647, 0.011332868517039544
1225.8756254467478, 0.011325911488094443
1226.8763402430309, 0.011367506194808015
1227.8770550393137, 0.011337483740666341
1228.8777698355968, 0.011325127148567562
1229.87848463188, 0.011330885855402185
1230.879199428163, 0.011341622762078877
1231.879914224446, 0.011324931439301059
1232.8806290207292, 0.011328491313659483
1233.8813438170123, 0.011343808254843038
1234.8820586132952, 0.011303817671003814
1235.8827734095782, 0.011325416451581409
1236.8834882058613, 0.011346188127779188
1237.8842030021444, 0.011326155748984787
1238.8849177984275, 0.011327698289713112
1239.8856325947106, 0.01134823019085829
1240.8863473909937, 0.01132727279514972
1241.8870621872766, 0.01133965387614045
1242.8877769835597, 0.011351855941235193
1243.8884917798428, 0.011329043432073907
1244.8892065761258, 0.011333787654465173
1245.889921372409, 0.011339945315295762
1246.890636168692, 0.011331275048130012
1247.8913509649751, 0.011329252593025604
1248.892065761258, 0.011339265639320757
1249.892780557541, 0.011325143248399826
1250.8934953538242, 0.011314815822185515
1251.8942101501073, 0.01133788409493222
1252.8949249463903, 0.0113305657667471
1253.8956397426734, 0.011325616398111027
1254.8963545389565, 0.01135279074675263
1255.8970693352396, 0.011335217823766007
1256.8977841315225, 0.011324673705438063
1257.8984989278056, 0.011333681459115758
1258.8992137240887, 0.011340463855302945
1259.8999285203718, 0.011324294601131555
1260.9006433166549, 0.01132924221491072
1261.901358112938, 0.011342158412014598
1262.902072909221, 0.011318149940913907
1263.902787705504, 0.011326146725413246
1264.903502501787, 0.011344670170538943
1265.90421729807, 0.011323975133180965
1266.9049320943532, 0.01132793336040946
1267.9056468906363, 0.011346935457594258
1268.9063616869194, 0.011326119403183923
1269.9070764832024, 0.01134129498928152
1270.9077912794853, 0.011355162291243894
1271.9085060757684, 0.011327803206900636
1272.9092208720515, 0.011335203615527045
1273.9099356683346, 0.011340407389321358
1274.9106504646177, 0.011330102610016527
1275.9113652609008, 0.011330431804525783
1276.9120800571839, 0.011339291164832918
1277.9127948534667, 0.011322791552738489
1278.9135096497498, 0.011316142958359594
1279.914224446033, 0.011338086218544848
1280.914939242316, 0.011328190666041831
1281.915654038599, 0.011324640979424622
1282.9163688348822, 0.01135352151685586
1283.9170836311653, 0.011332819104603105
1284.9177984274481, 0.011324398821648348
1285.9185132237312, 0.01133464593988603
1286.9192280200143, 0.01133750997166658
1287.9199428162974, 0.011323900252997001
1288.9206576125805, 0.011330301674019643
1289.9213724088636, 0.0113407732998765
1290.9220872051467, 0.011318299820937594
1291.9228020014295, 0.011327270222277391
1292.9235167977126, 0.011343340153911675
1293.9242315939957, 0.011322989430133807
1294.9249463902788, 0.011324066291411456
1295.925661186562, 0.01134574547480372
1296.926375982845, 0.011325007145064393
1297.927090779128, 0.011344840491880297
1298.927805575411, 0.011352872779149502
1299.928520371694, 0.011326548452871312
1300.9292351679771, 0.011336418583180333
1301.9299499642602, 0.011340364511399314
1302.9306647605433, 0.011328502140683216
1303.9313795568264, 0.011331659566381436
1304.9320943531095, 0.011339486387509545
1305.9328091493924, 0.011315558219418402
1306.9335239456755, 0.011317527896305761
1307.9342387419586, 0.011338501661543873
1308.9349535382416, 0.011326441304797947
1309.9356683345247, 0.011324627289598344
1310.9363831308078, 0.011336950080067316
1311.937097927091, 0.011330768138848616
1312.937812723374, 0.011324278645408014
1313.9385275196569, 0.011365848265065029
1314.93924231594, 0.011335447311573708
1315.939957112223, 0.011323610789521791
1316.9406719085061, 0.0113306004764504
1317.9413867047892, 0.011339360936915947
1318.9421015010723, 0.011323371028231747
1319.9428162973554, 0.011328148898897559
1320.9435310936383, 0.011341897588369204
1321.9442458899214, 0.011302842132355552
1322.9449606862045, 0.011325009558234667
1323.9456754824876, 0.01134443904381947
1324.9463902787707, 0.011324448082865254
1325.9471050750537, 0.011346845723235336
1326.9478198713368, 0.011346680002303223
1327.9485346676197, 0.011325594632631657
1328.9492494639028, 0.011338126581470254
1329.9499642601859, 0.011350470028372358
1330.950679056469, 0.011327396785140356
1331.951393852752, 0.011333197605290056
1332.9521086490352, 0.011339342598626817
1333.9528234453182, 0.011313703463392572
1334.953538241601, 0.011328616827722505
1335.9542530378842, 0.011338716991858377
1336.9549678341673, 0.01132430321142225
1337.9556826304504, 0.011313900730138628
1338.9563974267335, 0.011337376210062105
1339.9571122230166, 0.01132854965561575
1340.9578270192997, 0.01132449935527614
1341.9585418155825, 0.011366408815635788
1342.9592566118656, 0.011333210218563025
1343.9599714081487, 0.011323512096735135
1344.9606862044318, 0.01133171580740421
1345.961401000715, 0.011339126394075957
1346.962115796998, 0.011323092918200526
1347.962830593281, 0.011329400557825083
1348.963545389564, 0.011340612072317725
1349.964260185847, 0.01130192805457583
1350.9649749821301, 0.011326305470885381
1351.9656897784132, 0.011343260888570966
1352.9664045746963, 0.011323596282648469
1353.9671193709794, 0.011327443206156385
1354.9678341672625, 0.01134566859875096
1355.9685489635453, 0.011324585143494978
1356.9692637598284, 0.011340881795912788
1357.9699785561115, 0.01134976873023062
1358.9706933523946, 0.01132623968404835
1359.9714081486777, 0.011334762445042066
1360.9721229449608, 0.011339501533464264
1361.972837741244, 0.011328669476280905
1362.9735525375268, 0.011329936596849416
1363.9742673338098, 0.011339102007575624
1364.974982130093, 0.011321187349041197
1365.975696926376, 0.011313902965379277
1366.9764117226591, 0.011337981113731832
1367.9771265189422, 0.011326597555013671
1368.9778413152253, 0.011324637320599533
1369.9785561115082, 0.01135295928598791
1370.9792709077913, 0.011331262356322104
1371.9799857040744, 0.01132349253224449
1372.9807005003574, 0.011334866322730744
1373.9814152966405, 0.011338232616315615
1374.9821300929236, 0.01132288633391712
1375.9828448892067, 0.011330466040933834
1376.9835596854896, 0.011339207378960776
1377.9842744817727, 0.011317658206309426
1378.9849892780558, 0.01132737170301781
1379.9857040743389, 0.011341934808280158
1380.986418870622, 0.011321736886750533
1381.987133666905, 0.011328019898364792
1382.9878484631881, 0.011344509258955398
1383.9885632594712, 0.011323779286302797
1384.989278055754, 0.011342867248954874
1385.9899928520372, 0.011351031678403428
1386.9907076483203, 0.011325336670446261
1387.9914224446034, 0.011336561318436139
1388.9921372408864, 0.01134010737759689
1389.9928520371695, 0.011327846145880262
1390.9935668334526, 0.01133152869407868
1391.9942816297355, 0.011339305899235786
1392.9949964260186, 0.01131918212785152
1393.9957112223017, 0.011317911671189604
1394.9964260185848, 0.011338370613422905
1395.9971408148679, 0.011324531020694103
1396.997855611151, 0.011323956853188903
1397.998570407434, 0.011353560496667556
1398.999285203717, 0.011329134878528714
1400.0, 0.01133410142080728


==> CheckingTheAccuracyFinalExperiments/FristCase-ServersUnderContention/Cr_firstCase.csv <==
T, Result
0.0, 1.0
100.0, 9.191789917757461E-164
200.0, 3.4862485414217315E-164
300.0, 2.1216210639765868E-164
400.0, 1.675221259169132E-164
500.0, 1.5036364138666046E-164
600.0, 1.432441340250964E-164
700.0, 1.4162713898492412E-164
800.0, 1.4162713898492412E-164
900.0, 1.4162713898492412E-164
1000.0, 1.4162713898492412E-164
1100.0, 1.4162713898492412E-164
1200.0, 1.4162713898492412E-164
1300.0, 1.4162713898492412E-164
1400.0, 1.4162713898492412E-164


==> CheckingTheAccuracyFinalExperiments/FristCase-ServersUnderContention/Exact/abstract/S_1_exact_firstCase.csv <==
T, Result
0.0, 0.0
100.0, 0.02351092084836672
200.0, 0.08374567707207099
300.0, 0.1260576408093223
400.0, 0.14768514860461404
500.0, 0.15775910793165895
600.0, 0.16150617130498332
700.0, 0.16150617130498332
800.0, 0.16150617130498332
900.0, 0.16150617130498332
1000.0, 0.16150617130498332
1100.0, 0.16150617130498332
1200.0, 0.16150617130498332
1300.0, 0.16150617130498332
1400.0, 0.16150617130498332


==> CheckingTheAccuracyFinalExperiments/FristCase-ServersUnderContention/Exact/abstract/S_2_exact_firstCase.csv <==
T, Result
0.0, 0.0
100.0, 0.11811332022447796
200.0, 0.24045378094174585
300.0, 0.2886998095270141
400.0, 0.30650747791241306
500.0, 0.31057094559220294
600.0, 0.31057094559220294
700.0, 0.31057094559220294
800.0, 0.31057094559220294
900.0, 0.31057094559220294
1000.0, 0.31057094559220294
1100.0, 0.31057094559220294
1200.0, 0.31057094559220294
1300.0, 0.31057094559220294
1400.0, 0.31057094559220294


==> CheckingTheAccuracyFinalExperiments/FristCase-ServersUnderContention/Exact/abstract/S_5_exact_firstCase.csv <==
T, Result
0.0, 1.0
175.0, 0.08584845457872238
350.0, 0.03767935649426831
525.0, 0.030264530191184563
700.0, 0.028971569516415666
875.0, 0.028971569516415666
1050.0, 0.028971569516415666
1225.0, 0.028971569516415666
1400.0, 0.028971569516415666


==> CheckingTheAccuracyFinalExperiments/FristCase-ServersUnderContention/Exact/state/S_005.csv <==
0.0, 0.0
25.0, 7.429976241362687E-6
50.0, 1.4642465396859727E-4
75.0, 6.968279541577511E-4
100.0, 0.0018719764987953397
125.0, 0.0037037115539153118
150.0, 0.006074331723747699
175.0, 0.00879422302988617
200.0, 0.011666838260212798
225.0, 0.014525987499251606
250.0, 0.017249823181275152
275.0, 0.019760448171102875
300.0, 0.0220166806932784
325.0, 0.024004807071160546
350.0, 0.025729869788494987
375.0, 0.027208539046105013
400.0, 0.028463779437849612
425.0, 0.029521128902893694
450.0, 0.03040626815096779
475.0, 0.03114354949073057
500.0, 0.031755199954431095
525.0, 0.032260975240003174
550.0, 0.03267809972658285
575.0, 0.03302137661351628
600.0, 0.03330338976108859
625.0, 0.033534746229829285
650.0, 0.03372432778695907
675.0, 0.03387953275915733
700.0, 0.034006498259034866
725.0, 0.034110298332846394
750.0, 0.034195116963154214
775.0, 0.03426439682664165
800.0, 0.03432096575308388
825.0, 0.034367143297313406
850.0, 0.03440482994985692
875.0, 0.03443558142305423
900.0, 0.034460670253601694
925.0, 0.03448113671929555
950.0, 0.03449783081319138
975.0, 0.0345114467730387
1000.0, 0.034522551438384015
1025.0, 0.0345316075069372
1050.0, 0.034538992586664916
1075.0, 0.03454428731955055
1100.0, 0.034544287319922325
1125.0, 0.034544287319922325
1150.0, 0.034544287319922325
1175.0, 0.034544287319922325
1200.0, 0.034544287319922325
1225.0, 0.034544287319922325
1250.0, 0.034544287319922325
1275.0, 0.034544287319922325
1300.0, 0.034544287319922325
1325.0, 0.034544287319922325
1350.0, 0.034544287319922325
1375.0, 0.034544287319922325
1400.0, 0.034544287319922325


==> CheckingTheAccuracyFinalExperiments/FristCase-ServersUnderContention/Exact/state/S_311_exact.csv <==
0.0, 0.0
15.0, 0.08905292609214886
30.0, 0.13366894846961125
45.0, 0.1529306725953582
60.0, 0.15801428367210182
75.0, 0.15545508780892017
90.0, 0.14904888510969636
105.0, 0.14097305695838055
120.0, 0.13244988086243267
135.0, 0.12414006747992017
150.0, 0.11637663751245655
175.0, 0.10499417588401586
200.0, 0.0955980531090964
300.0, 0.07302610012570614
400.0, 0.06366862842415628
500.0, 0.05970196285303364
600.0, 0.05798519247798069
700.0, 0.05723384047258368
800.0, 0.05690325842585425
900.0, 0.056757455860031086
1000.0, 0.05669308026230038
1100.0, 0.05666944482682904
1200.0, 0.05666944482682904
1300.0, 0.05666944482682904
1400.0, 0.05666944482682904


==> CheckingTheAccuracyFinalExperiments/FristCase-ServersUnderContention/Exact/state/S_500_exact.csv <==
0.0, 1.0
10,0.3
35.0, 0.20394188164383387
70.0, 0.11442777291672566
105.0, 0.07060118869750315
140.0, 0.04750378344064007
175.0, 0.03449963074682272
200.0, 0.028591243019543574
300.0, 0.017421172109803356
400.0, 0.013764338650528587
500.0, 0.01235820885236632
600.0, 0.011774666008548772
700.0, 0.011523922801383462
800.0, 0.01141448762588
900.0, 0.011366393094318857
1000.0, 0.011355717059589732
1100.0, 0.011355717059589732
1200.0, 0.011355717059589732
1300.0, 0.011355717059589732
1400.0, 0.011355717059589732


==> CheckingTheAccuracyFinalExperiments/Gnuplots/C_r_firstCase.csv <==
T, Result
0.0, 1.0
5.0, 4.440345959344812E-163
60.0, 1.634509303458832E-163
95.0, 9.812871768365867E-164
125.0, 6.806282804169153E-164
200.0, 3.4862485414217315E-164
300.0, 2.1216210639765868E-164
400.0, 1.675221259169132E-164
500.0, 1.5036364138666046E-164
600.0, 1.432441340250964E-164
700.0, 1.4162713898492412E-164
800.0, 1.4162713898492412E-164
900.0, 1.4162713898492412E-164
1000.0, 1.4162713898492412E-164
1100.0, 1.4162713898492412E-164
1200.0, 1.4162713898492412E-164
1300.0, 1.4162713898492412E-164
1400.0, 1.4162713898492412E-164


==> CheckingTheAccuracyFinalExperiments/Gnuplots/C_r_secondCase.csv <==
T, Result
0.0, 1.0
10.0, 0.5397387724627147
20.0, 0.5123786860917036
30.0, 0.48546612007249734
40.0, 0.459434586994689
50.0, 0.4345893329362961
60.0, 0.4111276268771247
70.0, 0.38916016077776655
80.0, 0.36873106128134997
90.0, 0.3498352234245371
100.0, 0.33243259153630067
110.0, 0.31645950387042227
120.0, 0.30183744313285465
130.0, 0.28847961075100276
140.0, 0.2762957393297182
150.0, 0.26519551670157865
160.0, 0.25509093970815927
170.0, 0.2458978589056156
180.0, 0.23753692296449475
190.0, 0.22993408619019914
200.0, 0.22302080490461185
300.0, 0.1803372891191458
400.0, 0.16334554535078213
500.0, 0.15637857547074593
600.0, 0.1534729458678412
700.0, 0.152251187947013
800.0, 0.15196381740477427
900.0, 0.15196381740477427
1000.0, 0.15196381740477427
1100.0, 0.15196381740477427
1200.0, 0.15196381740477427
1300.0, 0.15196381740477427
1400.0, 0.15196381740477427


==> CheckingTheAccuracyFinalExperiments/Gnuplots/C_r_thirdCase.csv <==
T, Result
0.0, 1.0
10.0, 0.7781454517550432
20.0, 0.7641524865319611
30.0, 0.7496792074211814
40.0, 0.7348419252998987
50.0, 0.7197812814827438
60.0, 0.7046470641086032
70.0, 0.6895861022549046
80.0, 0.6747337192524373
90.0, 0.6602084750156029
100.0, 0.646109582767291
110.0, 0.6325163103089116
120.0, 0.6194887374805269
130.0, 0.607069356414434
140.0, 0.5952851247544024
150.0, 0.5841496931576904
160.0, 0.5736656194172505
170.0, 0.5638264515821866
180.0, 0.554618613780078
190.0, 0.5460230644154958
200.0, 0.5380167204693102
300.0, 0.4842474922688235
400.0, 0.46069806923386414
500.0, 0.4507915409261305
600.0, 0.4466827019033202
700.0, 0.4454595979552318
800.0, 0.4454595979552318
900.0, 0.4454595979552318
1000.0, 0.4454595979552318
1100.0, 0.4454595979552318
1200.0, 0.4454595979552318
1300.0, 0.4454595979552318
1400.0, 0.4454595979552318


==> CheckingTheAccuracyFinalExperiments/Gnuplots/S_005_approximate_firstCase.csv <==
0.0, 0.0
1.0007147962830594, 1.2557590516453636E-12
2.0014295925661187, 3.9042305884511914E-11
3.002144388849178, 2.8968472118521293E-10
4.0028591851322375, 1.1944737611221236E-9
5.003573981415297, 3.5689527470288316E-9
6.004288777698356, 8.697523531893053E-9
7.005003573981416, 1.8414510282416295E-8
8.005718370264475, 3.5172750085151395E-8
9.006433166547534, 6.210071339704424E-8
10.007147962830594, 1.030490949297051E-7
11.007862759113653, 1.6262775650665078E-7
12.008577555396712, 2.462338475955972E-7
13.009292351679772, 3.6007187643352236E-7
14.010007147962831, 5.111664547780709E-7
15.01072194424589, 7.073683921895632E-7
16.01143674052895, 9.573547712348245E-7
17.01215153681201, 1.2706235929753046E-6
18.01286633309507, 1.657483542431827E-6
19.013581129378128, 2.129039386287022E-6
20.014295925661187, 2.6971734797798135E-6
21.015010721944247, 3.374523826456057E-6
22.015725518227306, 4.174459103061865E-6
23.016440314510366, 5.111051032302475E-6
24.017155110793425, 6.1990444583470594E-6
25.017869907076484, 7.4538254537479525E-6
26.018584703359544, 8.891387761778212E-6
27.019299499642603, 1.0528297854991356E-5
28.020014295925662, 1.2381658868996319E-5
29.02072909220872, 1.4469073649945675E-5
30.02144388849178, 1.680860713498608E-5
31.02215868477484, 1.941874826684842E-5
32.0228734810579, 2.2318371626805428E-5
33.02358827734096, 2.5526698954325352E-5
34.02430307362402, 2.9063260706855968E-5
35.025017869907074, 3.294785779922473E-5
36.02573266619014, 3.720052364908111E-5
37.0264474624732, 4.184148664260189E-5
38.027162258756256, 4.6891133123265784E-5
39.02787705503931, 5.2369970995852455E-5
40.028591851322375, 5.829859402787122E-5
41.02930664760544, 6.469764692136569E-5
42.030021443888494, 7.158779121939774E-5
43.03073624017155, 7.898967210348495E-5
44.03145103645461, 8.692388613079912E-5
45.032165832737675, 9.541094995299173E-5
46.03288062902073, 1.0447127005209018E-4
47.03359542530379, 1.141251135229408E-4
48.03431022158685, 1.2439257992616232E-4
49.03502501786991, 1.3529357423049208E-4
50.03573981415297, 1.468477808586947E-4
51.036454610436024, 1.5907463884688434E-4
52.03716940671909, 1.719933181231309E-4
53.03788420300215, 1.8562269690757674E-4
54.038598999285206, 1.9998134023294274E-4
55.03931379556826, 2.150874795812535E-4
56.040028591851325, 2.309589936298301E-4
57.04074338813439, 2.476133900970709E-4
58.04145818441744, 2.6506778867625957E-4
59.0421729807005, 2.833389050435526E-4
60.04288777698356, 3.0244303592447407E-4
61.043602573266625, 3.2239604520154674E-4
62.04431736954968, 3.4321335104424194E-4
63.04503216583274, 3.649099140410914E-4
64.0457469621158, 3.875002263126757E-4
65.04646175839886, 4.1099830158317796E-4
66.04717655468193, 4.354176661873454E-4
67.04789135096497, 4.6077135098894213E-4
68.04860614724804, 4.870718841861825E-4
69.0493209435311, 5.143312849790776E-4
70.05003573981415, 5.425610580732883E-4
71.05075053609721, 5.717721889946783E-4
72.05146533238027, 6.019751401886208E-4
73.05218012866334, 6.331798478778916E-4
74.0528949249464, 6.653957196529667E-4
75.05360972122945, 6.986316327684789E-4
76.05432451751251, 7.328959331197273E-4
77.05503931379558, 7.681964348731402E-4
78.05575411007862, 8.045404207248573E-4
79.05646890636169, 8.419346427617836E-4
80.05718370264475, 8.803853238996585E-4
81.05789849892781, 9.198981598730958E-4
82.05861329521088, 9.604783217527704E-4
83.05932809149392, 0.0010021304589653895
84.06004288777699, 0.0010448587027924025
85.06075768406005, 0.0010886666703238282
86.0614724803431, 0.001133557468844088
87.06218727662616, 0.0011795337006271051
88.06290207290922, 0.0012265974681184395
89.06361686919229, 0.0012747503794827335
90.06433166547535, 0.0013239935544952358
91.0650464617584, 0.001374327630756655
92.06576125804146, 0.0014257527702111331
93.06647605432453, 0.0014782686659477288
94.06719085060757, 0.0015318745492661448
95.06790564689064, 0.0015865691969882392
96.0686204431737, 0.0016423509389970738
97.06933523945676, 0.0016992176659861372
98.07005003573983, 0.0017571668374015941
99.07076483202287, 0.0018161954895612377
100.07147962830594, 0.0018763002439340759
101.072194424589, 0.0019374773155652677
102.07290922087205, 0.001999722521631477
103.07362401715511, 0.0020630312901123078
104.07433881343817, 0.0021273986685639654
105.07505360972124, 0.002192819332981843
106.0757684060043, 0.002259287596739179
107.07648320228735, 0.002326797419589459
108.07719799857041, 0.0023953424167207126
109.07791279485348, 0.0024649158678503244
110.07862759113652, 0.002535510726349469
111.07934238741959, 0.002607119628386743
112.08005718370265, 0.002679734902080925
113.08077197998571, 0.0027533485766534213
114.08148677626878, 0.00282795239157118
115.08220157255182, 0.002903537805671457
116.08291636883489, 0.00298009600626005
117.08363116511795, 0.0030576179181752454
118.084345961401, 0.0031360942128098555
119.08506075768406, 0.003215515317084314
120.08577555396712, 0.003295871422364099
121.08649035025019, 0.0033771524933150034
122.08720514653325, 0.0034593482766903817
123.0879199428163, 0.0035424483100445544
124.08863473909936, 0.0036264419303671056
125.08934953538242, 0.003711318282632953
126.09006433166547, 0.0037970663282635717
127.09077912794854, 0.0038836748534948895
128.0914939242316, 0.003971132477647716
129.09220872051466, 0.0040594276612969235
130.09292351679773, 0.0041485487143357236
131.0936383130808, 0.0042384838039318425
132.09435310936385, 0.004329220962372433
133.09506790564689, 0.004420748094794969
134.09578270192995, 0.004513052986801578
135.096497498213, 0.00460612331195437
136.09721229449607, 0.004699946639149814
137.09792709077914, 0.004794510439870133
138.0986418870622, 0.004889802095309915
139.09935668334526, 0.00498580890337671
140.1000714796283, 0.005082518085564026
141.10078627591136, 0.005179916793695694
142.10150107219442, 0.005277992116540686
143.1022158684775, 0.005376731086297405
144.10293066476055, 0.005476120684947039
145.1036454610436, 0.0055761478504751955
146.10436025732668, 0.005676799482961839
147.10507505360974, 0.0057780624505389165
148.1057898498928, 0.005879923595215881
149.10650464617584, 0.005982369738573015
150.1072194424589, 0.006085387687322781
151.10793423874196, 0.006188964238739506
152.10864903502502, 0.006293086185957633
153.1093638313081, 0.006397740323139218
154.11007862759115, 0.006502913450511128
155.1107934238742, 0.006608592379272661
156.11150822015725, 0.00671476393637442
157.1122230164403, 0.006821414969169129
158.11293781272337, 0.00692853234993545
159.11365260900644, 0.007036102980275689
160.1143674052895, 0.007144113795388673
161.11508220157256, 0.0072525517682186505
162.11579699785563, 0.007361403913481456
163.1165117941387, 0.007470657291569445
164.11722659042175, 0.00758029901233625
165.11794138670479, 0.00769031623876255
166.11865618298785, 0.007800696190504786
167.1193709792709, 0.007911426147327672
168.12008577555397, 0.008022493452422345
169.12080057183704, 0.008133885515611493
170.1215153681201, 0.008245589816443043
171.12223016440316, 0.008357593907173983
172.1229449606862, 0.008469885415645908
173.12365975696926, 0.008582452048054004
174.12437455325232, 0.00869528159161076
175.1250893495354, 0.008808361917106586
176.12580414581845, 0.00892168098136856
177.1265189421015, 0.00903522682961939
178.12723373838458, 0.009148987597737702
179.12794853466764, 0.009262951514422213
180.1286633309507, 0.009377106903260577
181.12937812723374, 0.009491442184705436
182.1300929235168, 0.009605945877958807
183.13080771979986, 0.009720606602766904
184.13152251608292, 0.00983541308112699
185.132237312366, 0.00995035413890796
186.13295210864905, 0.010065418707386453
187.1336669049321, 0.010180595824700212
188.13438170121515, 0.010295874637220231
189.1350964974982, 0.01041124440084383
190.13581129378127, 0.010526694482209817
191.13652609006434, 0.010642214359837926
192.1372408863474, 0.010757793625193832
193.13795568263046, 0.010873421983681767
194.13867047891353, 0.010989089255566072
195.1393852751966, 0.011104785376823542
196.14010007147965, 0.011220500399928253
197.14081486776269, 0.011336224494570214
198.14152966404575, 0.01145194794830984
199.1422444603288, 0.011567661167169462
200.14295925661187, 0.011683354676163778
201.14367405289494, 0.011799019119770675
202.144388849178, 0.011914645262343773
203.14510364546106, 0.01203022398846861
204.1458184417441, 0.01214574630326371
205.14653323802716, 0.012261203332628012
206.14724803431022, 0.012376586323436327
207.1479628305933, 0.012491886643684133
208.14867762687635, 0.012607095782583044
209.1493924231594, 0.012722205350608693
210.15010721944248, 0.012837207079502092
211.15082201572554, 0.012952092822225978
212.1515368120086, 0.013066854552877514
213.15225160829164, 0.013181484366558626
214.1529664045747, 0.013295974479205377
215.15368120085776, 0.013410317227377578
216.15439599714082, 0.013524505068009857
217.1551107934239, 0.01363853057812557
218.15582558970695, 0.013752386454514723
219.15654038599, 0.01386606551337708
220.15725518227305, 0.013979560689931768
221.1579699785561, 0.014092865037994175
222.15868477483917, 0.014205971729521774
223.15939957112224, 0.014318874054129809
224.1601143674053, 0.014431565418577558
225.16082916368836, 0.01454403934622702
226.16154395997143, 0.01465628947647432
227.1622587562545, 0.014768309564155337
228.16297355253755, 0.014880093478926422
229.16368834882059, 0.01499163520462112
230.16440314510365, 0.015102928838584145
231.1651179413867, 0.015213968590983104
232.16583273766977, 0.015324748784099427
233.16654753395284, 0.015435263851598931
234.1672623302359, 0.015545508337783372
235.16797712651896, 0.01565547689682339
236.168691922802, 0.015765164291974106
237.16940671908506, 0.01587456539477395
238.17012151536812, 0.015983675184227577
239.1708363116512, 0.016092488745973937
240.17155110793425, 0.016201001271439624
241.1722659042173, 0.016309208056979163
242.17298070050037, 0.016417104503002124
243.17369549678344, 0.01652468611308839
244.1744102930665, 0.01663194849309189
245.17512508934954, 0.016738887350233825
246.1758398856326, 0.016845498492185626
247.17655468191566, 0.016951777826142884
248.17726947819872, 0.017057721357890247
249.1779842744818, 0.017163325190858336
250.17869907076485, 0.017268585525173193
251.1794138670479, 0.01737349865669877
252.18012866333095, 0.01747806097607302
253.180843459614, 0.01758226896773833
254.18155825589707, 0.017686119208966507
255.18227305218014, 0.0177896083688792
256.1829878484632, 0.017892733207464113
257.18370264474623, 0.017995490574587294
258.1844174410293, 0.0180978774090025
259.18513223731236, 0.018199890737357435
260.18584703359545, 0.01830152767319805
261.1865618298785, 0.01840278541597048
262.1872766261616, 0.01850366125002207
263.1879914224446, 0.018604152543600913
264.1887062187277, 0.01870425674785501
265.18942101501074, 0.01880397139583112
266.19013581129377, 0.018903294101473615
267.19085060757686, 0.019002222558623924
268.1915654038599, 0.019100754540020914
269.192280200143, 0.019198887896302114
270.192994996426, 0.019296620555006836
271.1937097927091, 0.01939395051958092
272.19442458899215, 0.01949087586838354
273.1951393852752, 0.019587394753696526
274.1958541815583, 0.019683505400736476
275.1965689778413, 0.01977920610666964
276.1972837741244, 0.01987449523963032
277.19799857040744, 0.019969371237742395
278.1987133666905, 0.020063832608145017
279.19942816297356, 0.02015787792602201
280.2001429592566, 0.020251505833635507
281.2008577555397, 0.020344715039364143
282.2015725518227, 0.020437504316745805
283.2022873481058, 0.02052987250352513
284.20300214438885, 0.020621818500706192
285.20371694067194, 0.020713341271610283
286.204431736955, 0.0208044398409391
287.20514653323806, 0.02089511329384356
288.2058613295211, 0.020985360774998293
289.20657612580413, 0.021075181487681865
290.2072909220872, 0.02116457469286334
291.20800571837026, 0.021253539708294585
292.20872051465335, 0.021342075907609188
293.2094353109364, 0.021430182719427683
294.2101501072195, 0.021517859626469286
295.2108649035025, 0.021605106164670172
296.2115796997856, 0.021691921922308757
297.21229449606864, 0.021778306539137468
298.21300929235167, 0.02186425970552196
299.21372408863476, 0.021949781161586853
300.2144388849178, 0.022034870696368822
301.2151536812009, 0.022119528146976975
302.2158684774839, 0.02220375339776016
303.216583273767, 0.022287546379482107
304.21729807005005, 0.022370907068503518
305.2180128663331, 0.022453835485971744
306.2187276626162, 0.022536331697018096
307.2194424588992, 0.022618395809962544
308.2201572551823, 0.0227000279755262
309.22087205146534, 0.022781228386051136
310.2215868477484, 0.022861997274728253
311.22230164403146, 0.022942334914832534
312.2230164403145, 0.023022241618966263
313.2237312365976, 0.023101717738309848
314.2244460328806, 0.023180763661880533
315.2251608291637, 0.02325937981579883
316.22587562544675, 0.02333756666256269
317.22659042172984, 0.023415324700329802
318.2273052180129, 0.023492654462207344
319.22802001429596, 0.023569556515549726
320.228734810579, 0.023646031461264237
321.22944960686203, 0.023722079933124442
322.2301644031451, 0.023797702597091398
323.23087919942816, 0.023872900150642657
324.23159399571125, 0.023947673322109165
325.2323087919943, 0.024022022870019897
326.2330235882774, 0.024095949582454305
327.2337383845604, 0.024169454276402477
328.2344531808435, 0.024242537797133108
329.23516797712654, 0.02431520101756912
330.23588277340957, 0.024387444837671052
331.23659756969266, 0.024459270183828007
332.2373123659757, 0.024530678008256354
333.2380271622588, 0.024601669288406056
334.2387419585418, 0.024672245026374478
335.2394567548249, 0.024742406248327825
336.24017155110795, 0.024812154003930068
337.240886347391, 0.024881489365779313
338.2416011436741, 0.024950413428851563
339.2423159399571, 0.02501892730995223
340.2430307362402, 0.025087032147174417
341.24374553252323, 0.025154729099365183
342.2444603288063, 0.025222019345598354
343.24517512508936, 0.02528890408465528
344.2458899213724, 0.02535538453451229
345.2466047176555, 0.025421461931835445
346.2473195139385, 0.02548713753148248
347.2480343102216, 0.02555241260601166
348.24874910650465, 0.02561728844519748
349.24946390278774, 0.02568176635555382
350.2501786990708, 0.02574584765986337
351.25089349535386, 0.025809533696714362
352.2516082916369, 0.025872825820043875
353.25232308791993, 0.02593572539868785
354.253037884203, 0.02599823381593801
355.25375268048606, 0.026060352469104972
356.25446747676915, 0.026122082769088516
357.2551822730522, 0.026183426139953843
358.2558970693353, 0.026244384018514613
359.2566118656183, 0.02630495785392219
360.2573266619014, 0.026365149107261412
361.25804145818444, 0.026424959251152496
362.25875625446747, 0.026484389769359268
363.25947105075056, 0.026543442156403498
364.2601858470336, 0.026602117917185517
365.2609006433167, 0.026660418566610482
366.2616154395997, 0.026718345629221138
367.2623302358828, 0.026775900638836343
368.26304503216585, 0.026833085138195233
369.2637598284489, 0.026889900678607484
370.264474624732, 0.02694634881960926
371.265189421015, 0.027002431128624837
372.2659042172981, 0.027058149180633862
373.26661901358113, 0.027113504557844326
374.2673338098642, 0.027168498849370802
375.26804860614726, 0.02722313365091837
376.2687634024303, 0.027277410564471905
377.2694781987134, 0.027331331197990624
378.2701929949964, 0.02738489716510801
379.2709077912795, 0.027438110084836865
380.27162258756255, 0.02749097158127974
381.27233738384564, 0.027543483283344144
382.2730521801287, 0.02759564682446313
383.27376697641176, 0.027647463842320683
384.2744817726948, 0.027698935978582067
385.27519656897783, 0.027750064878629098
386.2759113652609, 0.02780085219130025
387.27662616154396, 0.027851299568635416
388.27734095782705, 0.027901408665625425
389.2780557541101, 0.027951181139966273
390.2787705503932, 0.02800061865181793
391.2794853466762, 0.028049722863567425
392.2802001429593, 0.028098495439596884
393.28091493924234, 0.028146938046055534
394.28162973552537, 0.028195052350636282
395.28234453180846, 0.02824284002235661
396.2830593280915, 0.02829030273134372
397.2837741243746, 0.02833744214862379
398.2844889206576, 0.028384259945915414
399.2852037169407, 0.02843075779542713
400.28591851322375, 0.02847693736965914
401.2866333095068, 0.028522800341208666
402.2873481057899, 0.02856834838257958
403.2880629020729, 0.028613583165995684
404.288777698356, 0.028658506363218036
405.28949249463903, 0.028703119645365722
406.2902072909221, 0.028747424682740677
407.29092208720516, 0.028791423144655923
408.2916368834882, 0.028835116699267724
409.2923516797713, 0.028878507013410912
410.2930664760543, 0.028921595752438047
411.2937812723374, 0.028964384580061953
412.29449606862045, 0.029006875158201623
413.29521086490354, 0.02904906914683155
414.2959256611866, 0.02909096820383443
415.29664045746966, 0.02913257398485695
416.2973552537527, 0.029173888143169048
417.29807005003573, 0.029214912329526176
418.2987848463188, 0.02925564819203477
419.29949964260186, 0.029296097376020815
420.30021443888495, 0.029336261523901456
421.300929235168, 0.029376142275059476
422.3016440314511, 0.029415741265721013
423.3023588277341, 0.029455060128835867
424.3030736240172, 0.029494100493960878
425.30378842030024, 0.029532863987146073
426.30450321658327, 0.029571352230823553
427.30521801286636, 0.02960956684369915
428.3059328091494, 0.029647509440646806
429.3066476054325, 0.02968518163260553
430.3073624017155, 0.029722585026479023
431.3080771979986, 0.029759721225037904
432.30879199428165, 0.02979659182682436
433.3095067905647, 0.029833198426059374
434.3102215868478, 0.029869542612552345
435.3109363831308, 0.02990562597161324
436.3116511794139, 0.02994145008396692
437.31236597569693, 0.029977016525670003
438.31308077198, 0.030012326868029907
439.31379556826306, 0.030047382677526154
440.3145103645461, 0.030082185515733943
441.3152251608292, 0.03011673693924991
442.3159399571122, 0.03015103849962003
443.3166547533953, 0.03018509174326952
444.31736954967835, 0.030218898211435048
445.31808434596144, 0.030252459440098852
446.3187991422445, 0.030285776959924834
447.31951393852756, 0.030318852296196717
448.3202287348106, 0.030351686968758066
449.32094353109363, 0.030384282491954392
450.3216583273767, 0.030416640374576837
451.32237312365976, 0.03044876211980798
452.32308791994285, 0.03048064922516933
453.3238027162259, 0.030512303182470633
454.324517512509, 0.030543725477760866
455.325232308792, 0.030574917591281146
456.3259471050751, 0.030605880997419066
457.32666190135814, 0.03063661716466485
458.32737669764117, 0.03066712755556914
459.32809149392426, 0.030697413626702294
460.3288062902073, 0.03072747682861541
461.3295210864904, 0.03075731860580269
462.3302358827734, 0.030786940396665557
463.3309506790565, 0.030816343633478013
464.33166547533955, 0.030845529742353696
465.3323802716226, 0.030874500143214214
466.3330950679057, 0.03090325624975893
467.3338098641887, 0.030931799469436142
468.3345246604718, 0.03096013120341565
469.33523945675483, 0.03098825284656261
470.3359542530379, 0.031016165787412668
471.33666904932096, 0.03104387140814844
472.337383845604, 0.03107137108457725
473.3380986418871, 0.031098666186110048
474.3388134381701, 0.031125758075741597
475.3395282344532, 0.031152648110031766
476.34024303073625, 0.031179337639088107
477.34095782701934, 0.03120582800654946
478.3416726233024, 0.031232120549570763
479.34238741958546, 0.031258216598808834
480.3431022158685, 0.03128411747840941
481.34381701215153, 0.03130982450599511
482.3445318084346, 0.03133533899265443
483.34524660471766, 0.03136066224293184
484.34596140100075, 0.03138579555481872
485.3466761972838, 0.03141074021974554
486.3473909935669, 0.031435497522574636
487.3481057898499, 0.03146006874159415
488.348820586133, 0.03148445514851289
489.34953538241604, 0.031508658008456
490.35025017869907, 0.031532678579961386
491.35096497498216, 0.03155651811497741
492.3516797712652, 0.03158017785886086
493.3523945675483, 0.03160365905037631
494.3531093638313, 0.03162696292169579
495.3538241601144, 0.031650090698399524
496.35453895639745, 0.03167304359947746
497.3552537526805, 0.031695822837331265
498.3559685489636, 0.03171842961777752
499.3566833452466, 0.03174086514005102
500.3573981415297, 0.031763130596809505
501.35811293781273, 0.03178522717413841
502.3588277340958, 0.03180715605155667
503.35954253037886, 0.03182891840202307
504.3602573266619, 0.03185051539194339
505.360972122945, 0.031871948181177626
506.361686919228, 0.031893217923048764
507.3624017155111, 0.03191432576435126
508.36311651179415, 0.03193527284536056
509.36383130807724, 0.03195606029984307
510.3645461043603, 0.03197668925506679
511.36526090064336, 0.03199716083181228
512.3659756969264, 0.03201747614438443
513.3666904932095, 0.032037636300624464
514.3674052894925, 0.03205764240192256
515.3681200857756, 0.032077495543231194
516.3688348820586, 0.032097196813078425
517.3695496783417, 0.03211674729358227
518.3702644746247, 0.032136148060465115
519.3709792709078, 0.032155400183068575
520.3716940671909, 0.03217450472436908
521.3724088634739, 0.03219346274099362
522.373123659757, 0.032212275283235996
523.3738384560401, 0.03223094339507339
524.3745532523232, 0.03224946811418343
525.3752680486061, 0.03226785047196167
526.3759828448892, 0.032286091493539185
527.3766976411723, 0.03230419219780073
528.3774124374554, 0.032322153597403334
529.3781272337384, 0.03233997669879495
530.3788420300215, 0.032357662502233625
531.3795568263046, 0.032375212001806986
532.3802716225875, 0.032392626185451925
533.3809864188706, 0.03240990603497464
534.3817012151537, 0.03242705252607106
535.3824160114368, 0.03244406662834735
536.3831308077198, 0.03246094930534086
537.3838456040029, 0.032477701514541275
538.384560400286, 0.03249432420741199
539.385275196569, 0.03251081832941181
540.385989992852, 0.03252718482001674
541.3867047891351, 0.03254342461274228
542.3874195854182, 0.032559538635165544
543.3881343817012, 0.03257552780894801
544.3888491779843, 0.03259139304985813
545.3895639742674, 0.03260713526779448
546.3902787705504, 0.03262275536680869
547.3909935668335, 0.03263825424512902
548.3917083631165, 0.03265363279518365
549.3924231593996, 0.032668891903624556
550.3931379556826, 0.03268403245135129
551.3938527519657, 0.03269905531353492
552.3945675482488, 0.03271396135964237
553.3952823445318, 0.03272875145346062
554.3959971408149, 0.03274342645312115
555.396711937098, 0.03275798721112466
556.397426733381, 0.03277243457436556
557.398141529664, 0.03278676938415692
558.3988563259471, 0.03280099247625555
559.3995711222302, 0.03281510468088677
560.4002859185132, 0.0328291068227699
561.4010007147963, 0.03284299972114336
562.4017155110794, 0.03285678418978989
563.4024303073625, 0.03287046103706223
564.4031451036454, 0.03288403106590849
565.4038598999285, 0.032897495073897956
566.4045746962116, 0.03291085385324654
567.4052894924947, 0.03292410819084269
568.4060042887777, 0.03293725886827315
569.4067190850608, 0.03295030666184879
570.4074338813439, 0.03296325234263061
571.4081486776269, 0.03297609667645569
572.40886347391, 0.03298884042396322
573.409578270193, 0.03300148434062057
574.4102930664761, 0.03301402917674942
575.4110078627591, 0.0330264756775518
576.4117226590422, 0.03303882458313639
577.4124374553253, 0.03305107662854467
578.4131522516083, 0.03306323254377713
579.4138670478914, 0.03307529305381949
580.4145818441744, 0.03308725887866901
581.4152966404575, 0.033099130733360654
582.4160114367405, 0.033110909327993474
583.4167262330236, 0.033122595367756816
584.4174410293067, 0.03313418955295663
585.4181558255897, 0.03314569257904169
586.4188706218728, 0.03315710513662994
587.4195854181559, 0.03316842791153473
588.420300214439, 0.033179661584791055
589.4210150107219, 0.03319080683268175
590.421729807005, 0.0332018643267638
591.4224446032881, 0.03321283473389451
592.4231593995712, 0.033223718716257615
593.4238741958542, 0.033234516931389464
594.4245889921373, 0.03324523003220519
595.4253037884204, 0.033255858667024754
596.4260185847033, 0.033266403479599034
597.4267333809864, 0.0332768651091358
598.4274481772695, 0.03328724419032574
599.4281629735526, 0.03329754135336835
600.4288777698356, 0.0333077572239979
601.4295925661187, 0.0333178924235093
602.4303073624018, 0.03332794756878381
603.4310221586848, 0.03333792327231491
604.4317369549678, 0.03334782014223394
605.4324517512509, 0.033357638782335816
606.433166547534, 0.03336737979210447
607.433881343817, 0.033377043766738626
608.4345961401001, 0.03338663129717711
609.4353109363832, 0.033396142970124394
610.4360257326662, 0.03340557936807583
611.4367405289493, 0.033414941069343056
612.4374553252323, 0.03342422864807918
613.4381701215154, 0.03343344267430393
614.4388849177984, 0.03344258371392873
615.4395997140815, 0.033451652328781785
616.4403145103646, 0.03346064907663309
617.4410293066476, 0.03346957451121911
618.4417441029307, 0.03347842918226773
619.4424588992138, 0.033487213635522955
620.4431736954969, 0.03349592841276954
621.4438884917798, 0.03350457405185763
622.4446032880629, 0.033513151086727144
623.445318084346, 0.033521660047432275
624.446032880629, 0.033530101460165704
625.4467476769121, 0.03353847584728298
626.4474624731952, 0.03354678372732661
627.4481772694783, 0.03355502561505021
628.4488920657612, 0.033563202021442244
629.4496068620443, 0.03357131345375029
630.4503216583274, 0.03357936041550455
631.4510364546105, 0.033587343406541695
632.4517512508935, 0.03359526292302858
633.4524660471766, 0.03360311945748555
634.4531808434597, 0.033610913498810145
635.4538956397427, 0.03361864553230024
636.4546104360257, 0.03362631603967753
637.4553252323088, 0.03363392549911044
638.4560400285919, 0.033641474385237416
639.4567548248749, 0.03364896316918974
640.457469621158, 0.03365639231861457
641.4581844174411, 0.0336637622976976
642.4588992137241, 0.03367107356718575
643.4596140100072, 0.03367832658440983
644.4603288062902, 0.03368552180330691
645.4610436025733, 0.033692659674442904
646.4617583988563, 0.03369974064503461
647.4624731951394, 0.033706765158972134
648.4631879914225, 0.033713733656840814
649.4639027877055, 0.033720646575943265
650.4646175839886, 0.03372750435032139
651.4653323802717, 0.033734307410777764
652.4660471765548, 0.03374105618489789
653.4667619728377, 0.033747751097071337
654.4674767691208, 0.03375439256851333
655.4681915654039, 0.033760981017286334
656.468906361687, 0.03376751685832093
657.46962115797, 0.033774000503437346
658.4703359542531, 0.0337804323613663
659.4710507505362, 0.033786812837770075
660.4717655468191, 0.033793142335263274
661.4724803431022, 0.03379942125343368
662.4731951393853, 0.03380564998886292
663.4739099356684, 0.033811828935146754
664.4746247319514, 0.03381795848291579
665.4753395282345, 0.03382403901985576
666.4760543245176, 0.03383007093072761
667.4767691208006, 0.03383605459738779
668.4774839170836, 0.033841990398808086
669.4781987133667, 0.03384787871109571
670.4789135096498, 0.033853719907513
671.4796283059328, 0.033859514358497156
672.4803431022159, 0.03386526243167977
673.481057898499, 0.033870964491906415
674.481772694782, 0.03387662090125594
675.4824874910651, 0.03388223201905978
676.4832022873481, 0.03388779820192113
677.4839170836312, 0.03389331980373404
678.4846318799142, 0.03389879717570225
679.4853466761973, 0.03390423066635829
680.4860614724804, 0.03390962062158192
681.4867762687634, 0.03391496738461898
682.4874910650465, 0.03392027129609986
683.4882058613296, 0.033925532694058
684.4889206576127, 0.03393075191394817
685.4896354538956, 0.033935929288664714
686.4903502501787, 0.03394106514855954
687.4910650464618, 0.033946159821460334
688.4917798427448, 0.0339512136326885
689.4924946390279, 0.03395622690507663
690.493209435311, 0.033961199958986596
691.4939242315941, 0.03396613311232699
692.494639027877, 0.033971026680570574
693.4953538241601, 0.03397588097677173
694.4960686204432, 0.03398069631158381
695.4967834167263, 0.033985472993276186
696.4974982130093, 0.03399021132775145
697.4982130092924, 0.03399491161856234
698.4989278055755, 0.03399957416692867
699.4996426018585, 0.034004199271754125
700.5003573981415, 0.03400878722964289
701.5010721944246, 0.03401333833491615
702.5017869907077, 0.03401785287962878
703.5025017869907, 0.0340223311535856
704.5032165832738, 0.03402677344435751
705.5039313795569, 0.034031180037298
706.5046461758399, 0.03403555121555889
707.505360972123, 0.03403988726010657
708.506075768406, 0.03404418844973772
709.5067905646891, 0.03404845506109509
710.5075053609721, 0.03405268736868331
711.5082201572552, 0.03405688564488434
712.5089349535383, 0.03406105015997297
713.5096497498213, 0.03406518118213232
714.5103645461044, 0.03406927897746905
715.5110793423875, 0.03407334381002848
716.5117941386706, 0.034077375941809866
717.5125089349535, 0.0340813756327812
718.5132237312366, 0.03408534314089434
719.5139385275197, 0.034089278722099596
720.5146533238028, 0.034093182630360576
721.5153681200858, 0.03409705511766879
722.5160829163689, 0.03410089643405822
723.516797712652, 0.03410470682761956
724.5175125089349, 0.03410848654451483
725.518227305218, 0.034112235828991415
726.5189421015011, 0.034115954923396315
727.5196568977842, 0.03411964406819024
728.5203716940672, 0.03412330350196141
729.5210864903503, 0.034126933461439565
730.5218012866334, 0.03413053418150981
731.5225160829164, 0.03413410589522614
732.5232308791994, 0.03413764883382525
733.5239456754825, 0.034141163226739775
734.5246604717656, 0.03414464930161207
735.5253752680486, 0.03414810728430717
736.5260900643317, 0.034151537398926325
737.5268048606148, 0.03415493986782004
738.5275196568978, 0.034158314911601186
739.5282344531809, 0.03416166274915788
740.528949249464, 0.03416498359766659
741.529664045747, 0.0341682776726047
742.53037884203, 0.03417154518776343
743.5310936383131, 0.034174786355260334
744.5318084345962, 0.03417800138555202
745.5325232308792, 0.03418119048744639
746.5332380271623, 0.03418435386811521
747.5339528234454, 0.034187491733106375
748.5346676197285, 0.034190604286356
749.5353824160114, 0.03419369173020071
750.5360972122945, 0.03419675426538966
751.5368120085776, 0.03419979209109634
752.5375268048606, 0.03420280540493072
753.5382416011437, 0.03420579440295082
754.5389563974268, 0.034208759279674615
755.5396711937099, 0.03421170022809149
756.5403859899928, 0.034214617439673994
757.5411007862759, 0.03421751110438916
758.541815582559, 0.03422038141070998
759.5425303788421, 0.034223228545626774
760.5432451751251, 0.034226052694658254
761.5439599714082, 0.0342288540418629
762.5446747676913, 0.034231632769849994
763.5453895639743, 0.03423438905979046
764.5461043602573, 0.03423712309142801
765.5468191565404, 0.034239835043089945
766.5475339528235, 0.03424252509169787
767.5482487491065, 0.03424519341277834
768.5489635453896, 0.0342478401804737
769.5496783416727, 0.03425046556755255
770.5503931379557, 0.03425306974542011
771.5511079342388, 0.03425565288412878
772.5518227305218, 0.03425821515238828
773.5525375268049, 0.03426075671757622
774.5532523230879, 0.034263277745747854
775.553967119371, 0.034265778401646685
776.5546819156541, 0.03426825884871406
777.5553967119371, 0.03427071924909943
778.5561115082202, 0.03427315976367012
779.5568263045033, 0.03427558055202118
780.5575411007864, 0.03427798177248527
781.5582558970693, 0.03428036358214213
782.5589706933524, 0.03428272613682829
783.5596854896355, 0.034285069591146654
784.5604002859186, 0.03428739409847596
785.5611150822016, 0.03428969981098022
786.5618298784847, 0.03429198687961807
787.5625446747678, 0.03429425545415189
788.5632594710507, 0.034296505683157195
789.5639742673338, 0.034298737714031746
790.5646890636169, 0.0343009516930046
791.5654038599, 0.034303147765145155
792.566118656183, 0.03430532607437201
793.5668334524661, 0.034307486763461945
794.5675482487492, 0.03430962997405869
795.5682630450322, 0.03431175584668171
796.5689778413152, 0.03431386452073485
797.5696926375983, 0.034315956134514984
798.5704074338814, 0.03431803082522062
799.5711222301644, 0.03432008872896031
800.5718370264475, 0.03432212998076123
801.5725518227306, 0.03432415471457735
802.5732666190136, 0.03432616306329789
803.5739814152967, 0.03432815515875569
804.5746962115797, 0.03433013113173509
805.5754110078628, 0.034332091111980344
806.5761258041458, 0.03433403522820359
807.5768406004289, 0.03433596360809282
808.577555396712, 0.03433787637831993
809.578270192995, 0.03433977366454856
810.5789849892781, 0.03434165559144191
811.5796997855612, 0.03434352228267063
812.5804145818443, 0.034345373860920396
813.5811293781272, 0.034347210447899644
814.5818441744103, 0.03434903216434726
815.5825589706934, 0.034350839130040015
816.5832737669764, 0.03435263146380008
817.5839885632595, 0.03435440928350254
818.5847033595426, 0.03435617270608276
819.5854181558257, 0.034357921847543584
820.5861329521086, 0.03435965682296277
821.5868477483917, 0.03436137774650024
822.5875625446748, 0.03436308473140506
823.5882773409579, 0.03436477789002272
824.5889921372409, 0.0343664573338021
825.589706933524, 0.03436812317330262
826.5904217298071, 0.03436977551820101
827.59113652609, 0.03437141447729827
828.5918513223731, 0.034373040158526665
829.5925661186562, 0.03437465266895637
830.5932809149393, 0.03437625211480222
831.5939957112223, 0.034377838601430566
832.5947105075054, 0.034379412233365686
833.5954253037885, 0.03438097311429665
834.5961401000715, 0.03438252134708363
835.5968548963546, 0.034384057033764605
836.5975696926376, 0.03438558027556165
837.5982844889207, 0.03438709117288741
838.5989992852037, 0.03438858982535147
839.5997140814868, 0.03439007633176665
840.6004288777699, 0.03439155079015525
841.6011436740529, 0.03439301329775527
842.601858470336, 0.03439446395102654
843.6025732666191, 0.03439590284565697
844.6032880629022, 0.03439733007656843
845.6040028591851, 0.03439874573792289
846.6047176554682, 0.03440014992312847
847.6054324517513, 0.03440154272484514
848.6061472480344, 0.03440292423499092
849.6068620443174, 0.03440429454474742
850.6075768406005, 0.034405653744565855
851.6082916368836, 0.03440700192417272
852.6090064331665, 0.03440833917257548
853.6097212294496, 0.03440966557806837
854.6104360257327, 0.03441098122823787
855.6111508220158, 0.03441228620996831
856.6118656182988, 0.034413580609447436
857.6125804145819, 0.03441486451217201
858.613295210865, 0.03441613800295308
859.614010007148, 0.03441740116592151
860.614724803431, 0.034418654084533346
861.6154395997141, 0.03441989684157516
862.6161543959972, 0.03442112951916924
863.6168691922802, 0.03442235219877898
864.6175839885633, 0.034423564961214015
865.6182987848464, 0.034424767886635385
866.6190135811294, 0.034425961054560694
867.6197283774125, 0.03442714454386921
868.6204431736955, 0.03442831843280683
869.6211579699786, 0.03442948279899121
870.6218727662616, 0.034430637719416755
871.6225875625447, 0.034431783270459364
872.6233023588278, 0.034432919527881585
873.6240171551108, 0.034434046566837254
874.6247319513939, 0.0344351644618765
875.625446747677, 0.03443627328695037
876.62616154396, 0.034437373115415684
877.626876340243, 0.034438464020039763
878.6275911365261, 0.034439546073005006
879.6283059328092, 0.034440619345913595
880.6290207290922, 0.03444168390979215
881.6297355253753, 0.03444273983509618
882.6304503216584, 0.034443787191714655
883.6311651179415, 0.03444482604897461
884.6318799142244, 0.03444585647564545
885.6325947105075, 0.03444687853994351
886.6333095067906, 0.034447892309536314
887.6340243030737, 0.034448897851547214
888.6347390993567, 0.03444989523255934
889.6354538956398, 0.03445088451862007
890.6361686919229, 0.03445186577524539
891.6368834882059, 0.034452839067424024
892.637598284489, 0.03445380445962155
893.638313080772, 0.034454762015784686
894.6390278770551, 0.03445571179934545
895.6397426733381, 0.0344566538732251
896.6404574696212, 0.03445758829983825
897.6411722659043, 0.034458515141097074
898.6418870621873, 0.03445943445841505
899.6426018584704, 0.03446034631271115
900.6433166547534, 0.03446125076441361
901.6440314510365, 0.03446214787346396
902.6447462473195, 0.03446303769932083
903.6454610436026, 0.034463920300963916
904.6461758398857, 0.03446479573689753
905.6468906361687, 0.034465664065154805
906.6476054324518, 0.034466525343300976
907.6483202287349, 0.034467379628437635
908.649035025018, 0.03446822697720592
909.6497498213009, 0.034469067445790515
910.650464617584, 0.03446990108992327
911.6511794138671, 0.03447072796488656
912.6518942101502, 0.03447154812551719
913.6526090064332, 0.034472361626209806
914.6533238027163, 0.03447316852092045
915.6540385989994, 0.034473968863170036
916.6547533952823, 0.034474762706047865
917.6554681915654, 0.034475550102215015
918.6561829878485, 0.03447633110390784
919.6568977841316, 0.0344771057629413
920.6576125804146, 0.034477874130712384
921.6583273766977, 0.03447863625820341
922.6590421729808, 0.03447939219598535
923.6597569692638, 0.0344801419942211
924.6604717655468, 0.03448088570266882
925.6611865618299, 0.0344816233706851
926.661901358113, 0.03448235504722815
927.662616154396, 0.03448308078086107
928.6633309506791, 0.03448380061975502
929.6640457469622, 0.03448451461169224
930.6647605432452, 0.03448522280406927
931.6654753395283, 0.03448592524389994
932.6661901358113, 0.03448662197781854
933.6669049320944, 0.03448731305208286
934.6676197283774, 0.03448799851257705
935.6683345246605, 0.03448867840481482
936.6690493209436, 0.03448935277394224
937.6697641172266, 0.03449002166474089
938.6704789135097, 0.03449068512163043
939.6711937097928, 0.03449134318867189
940.6719085060759, 0.034491995909570305
941.6726233023588, 0.03449264332767769
942.6733380986419, 0.03449328548599579
943.674052894925, 0.03449392242717885
944.674767691208, 0.034494554193536524
945.6754824874911, 0.034495180827036606
946.6761972837742, 0.03449580236930775
947.6769120800573, 0.034496418861642175
948.6776268763402, 0.03449703034499837
949.6783416726233, 0.03449763686000378
950.6790564689064, 0.034498238446957465
951.6797712651895, 0.03449883514583266
952.6804860614725, 0.03449942699627964
953.6812008577556, 0.034500014037628056
954.6819156540387, 0.03450059630888951
955.6826304503217, 0.0345011738487603
956.6833452466047, 0.034501746695623815
957.6840600428878, 0.03450231488755303
958.6847748391709, 0.03450287846231304
959.6854896354539, 0.03450343745736367
960.686204431737, 0.03450399190986167
961.6869192280201, 0.034504541856663296
962.6876340243031, 0.034505087334326764
963.6883488205862, 0.03450562837911448
964.6890636168692, 0.03450616502699566
965.6897784131523, 0.034506697313648436
966.6904932094353, 0.034507225274462365
967.6912080057184, 0.03450774894454074
968.6919228020015, 0.034508268358702715
969.6926375982845, 0.034508783551485865
970.6933523945676, 0.034509294557148275
971.6940671908507, 0.03450980140967075
972.6947819871338, 0.03451030414275914
973.6954967834167, 0.03451080278984663
974.6962115796998, 0.03451129738409573
975.6969263759829, 0.03451178795840052
976.697641172266, 0.03451227454538901
977.698355968549, 0.034512757177425
978.6990707648321, 0.03451323588661028
979.6997855611152, 0.03451371070478695
980.7005003573981, 0.03451418166353914
981.7012151536812, 0.034514648794195496
982.7019299499643, 0.034515112127830844
983.7026447462474, 0.034515571695268546
984.7033595425304, 0.03451602752708236
985.7040743388135, 0.034516479653598546
986.7047891350966, 0.034516928104897655
987.7055039313796, 0.03451737291081687
988.7062187276626, 0.03451781410095156
989.7069335239457, 0.03451825170465759
990.7076483202288, 0.034518685751052935
991.7083631165118, 0.03451911626901991
992.7090779127949, 0.03451954328720667
993.709792709078, 0.03451996683402952
994.710507505361, 0.03452038693767456
995.711222301644, 0.03452080362609959
996.7119370979271, 0.03452121692703593
997.7126518942102, 0.034521626867990186
998.7133666904932, 0.03452203347624624
999.7140814867763, 0.03452243677886674
1000.7147962830594, 0.03452283680269534
1001.7155110793424, 0.034523233574358
1002.7162258756255, 0.03452362712026512
1003.7169406719086, 0.0345240174666129
1004.7176554681917, 0.03452440463938544
1005.7183702644746, 0.03452478866435623
1006.7190850607577, 0.03452516956708985
1007.7197998570408, 0.03452554737294382
1008.7205146533238, 0.03452592210707004
1009.7212294496069, 0.03452629379441663
1010.72194424589, 0.034526662459729546
1011.7226590421731, 0.034527028127554114
1012.723373838456, 0.03452739082223676
1013.7240886347391, 0.03452775056792653
1014.7248034310222, 0.034528107388576805
1015.7255182273053, 0.034528461307946616
1016.7262330235883, 0.034528812349602596
1017.7269478198714, 0.03452916053692022
1018.7276626161545, 0.03452950589308553
1019.7283774124375, 0.03452984844109649
1020.7290922087205, 0.03453018820376474
1021.7298070050036, 0.03453052520371686
1022.7305218012867, 0.034530859463396055
1023.7312365975697, 0.03453119100506349
1024.7319513938528, 0.03453151985079987
1025.732666190136, 0.03453184602250689
1026.733380986419, 0.03453216954190856
1027.734095782702, 0.03453249043055275
1028.734810578985, 0.03453280870981266
1029.735525375268, 0.03453312440088807
1030.7362401715511, 0.03453343752480684
1031.7369549678342, 0.034533748102426404
1032.7376697641173, 0.03453405615443489
1033.7383845604004, 0.03453436170135273
1034.7390993566835, 0.034534664763533826
1035.7398141529663, 0.03453496536116706
1036.7405289492494, 0.03453526351427755
1037.7412437455325, 0.03453555924272799
1038.7419585418156, 0.03453585256621994
1039.7426733380987, 0.03453614350429508
1040.7433881343818, 0.03453643207633671
1041.744102930665, 0.03453671830157071
1042.7448177269478, 0.03453700219906708
1043.7455325232308, 0.034537283787741145
1044.746247319514, 0.03453756308635467
1045.746962115797, 0.03453784011351725
1046.7476769120801, 0.03453811488768755
1047.7483917083632, 0.034538387427174355
1048.7491065046463, 0.034538657750138
1049.7498213009292, 0.03453892587459136
1050.7505360972123, 0.0345391918184013
1051.7512508934954, 0.03453945559928951
1052.7519656897784, 0.03453971723483401
1053.7526804860615, 0.03453997674247017
1054.7533952823446, 0.03454023413949174
1055.7541100786277, 0.03454048944305234
1056.7548248749108, 0.034540742670166165
1057.7555396711937, 0.03454099383770946
1058.7562544674768, 0.034541242962421496
1059.7569692637599, 0.03454149006090567
1060.757684060043, 0.03454173514963061
1061.758398856326, 0.03454197824493122
1062.7591136526091, 0.03454221936300994
1063.7598284488922, 0.034542458519937605
1064.760543245175, 0.03454269573165468
1065.7612580414582, 0.03454293101397216
1066.7619728377413, 0.034543164382572704
1067.7626876340244, 0.03454339585301177
1068.7634024303075, 0.03454362544071844
1069.7641172265905, 0.03454385316099657
1070.7648320228736, 0.03454407902902575
1071.7655468191565, 0.03454430305986241
1072.7662616154396, 0.03454452526844065
1073.7669764117227, 0.03454474566957345
1074.7676912080058, 0.03454496427795339
1075.7684060042889, 0.03454518110815392
1076.769120800572, 0.034545396174629955
1077.769835596855, 0.03454560949171923
1078.770550393138, 0.034545821073643
1079.771265189421, 0.034546030934507116
1080.771979985704, 0.03454623908830279
1081.7726947819872, 0.03454644554890762
1082.7734095782703, 0.03454665033008663
1083.7741243745534, 0.034546853445492985
1084.7748391708365, 0.03454705490866907
1085.7755539671193, 0.03454725473304715
1086.7762687634024, 0.034547452931950544
1087.7769835596855, 0.03454764951859435
1088.7776983559686, 0.03454784450608626
1089.7784131522517, 0.03454803790742762
1090.7791279485348, 0.034548229735514135
1091.7798427448179, 0.034548420003136786
1092.7805575411007, 0.03454860872298271
1093.7812723373838, 0.034548795907635994
1094.781987133667, 0.034548981569578405
1095.78270192995, 0.0345491657211905
1096.783416726233, 0.03454934837475227
1097.7841315225162, 0.0345495295424438
1098.7848463187993, 0.034549709236346385
1099.7855611150821, 0.034549887468443174
1100.7862759113652, 0.03455006425061994
1101.7869907076483, 0.03455023959466594
1102.7877055039314, 0.03455041351227466
1103.7884203002145, 0.03455058601504458
1104.7891350964976, 0.034550757114479955
1105.7898498927807, 0.03455092682199167
1106.7905646890636, 0.03455109514889785
1107.7912794853466, 0.03455126210642474
1108.7919942816297, 0.03455142770570726
1109.7927090779128, 0.03455159195778993
1110.793423874196, 0.034551754873627605
1111.794138670479, 0.03455191646408611
1112.794853466762, 0.03455207673994293
1113.795568263045, 0.03455223571188806
1114.796283059328, 0.034552393390524634
1115.7969978556112, 0.034552549786369645
1116.7977126518942, 0.034552704909854626
1117.7984274481773, 0.03455285877132636
1118.7991422444604, 0.03455301138104755
1119.7998570407435, 0.03455316274919754
1120.8005718370264, 0.03455331288587297
1121.8012866333095, 0.034553461801088384
1122.8020014295926, 0.03455360950477699
1123.8027162258757, 0.03455375600679132
1124.8034310221587, 0.03455390131690384
1125.8041458184418, 0.034554045444807564
1126.804860614725, 0.0345541884001167
1127.805575411008, 0.0345543301923675
1128.8062902072909, 0.034554470831018536
1129.807005003574, 0.03455461032545168
1130.807719799857, 0.03455474868497245
1131.8084345961402, 0.034554885918810785
1132.8091493924233, 0.03455502203612158
1133.8098641887063, 0.03455515704598543
1134.8105789849894, 0.03455529095740907
1135.8112937812723, 0.03455542377932603
1136.8120085775554, 0.03455555552059723
1137.8127233738385, 0.0345556861900116
1138.8134381701216, 0.034555815796286686
1139.8141529664047, 0.03455594434806912
1140.8148677626878, 0.03455607185393527
1141.8155825589708, 0.03455619832239183
1142.8162973552537, 0.03455632376187632
1143.8170121515368, 0.03455644818075774
1144.81772694782, 0.03455657158733701
1145.818441744103, 0.034556693989847585
1146.819156540386, 0.03455681539645607
1147.8198713366692, 0.03455693581526261
1148.8205861329523, 0.03455705525430156
1149.8213009292351, 0.03455717372154194
1150.8220157255182, 0.03455729122488807
1151.8227305218013, 0.03455740777217989
1152.8234453180844, 0.034557523371193735
1153.8241601143675, 0.03455763802964275
1154.8248749106506, 0.03455775175517718
1155.8255897069337, 0.034557864555385336
1156.8263045032165, 0.034557976437793736
1157.8270192994996, 0.03455808740986765
1158.8277340957827, 0.03455819747901174
1159.8284488920658, 0.0345583066525705
1160.829163688349, 0.034558414937828706
1161.829878484632, 0.03455852234201185
1162.830593280915, 0.03455862887228673
1163.831308077198, 0.03455873453576192
1164.832022873481, 0.034558839339488154
1165.8327376697641, 0.034558943290458846
1166.8334524660472, 0.0345590463956106
1167.8341672623303, 0.0345591486618236
1168.8348820586134, 0.03455925009592208
1169.8355968548965, 0.03455935070467485
1170.8363116511794, 0.03455945049479561
1171.8370264474624, 0.03455954947294361
1172.8377412437455, 0.03455964764572379
1173.8384560400286, 0.03455974501968755
1174.8391708363117, 0.034559841601332894
1175.8398856325948, 0.034559937397105084
1176.840600428878, 0.03456003241339692
1177.8413152251608, 0.034560126656549305
1178.8420300214439, 0.03456022013285152
1179.842744817727, 0.03456031284854172
1180.84345961401, 0.03456040480980737
1181.8441744102931, 0.03456049602278562
1182.8448892065762, 0.03456058649356371
1183.8456040028593, 0.034560676228179425
1184.8463187991424, 0.03456076523262135
1185.8470335954253, 0.034560853512829476
1186.8477483917084, 0.03456094107469545
1187.8484631879915, 0.034561027924063056
1188.8491779842745, 0.034561114066728585
1189.8498927805576, 0.03456119950844109
1190.8506075768407, 0.03456128425490294
1191.8513223731238, 0.03456136831177013
1192.8520371694067, 0.034561451684652716
1193.8527519656898, 0.03456153437911502
1194.8534667619729, 0.03456161640067623
1195.854181558256, 0.034561697754810654
1196.854896354539, 0.03456177844694797
1197.8556111508221, 0.03456185848247377
1198.8563259471052, 0.03456193786672992
1199.857040743388, 0.03456201660501474
1200.8577555396712, 0.03456209470258357
1201.8584703359543, 0.034562172164648894
1202.8591851322374, 0.03456224899638087
1203.8598999285205, 0.03456232520290766
1204.8606147248036, 0.03456240078931564
1205.8613295210866, 0.034562475760649865
1206.8620443173695, 0.034562550121914365
1207.8627591136526, 0.03456262387807246
1208.8634739099357, 0.034562697034047137
1209.8641887062188, 0.034562769594721314
1210.8649035025019, 0.0345628415649382
1211.865618298785, 0.03456291294950159
1212.866333095068, 0.03456298375317632
1213.867047891351, 0.034563053980688395
1214.867762687634, 0.03456312363672532
1215.868477483917, 0.03456319272593664
1216.8691922802002, 0.034563261252933956
1217.8699070764833, 0.034563329222291425
1218.8706218727664, 0.03456339663854598
1219.8713366690495, 0.034563463506197656
1220.8720514653323, 0.034563529829709866
1221.8727662616154, 0.034563595613509794
1222.8734810578985, 0.03456366086198856
1223.8741958541816, 0.03456372557950161
1224.8749106504647, 0.0345637897703689
1225.8756254467478, 0.034563853438875324
1226.8763402430309, 0.03456391658927092
1227.8770550393137, 0.0345639792257711
1228.8777698355968, 0.03456404135255703
1229.87848463188, 0.03456410297377588
1230.879199428163, 0.034564164093541065
1231.879914224446, 0.034564224715932464
1232.8806290207292, 0.03456428484499697
1233.8813438170123, 0.034564344484748474
1234.8820586132952, 0.03456440363916812
1235.8827734095782, 0.03456446231220479
1236.8834882058613, 0.03456452050777516
1237.8842030021444, 0.03456457822976413
1238.8849177984275, 0.034564635482025
1239.8856325947106, 0.03456469226837961
1240.8863473909937, 0.03456474859261892
1241.8870621872766, 0.034564804458502796
1242.8877769835597, 0.03456485986976072
1243.8884917798428, 0.03456491483009179
1244.8892065761258, 0.03456496934316497
1245.889921372409, 0.034565023412619425
1246.890636168692, 0.034565077042064685
1247.8913509649751, 0.034565130235080954
1248.892065761258, 0.03456518299521928
1249.892780557541, 0.03456523532600191
1250.8934953538242, 0.0345652872309223
1251.8942101501073, 0.03456533871344559
1252.8949249463903, 0.03456538977700876
1253.8956397426734, 0.03456544042502072
1254.8963545389565, 0.03456549066086275
1255.8970693352396, 0.03456554048788855
1256.8977841315225, 0.034565589909424634
1257.8984989278056, 0.034565638928770334
1258.8992137240887, 0.034565687549198226
1259.8999285203718, 0.03456573577395422
1260.9006433166549, 0.03456578360625789
1261.901358112938, 0.03456583104930258
1262.902072909221, 0.0345658781062556
1263.902787705504, 0.03456592478025862
1264.903502501787, 0.03456597107442763
1265.90421729807, 0.03456601699185336
1266.9049320943532, 0.034566062535601336
1267.9056468906363, 0.03456610770871221
1268.9063616869194, 0.03456615251420182
1269.9070764832024, 0.03456619695506154
1270.9077912794853, 0.0345662410342584
1271.9085060757684, 0.03456628475473522
1272.9092208720515, 0.03456632811941098
1273.9099356683346, 0.0345663711311808
1274.9106504646177, 0.03456641379291636
1275.9113652609008, 0.034566456107465914
1276.9120800571839, 0.03456649807765462
1277.9127948534667, 0.034566539706284496
1278.9135096497498, 0.03456658099613501
1279.914224446033, 0.03456662194996279
1280.914939242316, 0.03456666257050212
1281.915654038599, 0.034566702860465044
1282.9163688348822, 0.03456674282254155
1283.9170836311653, 0.03456678245939971
1284.9177984274481, 0.03456682177368595
1285.9185132237312, 0.03456686076802513
1286.9192280200143, 0.03456689944502073
1287.9199428162974, 0.03456693780725506
1288.9206576125805, 0.034566975857289475
1289.9213724088636, 0.03456701359766438
1290.9220872051467, 0.03456705103089965
1291.9228020014295, 0.034567088159494615
1292.9235167977126, 0.0345671249859282
1293.9242315939957, 0.03456716151265927
1294.9249463902788, 0.03456719774212654
1295.925661186562, 0.034567233676749035
1296.926375982845, 0.03456726931892603
1297.927090779128, 0.03456730467103722
1298.927805575411, 0.03456733973544308
1299.928520371694, 0.03456737451448476
1300.9292351679771, 0.034567409010484454
1301.9299499642602, 0.03456744322574536
1302.9306647605433, 0.03456747716255207
1303.9313795568264, 0.034567510823170465
1304.9320943531095, 0.03456754420984806
1305.9328091493924, 0.034567577324814046
1306.9335239456755, 0.03456761017027949
1307.9342387419586, 0.034567642748437495
1308.9349535382416, 0.03456767506146324
1309.9356683345247, 0.034567707111514384
1310.9363831308078, 0.03456773890073076
1311.937097927091, 0.03456777043123505
1312.937812723374, 0.03456780170513259
1313.9385275196569, 0.03456783272451148
1314.93924231594, 0.03456786349144293
1315.939957112223, 0.03456789400798128
1316.9406719085061, 0.034567924276164105
1317.9413867047892, 0.03456795429801256
1318.9421015010723, 0.034567984075531126
1319.9428162973554, 0.034568013610708125
1320.9435310936383, 0.03456804290551565
1321.9442458899214, 0.03456807196190977
1322.9449606862045, 0.03456810078183073
1323.9456754824876, 0.0345681293672028
1324.9463902787707, 0.03456815771993471
1325.9471050750537, 0.034568185841919626
1326.9478198713368, 0.03456821373503534
1327.9485346676197, 0.034568241401144326
1328.9492494639028, 0.0345682688420939
1329.9499642601859, 0.03456829605971645
1330.950679056469, 0.0345683230558293
1331.951393852752, 0.034568349832235085
1332.9521086490352, 0.0345683763907218
1333.9528234453182, 0.034568402733062754
1334.953538241601, 0.034568428861016944
1335.9542530378842, 0.03456845477632903
1336.9549678341673, 0.03456848048072952
1337.9556826304504, 0.034568505975934735
1338.9563974267335, 0.034568531263647104
1339.9571122230166, 0.03456855634555517
1340.9578270192997, 0.0345685812233338
1341.9585418155825, 0.03456860589864414
1342.9592566118656, 0.034568630373133895
1343.9599714081487, 0.034568654648437336
1344.9606862044318, 0.03456867872617544
1345.961401000715, 0.034568702607955984
1346.962115796998, 0.03456872629537364
1347.962830593281, 0.03456874979001017
1348.963545389564, 0.03456877309343442
1349.964260185847, 0.03456879620720248
1350.9649749821301, 0.03456881913285777
1351.9656897784132, 0.034568841871931155
1352.9664045746963, 0.03456886442594106
1353.9671193709794, 0.03456888679639354
1354.9678341672625, 0.034568908984782355
1355.9685489635453, 0.03456893099258921
1356.9692637598284, 0.03456895282128369
1357.9699785561115, 0.034568974472323405
1358.9706933523946, 0.03456899594715414
1359.9714081486777, 0.034569017247209864
1360.9721229449608, 0.034569038373912966
1361.972837741244, 0.03456905932867418
1362.9735525375268, 0.03456908011289279
1363.9742673338098, 0.03456910072795671
1364.974982130093, 0.034569121175242544
1365.975696926376, 0.034569141456115664
1366.9764117226591, 0.03456916157193041
1367.9771265189422, 0.034569181524030025
1368.9778413152253, 0.03456920131374685
1369.9785561115082, 0.034569220942402425
1370.9792709077913, 0.03456924041130745
1371.9799857040744, 0.034569259721762016
1372.9807005003574, 0.03456927887505566
1373.9814152966405, 0.03456929787246733
1374.9821300929236, 0.034569316715265634
1375.9828448892067, 0.03456933540470886
1376.9835596854896, 0.034569353942045085
1377.9842744817727, 0.03456937232851214
1378.9849892780558, 0.034569390565337914
1379.9857040743389, 0.03456940865374015
1380.986418870622, 0.03456942659492677
1381.987133666905, 0.03456944439009582
1382.9878484631881, 0.034569462040435726
1383.9885632594712, 0.034569479547125054
1384.989278055754, 0.034569496911332945
1385.9899928520372, 0.03456951413421888
1386.9907076483203, 0.03456953121693306
1387.9914224446034, 0.034569548160616206
1388.9921372408864, 0.03456956496639975
1389.9928520371695, 0.03456958163540604
1390.9935668334526, 0.034569598168748175
1391.9942816297355, 0.03456961456753028
1392.9949964260186, 0.03456963083284743
1393.9957112223017, 0.034569646965785746
1394.9964260185848, 0.034569662967422615
1395.9971408148679, 0.03456967883882667
1396.997855611151, 0.0345696945810577
1397.998570407434, 0.034569710195167
1398.999285203717, 0.03456972568219727
1400.0, 0.03456974104318269


==> CheckingTheAccuracyFinalExperiments/Gnuplots/S_005_approximate_secondCase.csv <==
T, Result
0.0, 0.0
100.0, 0.0018719682069519973
200.0, 0.01166682242200117
300.0, 0.022016669060633855
400.0, 0.028463773124672413
500.0, 0.03175519690925293
600.0, 0.03330338836303272
700.0, 0.03400649763065506
800.0, 0.03432096547317254
900.0, 0.034437020167204554
1000.0, 0.034437020167204554
1100.0, 0.034437020167204554
1200.0, 0.034437020167204554
1300.0, 0.034437020167204554
1400.0, 0.034437020167204554


==> CheckingTheAccuracyFinalExperiments/Gnuplots/S_005_approximate_thirdCase.csv <==
T, Result
0.0, 0.0
100.0, 0.0018719682069519973
200.0, 0.01166682242200117
300.0, 0.022016669060633855
400.0, 0.028463773124672413
500.0, 0.03175519690925293
600.0, 0.03330338836303272
700.0, 0.03400649763065506
800.0, 0.03432096547317254
900.0, 0.034437020167204554
1000.0, 0.034437020167204554
1100.0, 0.034437020167204554
1200.0, 0.034437020167204554
1300.0, 0.034437020167204554
1400.0, 0.034437020167204554


==> CheckingTheAccuracyFinalExperiments/Gnuplots/S_005_exact_firstCase.csv <==
0.0, 0.0
100.0, 0.0018719764987953397
200.0, 0.011666838260212798
300.0, 0.0220166806932784
400.0, 0.028463779437849612
500.0, 0.031755199954431095
600.0, 0.03330338976108859
700.0, 0.034006498259034866
800.0, 0.03432096575308388
900.0, 0.034460670253601694
1000.0, 0.034522551438384015
1100.0, 0.034544287319922325
1200.0, 0.034544287319922325
1300.0, 0.034544287319922325
1400.0, 0.034544287319922325


==> CheckingTheAccuracyFinalExperiments/Gnuplots/S_005_exact_secondCase.csv <==
T, Result
0.0, 0.0
100.0, 0.0022040615657533177
200.0, 0.01310501160425108
300.0, 0.023948801697587802
400.0, 0.03033336201355985
500.0, 0.033428684370765516
600.0, 0.034816126711514114
700.0, 0.03541791994806506
800.0, 0.03567531545662401
900.0, 0.03572238032013855
1000.0, 0.03572238032013855
1100.0, 0.03572238032013855
1200.0, 0.03572238032013855
1300.0, 0.03572238032013855
1400.0, 0.03572238032013855


==> CheckingTheAccuracyFinalExperiments/Gnuplots/S_005_exact_thirdCase.csv <==
T, Result
0.0, 0.0
125.0, 0.005169308261351773
250.0, 0.021985244376590923
375.0, 0.03289900504903854
500.0, 0.03735164854077812
625.0, 0.03892516065467214
750.0, 0.039455546903747446
875.0, 0.03957080936353711
1000.0, 0.03957080936353711
1125.0, 0.03957080936353711
1250.0, 0.03957080936353711
1375.0, 0.03957080936353711


==> CheckingTheAccuracyFinalExperiments/Gnuplots/S_1_approximate_firstCase.csv <==
# Simulator: Adaptive step-size 5th-order Dormand Prince ODE Solver
# Relative error: 1.0E-4
# Absolute error: 1.0E-4
# Step size: 1.0E-5
# Number of data points: 1400
# Stop time: 1400.0
# Start time: 0.0
# Model Parameters
# Run time = 7.980999946594238
# Time, "Sum_1"
0.0, 0.0
1.0007147962830594, 1.500658080954349E-9
2.0014295925661187, 2.336604092586327E-8
3.002144388849178, 1.1563906109380248E-7
4.0028591851322375, 3.577008293396574E-7
5.003573981415297, 8.551319168874887E-7
6.004288777698356, 1.7367849276017145E-6
7.005003573981416, 3.1520566584069214E-6
8.005718370264475, 5.268348711960074E-6
9.006433166547534, 8.268705983779157E-6
10.007147962830594, 1.2349622978014505E-5
11.007862759113653, 1.7719008412992563E-5
12.008577555396712, 2.4594299060695698E-5
13.009292351679772, 3.32007142245449E-5
14.010007147962831, 4.376964269825654E-5
15.01072194424589, 5.6537154466136934E-5
16.01143674052895, 7.17426298029027E-5
17.01215153681201, 8.962749880986987E-5
18.01286633309507, 1.1043408478500959E-4
19.013581129378128, 1.3440454516774276E-4
20.014295925661187, 1.6177990412621714E-4
21.015010721944247, 1.9279917116596268E-4
22.015725518227306, 2.2769854043494246E-4
23.016440314510366, 2.6671066568179633E-4
24.017155110793425, 3.1006400609221373E-4
25.017869907076484, 3.579822384834227E-4
26.018584703359544, 4.1068373157944217E-4
27.019299499642603, 4.683810783204823E-4
28.020014295925662, 5.312806823793207E-4
29.02072909220872, 5.995823952661413E-4
30.02144388849178, 6.734792006016694E-4
31.02215868477484, 7.531569423269238E-4
32.0228734810579, 8.387940937971564E-4
33.02358827734096, 9.305615648777079E-4
34.02430307362402, 0.001028622544321293
35.025017869907074, 0.0011331323748598882
36.02573266619014, 0.001244238458590198
37.0264474624732, 0.0013620801903703266
38.027162258756256, 0.0014867889170766865
39.02787705503931, 0.001618487920695152
40.028591851322375, 0.001757292423338722
41.02930664760544, 0.0019033096123965922
42.030021443888494, 0.0020566386841259403
43.03073624017155, 0.0022173709040989517
44.03145103645461, 0.0023855896830134757
45.032165832737675, 0.002561370666466506
46.03288062902073, 0.0027447818373759164
47.03359542530379, 0.0029358836298174155
48.03431022158685, 0.003134729053120901
49.03502501786991, 0.003341363825143859
50.03573981415297, 0.003555826513708488
51.036454610436024, 0.0037781486852549264
52.03716940671909, 0.004008355059825073
53.03788420300215, 0.0042464636715501556
54.038598999285206, 0.004492486033870743
55.03931379556826, 0.004746427308770365
56.040028591851325, 0.005008286479353558
57.04074338813439, 0.005278056525145927
58.04145818441744, 0.005555724599538287
59.0421729807005, 0.005841272208838337
60.04288777698356, 0.006134675392433243
61.043602573266625, 0.0064359049036032505
62.04431736954968, 0.0067449263905618815
63.04503216583274, 0.007061700577331067
64.0457469621158, 0.007386183444090897
65.04646175839886, 0.007718326406672839
66.04717655468193, 0.008058076494893067
67.04789135096497, 0.00840537652944828
68.04860614724804, 0.008760165297121186
69.0493209435311, 0.009122377724065187
70.05003573981415, 0.009491945046960168
71.05075053609721, 0.009868794981850554
72.05146533238027, 0.010252851890496802
73.05218012866334, 0.010644036944088334
74.0528949249464, 0.011042268284183528
75.05360972122945, 0.011447461180756822
76.05432451751251, 0.0118595281872492
77.05503931379558, 0.012278379292530029
78.05575411007862, 0.012703922069692543
79.05646890636169, 0.013136061821616788
80.05718370264475, 0.013574701723243904
81.05789849892781, 0.014019742960517573
82.05861329521088, 0.014471084865956543
83.05932809149392, 0.014928625050832296
84.06004288777699, 0.015392259533933328
85.06075768406005, 0.015861882866905257
86.0614724803431, 0.016337388256163692
87.06218727662616, 0.016818667681382814
88.06290207290922, 0.01730561201056843
89.06361686919229, 0.01779811111173052
90.06433166547535, 0.0182960539611749
91.0650464617584, 0.018799328748438426
92.06576125804146, 0.019307822977896082
93.06647605432453, 0.01982142356707359
94.06719085060757, 0.02034001694170004
95.06790564689064, 0.020863489127541764
96.0686204431737, 0.021391725839057796
97.06933523945676, 0.021924612564923465
98.07005003573983, 0.022462034650467953
99.07076483202287, 0.02300387737707608
100.07147962830594, 0.023550026038604416
101.072194424589, 0.024100366014865295
102.07290922087205, 0.024654782842232006
103.07362401715511, 0.025213162281421085
104.07433881343817, 0.025775390382507167
105.07505360972124, 0.026341353547228247
106.0757684060043, 0.026910938588638675
107.07648320228735, 0.027484032788168147
108.07719799857041, 0.028060523950145445
109.07791279485348, 0.02864030045384589
110.07862759113652, 0.029223251303121332
111.07934238741959, 0.02980926617367226
112.08005718370265, 0.03039823545802012
113.08077197998571, 0.030990050308239772
114.08148677626878, 0.031584602676509636
115.08220157255182, 0.03218178535353861
116.08291636883489, 0.03278149200492682
117.08363116511795, 0.03338361720551829
118.084345961401, 0.03398805647180161
119.08506075768406, 0.03459470629241546
120.08577555396712, 0.0352034641568141
121.08649035025019, 0.03581422858214774
122.08720514653325, 0.03642689913841239
123.0879199428163, 0.0370413764719219
124.08863473909936, 0.037657562327155315
125.08934953538242, 0.03827535956703081
126.09006433166547, 0.03889467219165763
127.09077912794854, 0.039515405355615624
128.0914939242316, 0.040137465383811535
129.09220872051466, 0.04076075978596038
130.09292351679773, 0.04138519726973929
131.0936383130808, 0.04201068775265988
132.09435310936385, 0.042637142372704565
133.09506790564689, 0.04326447349777153
134.09578270192995, 0.043892594733971585
135.096497498213, 0.044521420932819224
136.09721229449607, 0.04515086819736019
137.09792709077914, 0.04578085388727583
138.0986418870622, 0.046411296623002495
139.09935668334526, 0.04704211628890751
140.1000714796283, 0.047673234035556726
141.10078627591136, 0.04830457228111206
142.10150107219442, 0.04893605471189448
143.1022158684775, 0.049567606282146556
144.10293066476055, 0.05019915321303059
145.1036454610436, 0.050830622990892485
146.10436025732668, 0.05146194436482715
147.10507505360974, 0.05209304734357332
148.1057898498928, 0.05272386319177036
149.10650464617584, 0.05335432442560607
150.1072194424589, 0.05398436480788389
151.10793423874196, 0.05461391934253819
152.10864903502502, 0.05524292426862395
153.1093638313081, 0.055871317053806935
154.11007862759115, 0.05649903638738102
155.1107934238742, 0.05712602217283595
156.11150822015725, 0.0577522155200008
157.1122230164403, 0.0583775587367847
158.11293781272337, 0.059001995320538896
159.11365260900644, 0.05962546994906009
160.1143674052895, 0.06024792847125848
161.11508220157256, 0.06086931789750863
162.11579699785563, 0.06148958638970284
163.1165117941387, 0.062108683251027905
164.11722659042175, 0.0627265589154822
165.11794138670479, 0.06334316493714975
166.11865618298785, 0.06395845397925111
167.1193709792709, 0.06457237980298514
168.12008577555397, 0.06518489725617826
169.12080057183704, 0.06579596226175738
170.1215153681201, 0.06640553180605936
171.12223016440316, 0.06701356392699326
172.1229449606862, 0.06762001770206746
173.12365975696926, 0.06822485323629646
174.12437455325232, 0.06882803164999751
175.1250893495354, 0.06942951506649175
176.12580414581845, 0.07002926659972011
177.1265189421015, 0.07062725034178645
178.12723373838458, 0.0712234313504359
179.12794853466764, 0.071817775636483
180.1286633309507, 0.07241025015119512
181.12937812723374, 0.0730008227736445
182.1300929235168, 0.07358946229803481
183.13080771979986, 0.07417613842101319
184.13152251608292, 0.07476082172897501
185.132237312366, 0.0753434836853697
186.13295210864905, 0.07592409661801457
187.1336669049321, 0.07650263370642547
188.13438170121515, 0.07707906896916819
189.1350964974982, 0.07765337725124163
190.13581129378127, 0.07822553421149459
191.13652609006434, 0.07879551631008463
192.1372408863474, 0.07936330079598464
193.13795568263046, 0.07992886569454136
194.13867047891353, 0.08049218979509205
195.1393852751966, 0.08105325263864352
196.14010007147965, 0.08161203450561859
197.14081486776269, 0.08216851640367343
198.14152966404575, 0.08272268005559193
199.1422444603288, 0.08327450788725765
200.14295925661187, 0.08382398301571072
201.14367405289494, 0.08437108923729082
202.144388849178, 0.08491581101586926
203.14510364546106, 0.08545813347117492
204.1458184417441, 0.08599804236721574
205.14653323802716, 0.08653552410079787
206.14724803431022, 0.0870705656901466
207.1479628305933, 0.08760315476363001
208.14867762687635, 0.08813327954858785
209.1493924231594, 0.08866092886026772
210.15010721944248, 0.08918609209087026
211.15082201572554, 0.0897087591987054
212.1515368120086, 0.09022892069746005
213.15225160829164, 0.0907465676455801
214.1529664045747, 0.09126169163576772
215.15368120085776, 0.0917742847845933
216.15439599714082, 0.09228433972222562
217.1551107934239, 0.0927918495822794
218.15582558970695, 0.0932968079917817
219.15654038599, 0.0937992090612573
220.15725518227305, 0.09429904737493508
221.1579699785561, 0.09479631798107313
222.15868477483917, 0.09529101638240586
223.15939957112224, 0.09578313852671222
224.1601143674053, 0.09627268079750398
225.16082916368836, 0.09675964000483703
226.16154395997143, 0.0972440133762426
227.1622587562545, 0.09772579854778092
228.16297355253755, 0.09820499355521527
229.16368834882059, 0.09868159682530783
230.16440314510365, 0.0991556071672364
231.1651179413867, 0.0996270237641308
232.16583273766977, 0.10009584616473043
233.16654753395284, 0.10056207427516116
234.1672623302359, 0.10102570835083181
235.16797712651896, 0.10148674898844881
236.168691922802, 0.10194519711814963
237.16940671908506, 0.10240105399575401
238.17012151536812, 0.10285432119513128
239.1708363116512, 0.10330500060068536
240.17155110793425, 0.10375309439995345
241.1722659042173, 0.10419860507632123
242.17298070050037, 0.10464153540185102
243.17369549678344, 0.1050818884302237
244.1744102930665, 0.10551966748979198
245.17512508934954, 0.10595487617674637
246.1758398856326, 0.10638751834839057
247.17655468191566, 0.10681759811652715
248.17726947819872, 0.10724511984095128
249.1779842744818, 0.10767008812305238
250.17869907076485, 0.10809250779952219
251.1794138670479, 0.1085123839361688
252.18012866333095, 0.1089297218218347
253.180843459614, 0.10934452696241934
254.18155825589707, 0.10975680507500278
255.18227305218014, 0.11016656208207154
256.1829878484632, 0.11057380410584525
257.18370264474623, 0.11097853746270124
258.1844174410293, 0.11138076865769861
259.18513223731236, 0.11178050437919826
260.18584703359545, 0.11217775149357954
261.1865618298785, 0.11257251704005074
262.1872766261616, 0.11296480822555455
263.1879914224446, 0.11335463241976496
264.1887062187277, 0.11374199715017592
265.18942101501074, 0.11412691009728075
266.19013581129377, 0.11450937908983967
267.19085060757686, 0.11488941210023594
268.1915654038599, 0.11526701723991922
269.192280200143, 0.1156422027549334
270.192994996426, 0.11601497702153019
271.1937097927091, 0.11638534854186627
272.19442458899215, 0.11675332593978145
273.1951393852752, 0.11711891795665928
274.1958541815583, 0.11748213344736735
275.1965689778413, 0.11784298137627633
276.1972837741244, 0.11820147081335754
277.19799857040744, 0.11855761093035594
278.1987133666905, 0.1189114109970406
279.19942816297356, 0.119262880377528
280.2001429592566, 0.11961202852667971
281.2008577555397, 0.11995886498657281
282.2015725518227, 0.12030339938304005
283.2022873481058, 0.12064564142228268
284.20300214438885, 0.12098560088754981
285.20371694067194, 0.12132328763588787
286.204431736955, 0.12165871159495606
287.20514653323806, 0.12199188275990876
288.2058613295211, 0.1223228111903421
289.20657612580413, 0.12265150700730462
290.2072909220872, 0.12297798039037224
291.20800571837026, 0.12330224157478299
292.20872051465335, 0.12362430084863489
293.2094353109364, 0.1239441685501423
294.2101501072195, 0.12426185506495283
295.2108649035025, 0.12457737082352044
296.2115796997856, 0.12489072629853784
297.21229449606864, 0.12520193200242297
298.21300929235167, 0.12551099848486288
299.21372408863476, 0.1258179363304105
300.2144388849178, 0.12612275615613466
301.2151536812009, 0.1264254686093248
302.2158684774839, 0.12672608436524432
303.216583273767, 0.1270246141249372
304.21729807005005, 0.12732106861308334
305.2180128663331, 0.12761545857590315
306.2187276626162, 0.1279077947791106
307.2194424588992, 0.12819808800591334
308.2201572551823, 0.12848634905505962
309.22087205146534, 0.12877258873893077
310.2215868477484, 0.12905681788167883
311.22230164403146, 0.12933904731740795
312.2230164403145, 0.12961928788839983
313.2237312365976, 0.12989755044338097
314.2244460328806, 0.1301738458358319
315.2251608291637, 0.13044818492233828
316.22587562544675, 0.130720578560981
317.22659042172984, 0.13099103760976705
318.2273052180129, 0.13125957292509866
319.22802001429596, 0.13152619536028046
320.228734810579, 0.13179091576406482
321.22944960686203, 0.13205374497923325
322.2301644031451, 0.13231469384121405
323.23087919942816, 0.13257377317673555
324.23159399571125, 0.13283099380251395
325.2323087919943, 0.13308636652397543
326.2330235882774, 0.13333990213401178
327.2337383845604, 0.13359161141176784
328.2344531808435, 0.13384150512146303
329.23516797712654, 0.13408959401124276
330.23588277340957, 0.13433588881206163
331.23659756969266, 0.13458040023659687
332.2373123659757, 0.13482313897819156
333.2380271622588, 0.135064115709827
334.2387419585418, 0.1353033410831237
335.2394567548249, 0.13554082572737128
336.24017155110795, 0.13577658024858458
337.240886347391, 0.1360106152285871
338.2416011436741, 0.13624294122412192
339.2423159399571, 0.1364735687659878
340.2430307362402, 0.13670250835820014
341.24374553252323, 0.13692977047717864
342.2444603288063, 0.13715536557095726
343.24517512508936, 0.13737930405841947
344.2458899213724, 0.1376015963285567
345.2466047176555, 0.13782225273974963
346.2473195139385, 0.1380412836190721
347.2480343102216, 0.13825869926161696
348.24874910650465, 0.13847450992984336
349.24946390278774, 0.13868872585294587
350.2501786990708, 0.13890135722624353
351.25089349535386, 0.1391124142105897
352.2516082916369, 0.13932190693180183
353.25232308791993, 0.1395298454801098
354.253037884203, 0.13973623990962503
355.25375268048606, 0.1399411002378262
356.25446747676915, 0.14014443644506513
357.2551822730522, 0.14034625847408888
358.2558970693353, 0.14054657622958083
359.2566118656183, 0.14074539957771776
360.2573266619014, 0.14094273834574397
361.25804145818444, 0.14113860232156242
362.25875625446747, 0.14133300125334122
363.25947105075056, 0.1415259448491358
364.2601858470336, 0.14171744277652717
365.2609006433167, 0.14190750466227386
366.2616154395997, 0.14209614009198032
367.2623302358828, 0.1422833586097784
368.26304503216585, 0.14246916971802284
369.2637598284489, 0.14265358287700167
370.264474624732, 0.14283660750465849
371.265189421015, 0.14301825297632947
372.2659042172981, 0.14319852862449192
373.26661901358113, 0.14337744373852587
374.2673338098642, 0.14355500756448825
375.26804860614726, 0.1437312293048985
376.2687634024303, 0.1439061181185365
377.2694781987134, 0.14407968312025118
378.2701929949964, 0.14425193338078116
379.2709077912795, 0.14442287792658565
380.27162258756255, 0.14459252573968645
381.27233738384564, 0.1447608857575202
382.2730521801287, 0.1449279668728008
383.27376697641176, 0.14509377793339173
384.2744817726948, 0.14525832774218825
385.27519656897783, 0.14542162505700917
386.2759113652609, 0.1455836785904973
387.27662616154396, 0.1457444970100297
388.27734095782705, 0.1459040889376362
389.2780557541101, 0.14606246294992659
390.2787705503932, 0.14621962757802662
391.2794853466762, 0.1463755913075216
392.2802001429593, 0.14653036257840846
393.28091493924234, 0.14668394978505517
394.28162973552537, 0.1468363612761681
395.28234453180846, 0.14698760535476657
396.2830593280915, 0.14713769027816537
397.2837741243746, 0.1472866242579627
398.2844889206576, 0.14743441546003647
399.2852037169407, 0.14758107200454662
400.28591851322375, 0.14772660196594456
401.2866333095068, 0.14787101337298758
402.2873481057899, 0.14801431420876113
403.2880629020729, 0.14815651241070596
404.288777698356, 0.14829761587065174
405.28949249463903, 0.1484376324348558
406.2902072909221, 0.14857656990404824
407.29092208720516, 0.14871443603348147
408.2916368834882, 0.14885123853298582
409.2923516797713, 0.1489869850670299
410.2930664760543, 0.149121683254786
411.2937812723374, 0.14925534067020024
412.29449606862045, 0.14938796484206746
413.29521086490354, 0.14951956325411098
414.2959256611866, 0.14965014334506613
415.29664045746966, 0.14977971250876893
416.2973552537527, 0.1499082780942483
417.29807005003573, 0.15003584740582276
418.2987848463188, 0.15016242770320054
419.29949964260186, 0.15028802620158424
420.30021443888495, 0.15041265007177895
421.300929235168, 0.15053630644030336
422.3016440314511, 0.15065900238950547
423.3023588277341, 0.150780744957681
424.3030736240172, 0.1509015411391947
425.30378842030024, 0.15102139788460636
426.30450321658327, 0.15114032210079809
427.30521801286636, 0.15125832065110528
428.3059328091494, 0.15137540035545158
429.3066476054325, 0.1514915679904849
430.3073624017155, 0.15160683028971697
431.3080771979986, 0.15172119394366546
432.30879199428165, 0.15183466559999909
433.3095067905647, 0.15194725186368427
434.3102215868478, 0.1520589592971341
435.3109363831308, 0.15216979442036144
436.3116511794139, 0.1522797637111314
437.31236597569693, 0.15238887360511802
438.31308077198, 0.15249713049606237
439.31379556826306, 0.1526045407359329
440.3145103645461, 0.15271111063508608
441.3152251608292, 0.1528168464624317
442.3159399571122, 0.15292175444559777
443.3166547533953, 0.15302584077109704
444.31736954967835, 0.15312911158449663
445.31808434596144, 0.15323157299058804
446.3187991422445, 0.1533332310535591
447.31951393852756, 0.15343409179716672
448.3202287348106, 0.15353416120491203
449.32094353109363, 0.15363344522021596
450.3216583273767, 0.15373194974659649
451.32237312365976, 0.15382968064784672
452.32308791994285, 0.1539266437482147
453.3238027162259, 0.15402284483258316
454.324517512509, 0.1541182896466516
455.325232308792, 0.1542129838971187
456.3259471050751, 0.1543069332518656
457.32666190135814, 0.15440014334014
458.32737669764117, 0.15449261975274128
459.32809149392426, 0.1545843680422063
460.3288062902073, 0.15467539372299588
461.3295210864904, 0.15476570227168196
462.3302358827734, 0.15485529912713564
463.3309506790565, 0.1549441896907154
464.33166547533955, 0.1550323793264558
465.3323802716226, 0.15511987336125727
466.3330950679057, 0.15520667708507596
467.3338098641887, 0.1552927957511138
468.3345246604718, 0.15537823457600974
469.33523945675483, 0.15546299874003
470.3359542530379, 0.15554709338725997
471.33666904932096, 0.15563052362579613
472.337383845604, 0.15571329452793722
473.3380986418871, 0.15579541113037615
474.3388134381701, 0.1558768784343935
475.3395282344532, 0.1559577014060485
476.34024303073625, 0.15603788497637247
477.34095782701934, 0.1561174340415606
478.3416726233024, 0.15619635346316516
479.34238741958546, 0.15627464806828825
480.3431022158685, 0.15635232264977378
481.34381701215153, 0.15642938196640027
482.3445318084346, 0.15650583074307367
483.34524660471766, 0.1565816736710198
484.34596140100075, 0.15665691540797602
485.3466761972838, 0.15673156057838405
486.3473909935669, 0.15680561377358163
487.3481057898499, 0.15687907955199465
488.348820586133, 0.15695196243932846
489.34953538241604, 0.15702426692875948
490.35025017869907, 0.15709599748112615
491.35096497498216, 0.15716715852511956
492.3516797712652, 0.15723775445747457
493.3523945675483, 0.1573077896431594
494.3531093638313, 0.15737726841556623
495.3538241601144, 0.1574461950767
496.35453895639745, 0.15751457389736834
497.3552537526805, 0.1575824091173694
498.3559685489636, 0.15764970494568134
499.3566833452466, 0.15771646556064944
500.3573981415297, 0.15778269511017395
501.35811293781273, 0.15784839771189724
502.3588277340958, 0.15791357745338996
503.35954253037886, 0.1579782383923373
504.3602573266619, 0.15804238455672504
505.360972122945, 0.15810601994502402
506.361686919228, 0.1581691485263752
507.3624017155111, 0.15823177424077361
508.36311651179415, 0.15829390099925142
509.36383130807724, 0.15835553268406116
510.3645461043603, 0.158416673148858
511.36526090064336, 0.15847732621888122
512.3659756969264, 0.15853749569113643
513.3666904932095, 0.15859718533457431
514.3674052894925, 0.15865639889027236
515.3681200857756, 0.15871514007161275
516.3688348820586, 0.15877341256446187
517.3695496783417, 0.15883122002734804
518.3702644746247, 0.15888856609163865
519.3709792709078, 0.1589454543617173
520.3716940671909, 0.15900188841515933
521.3724088634739, 0.15905787180290767
522.373123659757, 0.15911340804944657
523.3738384560401, 0.15916850065297683
524.3745532523232, 0.15922315308558785
525.3752680486061, 0.15927736879343105
526.3759828448892, 0.15933115119689073
527.3766976411723, 0.15938450369075652
528.3774124374554, 0.15943742964439198
529.3781272337384, 0.15948993240190593
530.3788420300215, 0.15954201528232012
531.3795568263046, 0.15959368157973802
532.3802716225875, 0.15964493456351223
533.3809864188706, 0.1596957774784104
534.3817012151537, 0.15974621354478233
535.3824160114368, 0.15979624595872344
536.3831308077198, 0.15984587789224086
537.3838456040029, 0.15989511249341581
538.384560400286, 0.1599439528865667
539.385275196569, 0.15999240217241145
540.385989992852, 0.16004046342822842
541.3867047891351, 0.16008813970801686
542.3874195854182, 0.1601354340426567
543.3881343817012, 0.16018234944006768
544.3888491779843, 0.16022888888536657
545.3895639742674, 0.1602750553410258
546.3902787705504, 0.1603208517470286
547.3909935668335, 0.16036628102102554
548.3917083631165, 0.16041134605848958
549.3924231593996, 0.1604560497328689
550.3931379556826, 0.16050039489574158
551.3938527519657, 0.16054438437696758
552.3945675482488, 0.16058802098484043
553.3952823445318, 0.16063130750623772
554.3959971408149, 0.1606742467067723
555.396711937098, 0.16071684133094016
556.397426733381, 0.16075909410226966
557.398141529664, 0.1608010077234689
558.3988563259471, 0.16084258487657271
559.3995711222302, 0.16088382822308897
560.4002859185132, 0.16092474040414298
561.4010007147963, 0.16096532404062266
562.4017155110794, 0.16100558173332155
563.4024303073625, 0.16104551606308215
564.4031451036454, 0.16108512959093757
565.4038598999285, 0.16112442485825265
566.4045746962116, 0.16116340438686463
567.4052894924947, 0.16120207067922201
568.4060042887777, 0.1612404262185244
569.4067190850608, 0.16127847346885915
570.4074338813439, 0.16131621487533962
571.4081486776269, 0.1613536528642411
572.40886347391, 0.16139078984313598
573.409578270193, 0.16142762820102874
574.4102930664761, 0.1614641703084902
575.4110078627591, 0.16150041851779023
576.4117226590422, 0.1615363751630301
577.4124374553253, 0.16157204256027427
578.4131522516083, 0.16160742300768097
579.4138670478914, 0.1616425187856319
580.4145818441744, 0.16167733215686203
581.4152966404575, 0.16171186536658733
582.4160114367405, 0.16174612064263288
583.4167262330236, 0.16178010019555888
584.4174410293067, 0.1618138062187876
585.4181558255897, 0.16184724088872804
586.4188706218728, 0.16188040636490098
587.4195854181559, 0.16191330479006139
588.420300214439, 0.16194593829032283
589.4210150107219, 0.1619783089752787
590.421729807005, 0.1620104189381239
591.4224446032881, 0.16204227025577522
592.4231593995712, 0.16207386498899157
593.4238741958542, 0.16210520518249247
594.4245889921373, 0.16213629286507686
595.4253037884204, 0.16216713004974037
596.4260185847033, 0.1621977187337926
597.4267333809864, 0.1622280608989723
598.4274481772695, 0.16225815851156355
599.4281629735526, 0.1622880135225101
600.4288777698356, 0.16231762786752849
601.4295925661187, 0.16234700346722186
602.4303073624018, 0.16237614222719238
603.4310221586848, 0.1624050460381521
604.4317369549678, 0.16243371677603444
605.4324517512509, 0.16246215630210445
606.433166547534, 0.16249036646306766
607.433881343817, 0.1625183490911792
608.4345961401001, 0.16254610600435138
609.4353109363832, 0.16257363900626148
610.4360257326662, 0.1626009498864578
611.4367405289493, 0.16262804042046564
612.4374553252323, 0.16265491236989263
613.4381701215154, 0.16268156748253304
614.4388849177984, 0.16270800749247114
615.4395997140815, 0.16273423412018476
616.4403145103646, 0.1627602490726474
617.4410293066476, 0.16278605404342972
618.4417441029307, 0.16281165071280074
619.4424588992138, 0.16283704074782782
620.4431736954969, 0.16286222580247647
621.4438884917798, 0.16288720751770916
622.4446032880629, 0.1629119875215834
623.445318084346, 0.16293656742934962
624.446032880629, 0.1629609488435477
625.4467476769121, 0.16298513335410342
626.4474624731952, 0.16300912253842437
627.4481772694783, 0.1630329179614936
628.4488920657612, 0.16305652117596536
629.4496068620443, 0.1630799337222579
630.4503216583274, 0.1631031571286462
631.4510364546105, 0.16312619291135488
632.4517512508935, 0.16314904257464946
633.4524660471766, 0.1631717076109276
634.4531808434597, 0.16319418950080936
635.4538956397427, 0.16321648971322666
636.4546104360257, 0.16323860970551324
637.4553252323088, 0.16326055092349206
638.4560400285919, 0.16328231480156394
639.4567548248749, 0.16330390276279466
640.457469621158, 0.16332531621900134
641.4581844174411, 0.16334655657083919
642.4588992137241, 0.16336762520788553
643.4596140100072, 0.163388523508726
644.4603288062902, 0.16340925284103844
645.4610436025733, 0.1634298145616758
646.4617583988563, 0.16345021001674995
647.4624731951394, 0.1634704405417141
648.4631879914225, 0.16349050746144397
649.4639027877055, 0.16351041209031975
650.4646175839886, 0.16353015573230623
651.4653323802717, 0.1635497396810333
652.4660471765548, 0.16356916521987516
653.4667619728377, 0.16358843362202996
654.4674767691208, 0.1636075461505973
655.4681915654039, 0.16362650405865628
656.468906361687, 0.16364530858934329
657.46962115797, 0.16366396097592803
658.4703359542531, 0.16368246244189014
659.4710507505362, 0.16370081420099475
660.4717655468191, 0.1637190174573672
661.4724803431022, 0.16373707340556795
662.4731951393853, 0.16375498323066615
663.4739099356684, 0.1637727481083135
664.4746247319514, 0.16379036920481668
665.4753395282345, 0.16380784767721046
666.4760543245176, 0.16382518467332846
667.4767691208006, 0.16384238133187554
668.4774839170836, 0.1638594387824976
669.4781987133667, 0.16387635814585294
670.4789135096498, 0.163893140533681
671.4796283059328, 0.16390978704887224
672.4803431022159, 0.16392629878553647
673.481057898499, 0.1639426768290716
674.481772694782, 0.16395892225623096
675.4824874910651, 0.16397503613519054
676.4832022873481, 0.16399101952561618
677.4839170836312, 0.16400687347872892
678.4846318799142, 0.16402259903737182
679.4853466761973, 0.16403819723607466
680.4860614724804, 0.1640536691011184
681.4867762687634, 0.1640690156506003
682.4874910650465, 0.16408423789449728
683.4882058613296, 0.16409933683472916
684.4889206576127, 0.16411431346522196
685.4896354538956, 0.16412916877196979
686.4903502501787, 0.16414390373309712
687.4910650464618, 0.16415851931892075
688.4917798427448, 0.16417301649200988
689.4924946390279, 0.16418739620724734
690.493209435311, 0.1642016594118894
691.4939242315941, 0.16421580704562574
692.494639027877, 0.1642298400406386
693.4953538241601, 0.16424375932166166
694.4960686204432, 0.16425756580603765
695.4967834167263, 0.16427126040377735
696.4974982130093, 0.1642848440176166
697.4982130092924, 0.16429831754307336
698.4989278055755, 0.16431168186850392
699.4996426018585, 0.16432493787515995
700.5003573981415, 0.16433808643724315
701.5010721944246, 0.16435112842196212
702.5017869907077, 0.16436406468958564
703.5025017869907, 0.16437689609349837
704.5032165832738, 0.16438962348025468
705.5039313795569, 0.1644022476896318
706.5046461758399, 0.16441476955468387
707.505360972123, 0.1644271899017944
708.506075768406, 0.1644395095507291
709.5067905646891, 0.1644517293146872
710.5075053609721, 0.16446385000035424
711.5082201572552, 0.16447587240795244
712.5089349535383, 0.16448779733129198
713.5096497498213, 0.16449962555782208
714.5103645461044, 0.16451135786868004
715.5110793423875, 0.16452299503874193
716.5117941386706, 0.1645345378366714
717.5125089349535, 0.16454598702496898
718.5132237312366, 0.16455734336002065
719.5139385275197, 0.16456860759214648
720.5146533238028, 0.16457978046564753
721.5153681200858, 0.16459086271885437
722.5160829163689, 0.16460185508417388
723.516797712652, 0.164612758288136
724.5175125089349, 0.16462357305144026
725.518227305218, 0.16463430008900212
726.5189421015011, 0.16464494010999825
727.5196568977842, 0.16465549381791214
728.5203716940672, 0.16466596191057892
729.5210864903503, 0.16467634508023066
730.5218012866334, 0.1646866440135403
731.5225160829164, 0.16469685939166545
732.5232308791994, 0.1647069918902926
733.5239456754825, 0.16471704217968036
734.5246604717656, 0.16472701092470163
735.5253752680486, 0.16473689878488765
736.5260900643317, 0.16474670641446948
737.5268048606148, 0.16475643446241997
738.5275196568978, 0.16476608357249597
739.5282344531809, 0.16477565438327915
740.528949249464, 0.1647851475282176
741.529664045747, 0.16479456363566627
742.53037884203, 0.16480390332892725
743.5310936383131, 0.16481316722629033
744.5318084345962, 0.1648223559410722
745.5325232308792, 0.16483147008165688
746.5332380271623, 0.16484051025153415
747.5339528234454, 0.16484947704933833
748.5346676197285, 0.16485837106888707
749.5353824160114, 0.1648671928992205
750.5360972122945, 0.16487594312463763
751.5368120085776, 0.16488462232473547
752.5375268048606, 0.16489323107444565
753.5382416011437, 0.16490176994407152
754.5389563974268, 0.16491023949932557
755.5396711937099, 0.16491864030136535
756.5403859899928, 0.16492697290683012
757.5411007862759, 0.1649352378678765
758.541815582559, 0.16494343573221448
759.5425303788421, 0.16495156704314257
760.5432451751251, 0.16495963233958336
761.5439599714082, 0.16496763215611782
762.5446747676913, 0.16497556702302052
763.5453895639743, 0.16498343746629343
764.5461043602573, 0.16499124400770004
765.5468191565404, 0.16499898716479977
766.5475339528235, 0.16500666745098036
767.5482487491065, 0.1650142853754925
768.5489635453896, 0.1650218414434816
769.5496783416727, 0.16502933615602142
770.5503931379557, 0.16503677001014633
771.5511079342388, 0.16504414349888302
772.5518227305218, 0.16505145711128347
773.5525375268049, 0.16505871133245573
774.5532523230879, 0.16506590664359627
775.553967119371, 0.16507304352202037
776.5546819156541, 0.16508012244119383
777.5553967119371, 0.16508714387076356
778.5561115082202, 0.16509410827658774
779.5568263045033, 0.16510101612076628
780.5575411007864, 0.16510786786167136
781.5582558970693, 0.1651146639539763
782.5589706933524, 0.1651214048486862
783.5596854896355, 0.16512809099316625
784.5604002859186, 0.16513472283117148
785.5611150822016, 0.1651413008028754
786.5618298784847, 0.1651478253448988
787.5625446747678, 0.16515429689033853
788.5632594710507, 0.16516071586879466
789.5639742673338, 0.16516708270639924
790.5646890636169, 0.165173397825844
791.5654038599, 0.16517966164640785
792.566118656183, 0.16518587458398426
793.5668334524661, 0.16519203705110813
794.5675482487492, 0.165198149456983
795.5682630450322, 0.16520421220750706
796.5689778413152, 0.16521022570530114
797.5696926375983, 0.16521619034973284
798.5704074338814, 0.16522210653694466
799.5711222301644, 0.16522797465987873
800.5718370264475, 0.16523379510830244
801.5725518227306, 0.1652395682688344
802.5732666190136, 0.16524529452496906
803.5739814152967, 0.16525097425710242
804.5746962115797, 0.16525660784255658
805.5754110078628, 0.16526219565560435
806.5761258041458, 0.16526773806749384
807.5768406004289, 0.16527323544647238
808.577555396712, 0.16527868815781122
809.578270192995, 0.16528409656382886
810.5789849892781, 0.16528946102391517
811.5796997855612, 0.16529478189455427
812.5804145818443, 0.16530005952934876
813.5811293781272, 0.16530529427904195
814.5818441744103, 0.1653104864915415
815.5825589706934, 0.1653156365119419
816.5832737669764, 0.16532074468254707
817.5839885632595, 0.16532581134289284
818.5847033595426, 0.16533083682976885
819.5854181558257, 0.16533582147724155
820.5861329521086, 0.16534076561667482
821.5868477483917, 0.16534566957675273
822.5875625446748, 0.16535053368350025
823.5882773409579, 0.16535535826030556
824.5889921372409, 0.1653601436279405
825.589706933524, 0.16536489010458139
826.5904217298071, 0.1653695980058311
827.59113652609, 0.1653742676447383
828.5918513223731, 0.16537889933181923
829.5925661186562, 0.1653834933750773
830.5932809149393, 0.16538805008002364
831.5939957112223, 0.16539256974969654
832.5947105075054, 0.16539705268468252
833.5954253037885, 0.1654014991831348
834.5961401000715, 0.16540590954079387
835.5968548963546, 0.1654102840510065
836.5975696926376, 0.1654146230047447
837.5982844889207, 0.16541892669062508
838.5989992852037, 0.16542319539492834
839.5997140814868, 0.1654274294016172
840.6004288777699, 0.1654316289923555
841.6011436740529, 0.16543579444652678
842.601858470336, 0.1654399260412526
843.6025732666191, 0.1654440240514106
844.6032880629022, 0.16544808874965247
845.6040028591851, 0.16545212040642215
846.6047176554682, 0.16545611928997414
847.6054324517513, 0.16546008566638987
848.6061472480344, 0.165464019799596
849.6068620443174, 0.16546792195138174
850.6075768406005, 0.16547179238141604
851.6082916368836, 0.16547563134726437
852.6090064331665, 0.1654794391044066
853.6097212294496, 0.16548321590625228
854.6104360257327, 0.16548696200415888
855.6111508220158, 0.1654906776474472
856.6118656182988, 0.1654943630834185
857.6125804145819, 0.16549801855737029
858.613295210865, 0.16550164431261305
859.614010007148, 0.16550524059048569
860.614724803431, 0.1655088076303717
861.6154395997141, 0.165512345669715
862.6161543959972, 0.16551585494403545
863.6168691922802, 0.1655193356869443
864.6175839885633, 0.16552278813016008
865.6182987848464, 0.165526212503523
866.6190135811294, 0.16552960903501107
867.6197283774125, 0.1655329779507539
868.6204431736955, 0.16553631947504938
869.6211579699786, 0.1655396338303768
870.6218727662616, 0.16554292123741204
871.6225875625447, 0.1655461819150427
872.6233023588278, 0.1655494160803819
873.6240171551108, 0.16555262394878278
874.6247319513939, 0.16555580573385303
875.625446747677, 0.16555896164746825
876.62616154396, 0.16556209189978657
877.626876340243, 0.1655651966992623
878.6275911365261, 0.16556827625265977
879.6283059328092, 0.16557133076506683
880.6290207290922, 0.16557436043990872
881.6297355253753, 0.16557736547896063
882.6304503216584, 0.16558034608236227
883.6311651179415, 0.16558330244863018
884.6318799142244, 0.16558623477467127
885.6325947105075, 0.16558914325579538
886.6333095067906, 0.16559202808572893
887.6340243030737, 0.16559488945662695
888.6347390993567, 0.16559772755908606
889.6354538956398, 0.16560054258215734
890.6361686919229, 0.1656033347133584
891.6368834882059, 0.16560610413868584
892.637598284489, 0.16560885104262793
893.638313080772, 0.16561157560817655
894.6390278770551, 0.1656142780168387
895.6397426733381, 0.16561695844864974
896.6404574696212, 0.16561961708218423
897.6411722659043, 0.16562225409456824
898.6418870621873, 0.16562486966149073
899.6426018584704, 0.16562746395721578
900.6433166547534, 0.16563003715459346
901.6440314510365, 0.16563258942507156
902.6447462473195, 0.16563512093870686
903.6454610436026, 0.16563763186417618
904.6461758398857, 0.165640122368788
905.6468906361687, 0.16564259261849368
906.6476054324518, 0.16564504277789718
907.6483202287349, 0.16564747301026736
908.649035025018, 0.16564988347754855
909.6497498213009, 0.16565227434037028
910.650464617584, 0.16565464575805897
911.6511794138671, 0.165656997888648
912.6518942101502, 0.16565933088888832
913.6526090064332, 0.1656616449142588
914.6533238027163, 0.16566394011897656
915.6540385989994, 0.165666216656007
916.6547533952823, 0.16566847467707402
917.6554681915654, 0.1656707143326702
918.6561829878485, 0.1656729357720667
919.6568977841316, 0.165675139143323
920.6576125804146, 0.16567732459329665
921.6583273766977, 0.16567949226765383
922.6590421729808, 0.16568164231087754
923.6597569692638, 0.16568377486627853
924.6604717655468, 0.16568589007600393
925.6611865618299, 0.16568798808104693
926.661901358113, 0.16569006902125646
927.662616154396, 0.16569213303534597
928.6633309506791, 0.16569418026090277
929.6640457469622, 0.16569621083439726
930.6647605432452, 0.1656982248911917
931.6654753395283, 0.16570022256554987
932.6661901358113, 0.16570220399064486
933.6669049320944, 0.16570416929856915
934.6676197283774, 0.16570611862034226
935.6683345246605, 0.16570805208592038
936.6690493209436, 0.16570996982420372
937.6697641172266, 0.1657118719630467
938.6704789135097, 0.16571375862926535
939.6711937097928, 0.16571562994864575
940.6719085060759, 0.1657174860459525
941.6726233023588, 0.16571932704493766
942.6733380986419, 0.16572115306834778
943.674052894925, 0.16572296423793292
944.674767691208, 0.16572476067445438
945.6754824874911, 0.16572654249769267
946.6761972837742, 0.16572830982645545
947.6769120800573, 0.1657300627785858
948.6776268763402, 0.16573180147096975
949.6783416726233, 0.165733526019544
950.6790564689064, 0.16573523653930364
951.6797712651895, 0.16573693314430973
952.6804860614725, 0.1657386159476967
953.6812008577556, 0.1657402850616805
954.6819156540387, 0.16574194059756556
955.6826304503217, 0.16574358266575215
956.6833452466047, 0.1657452113757439
957.6840600428878, 0.16574682683615502
958.6847748391709, 0.16574842915471735
959.6854896354539, 0.1657500184382876
960.686204431737, 0.16575159479285462
961.6869192280201, 0.16575315832354648
962.6876340243031, 0.16575470913463686
963.6883488205862, 0.16575624732955235
964.6890636168692, 0.1657577730108796
965.6897784131523, 0.16575928628037226
966.6904932094353, 0.16576078723895654
967.6912080057184, 0.1657622759867393
968.6919228020015, 0.1657637526230139
969.6926375982845, 0.16576521724626697
970.6933523945676, 0.16576666995418518
971.6940671908507, 0.1657681108436616
972.6947819871338, 0.1657695400108022
973.6954967834167, 0.16577095755093152
974.6962115796998, 0.1657723635586002
975.6969263759829, 0.1657737581275904
976.697641172266, 0.16577514135092236
977.698355968549, 0.16577651332086055
978.6990707648321, 0.1657778741289198
979.6997855611152, 0.16577922386587124
980.7005003573981, 0.1657805626217485
981.7012151536812, 0.16578189048585387
982.7019299499643, 0.1657832075467634
983.7026447462474, 0.165784513892334
984.7033595425304, 0.16578580960970846
985.7040743388135, 0.16578709478532122
986.7047891350966, 0.16578836950490475
987.7055039313796, 0.16578963385349466
988.7062187276626, 0.16579088791543536
989.7069335239457, 0.16579213177438595
990.7076483202288, 0.16579336551332588
991.7083631165118, 0.16579458921456003
992.7090779127949, 0.16579580295972443
993.709792709078, 0.16579700682979182
994.710507505361, 0.16579820090507652
995.711222301644, 0.1657993852652407
996.7119370979271, 0.16580055998929846
997.7126518942102, 0.16580172515562216
998.7133666904932, 0.1658028808419473
999.7140814867763, 0.1658040271253774
1000.7147962830594, 0.1658051640823891
1001.7155110793424, 0.16580629178883782
1002.7162258756255, 0.16580741031996238
1003.7169406719086, 0.1658085197503899
1004.7176554681917, 0.16580962015414108
1005.7183702644746, 0.1658107116046349
1006.7190850607577, 0.1658117941746936
1007.7197998570408, 0.1658128679365478
1008.7205146533238, 0.16581393296184066
1009.7212294496069, 0.16581498932163277
1010.72194424589, 0.16581603708640782
1011.7226590421731, 0.16581707632607617
1012.723373838456, 0.16581810710997974
1013.7240886347391, 0.16581912950689712
1014.7248034310222, 0.1658201435850476
1015.7255182273053, 0.16582114941209594
1016.7262330235883, 0.16582214705515716
1017.7269478198714, 0.16582313658080014
1018.7276626161545, 0.16582411805505323
1019.7283774124375, 0.16582509154340766
1020.7290922087205, 0.16582605711082218
1021.7298070050036, 0.16582701482172782
1022.7305218012867, 0.16582796474003159
1023.7312365975697, 0.16582890692912086
1024.7319513938528, 0.16582984145186797
1025.732666190136, 0.1658307683706338
1026.733380986419, 0.1658316877472727
1027.734095782702, 0.16583259964313574
1028.734810578985, 0.16583350411907555
1029.735525375268, 0.1658344012354494
1030.7362401715511, 0.16583529105212472
1031.7369549678342, 0.16583617362848155
1032.7376697641173, 0.16583704902341762
1033.7383845604004, 0.16583791729535155
1034.7390993566835, 0.16583877850222695
1035.7398141529663, 0.1658396327015165
1036.7405289492494, 0.16584047995022547
1037.7412437455325, 0.16584132030489576
1038.7419585418156, 0.16584215382160944
1039.7426733380987, 0.16584298055599256
1040.7433881343818, 0.165843800563219
1041.744102930665, 0.16584461389801392
1042.7448177269478, 0.1658454206146579
1043.7455325232308, 0.1658462207669895
1044.746247319514, 0.1658470144084102
1045.746962115797, 0.16584780159188667
1046.7476769120801, 0.16584858236995523
1047.7483917083632, 0.16584935679472518
1048.7491065046463, 0.1658501249178814
1049.7498213009292, 0.16585088679068952
1050.7505360972123, 0.16585164246399745
1051.7512508934954, 0.16585239198824017
1052.7519656897784, 0.16585313541344215
1053.7526804860615, 0.16585387278922153
1054.7533952823446, 0.1658546041647925
1055.7541100786277, 0.16585532958896934
1056.7548248749108, 0.16585604911016927
1057.7555396711937, 0.16585676277641564
1058.7562544674768, 0.1658574706353417
1059.7569692637599, 0.165858172734193
1060.757684060043, 0.16585886911983105
1061.758398856326, 0.16585955983873635
1062.7591136526091, 0.1658602449370112
1063.7598284488922, 0.16586092446038297
1064.760543245175, 0.16586159845420753
1065.7612580414582, 0.1658622669634717
1066.7619728377413, 0.16586293003279606
1067.7626876340244, 0.16586358770643878
1068.7634024303075, 0.16586424002829822
1069.7641172265905, 0.16586488704191524
1070.7648320228736, 0.16586552879047683
1071.7655468191565, 0.16586616531681886
1072.7662616154396, 0.16586679666342896
1073.7669764117227, 0.1658674228724488
1074.7676912080058, 0.16586804398567767
1075.7684060042889, 0.16586866004457462
1076.769120800572, 0.1658692710902619
1077.769835596855, 0.1658698771635269
1078.770550393138, 0.1658704783048255
1079.771265189421, 0.1658710745542846
1080.771979985704, 0.16587166595170472
1081.7726947819872, 0.16587225253656257
1082.7734095782703, 0.16587283434801395
1083.7741243745534, 0.16587341142489592
1084.7748391708365, 0.16587398380572987
1085.7755539671193, 0.16587455152872393
1086.7762687634024, 0.16587511463177562
1087.7769835596855, 0.16587567315247387
1088.7776983559686, 0.1658762271281018
1089.7784131522517, 0.16587677659563982
1090.7791279485348, 0.16587732159176696
1091.7798427448179, 0.16587786215286437
1092.7805575411007, 0.16587839831501716
1093.7812723373838, 0.16587893011401686
1094.781987133667, 0.16587945758536382
1095.78270192995, 0.16587998076426988
1096.783416726233, 0.16588049968566024
1097.7841315225162, 0.16588101438417616
1098.7848463187993, 0.16588152489417718
1099.7855611150821, 0.165882031249743
1100.7862759113652, 0.1658825334846766
1101.7869907076483, 0.1658830316325057
1102.7877055039314, 0.1658835257264854
1103.7884203002145, 0.16588401579960035
1104.7891350964976, 0.16588450188456677
1105.7898498927807, 0.16588498401383495
1106.7905646890636, 0.16588546221959102
1107.7912794853466, 0.1658859365337592
1108.7919942816297, 0.1658864069880044
1109.7927090779128, 0.16588687361373386
1110.793423874196, 0.16588733644209921
1111.794138670479, 0.16588779550399843
1112.794853466762, 0.1658882508300786
1113.795568263045, 0.16588870245073753
1114.796283059328, 0.16588915039612553
1115.7969978556112, 0.1658895946961474
1116.7977126518942, 0.16589003538046534
1117.7984274481773, 0.16589047247849972
1118.7991422444604, 0.16589090601943188
1119.7998570407435, 0.1658913360322056
1120.8005718370264, 0.16589176254552918
1121.8012866333095, 0.1658921855878775
1122.8020014295926, 0.16589260518749369
1123.8027162258757, 0.16589302137239137
1124.8034310221587, 0.16589343417035593
1125.8041458184418, 0.16589384360894724
1126.804860614725, 0.1658942497155003
1127.805575411008, 0.16589465251712798
1128.8062902072909, 0.16589505204072297
1129.807005003574, 0.16589544831295905
1130.807719799857, 0.16589584136029242
1131.8084345961402, 0.1658962312089647
1132.8091493924233, 0.16589661788500387
1133.8098641887063, 0.16589700141422598
1134.8105789849894, 0.16589738182223737
1135.8112937812723, 0.16589775913443575
1136.8120085775554, 0.16589813337601236
1137.8127233738385, 0.1658985045719536
1138.8134381701216, 0.16589887274704251
1139.8141529664047, 0.16589923792586037
1140.8148677626878, 0.16589960013278873
1141.8155825589708, 0.16589995939201055
1142.8162973552537, 0.16590031572751224
1143.8170121515368, 0.165900669163085
1144.81772694782, 0.16590101972232624
1145.818441744103, 0.16590136742864187
1146.819156540386, 0.16590171230524722
1147.8198713366692, 0.16590205437516842
1148.8205861329523, 0.1659023936612447
1149.8213009292351, 0.16590273018612897
1150.8220157255182, 0.1659030639722906
1151.8227305218013, 0.1659033950420154
1152.8234453180844, 0.16590372341740822
1153.8241601143675, 0.16590404912039416
1154.8248749106506, 0.16590437217271975
1155.8255897069337, 0.16590469259595464
1156.8263045032165, 0.16590501041149286
1157.8270192994996, 0.1659053256405547
1158.8277340957827, 0.16590563830418756
1159.8284488920658, 0.16590594842326764
1160.829163688349, 0.16590625601850145
1161.829878484632, 0.16590656111042687
1162.830593280915, 0.16590686371941465
1163.831308077198, 0.16590716386567003
1164.832022873481, 0.16590746156923342
1165.8327376697641, 0.16590775684998266
1166.8334524660472, 0.1659080497276336
1167.8341672623303, 0.16590834022174172
1168.8348820586134, 0.16590862835170356
1169.8355968548965, 0.16590891413675748
1170.8363116511794, 0.16590919759598563
1171.8370264474624, 0.16590947874831474
1172.8377412437455, 0.16590975761251775
1173.8384560400286, 0.1659100342072147
1174.8391708363117, 0.165910308550874
1175.8398856325948, 0.16591058066181405
1176.840600428878, 0.16591085055820426
1177.8413152251608, 0.1659111182580657
1178.8420300214439, 0.16591138377927353
1179.842744817727, 0.16591164713955686
1180.84345961401, 0.1659119083565009
1181.8441744102931, 0.1659121674475477
1182.8448892065762, 0.1659124244299971
1183.8456040028593, 0.16591267932100898
1184.8463187991424, 0.16591293213760244
1185.8470335954253, 0.16591318289665913
1186.8477483917084, 0.16591343161492283
1187.8484631879915, 0.16591367830900108
1188.8491779842745, 0.16591392299536648
1189.8498927805576, 0.16591416569035766
1190.8506075768407, 0.1659144064101799
1191.8513223731238, 0.16591464517090687
1192.8520371694067, 0.1659148819884818
1193.8527519656898, 0.1659151168787178
1194.8534667619729, 0.1659153498572992
1195.854181558256, 0.16591558093978287
1196.854896354539, 0.16591581014159923
1197.8556111508221, 0.1659160374780531
1198.8563259471052, 0.1659162629643248
1199.857040743388, 0.16591648661547062
1200.8577555396712, 0.1659167084464251
1201.8584703359543, 0.16591692847200082
1202.8591851322374, 0.16591714670688992
1203.8598999285205, 0.16591736316566494
1204.8606147248036, 0.16591757786278005
1205.8613295210866, 0.1659177908125715
1206.8620443173695, 0.1659180020292592
1207.8627591136526, 0.16591821152694708
1208.8634739099357, 0.16591841931962442
1209.8641887062188, 0.16591862542116667
1210.8649035025019, 0.16591882984533635
1211.865618298785, 0.16591903260578417
1212.866333095068, 0.16591923371604947
1213.867047891351, 0.16591943318956176
1214.867762687634, 0.16591963103964077
1215.868477483917, 0.16591982727949864
1216.8691922802002, 0.165920021922239
1217.8699070764833, 0.16592021498085982
1218.8706218727664, 0.16592040646825246
1219.8713366690495, 0.1659205963972039
1220.8720514653323, 0.16592078478039712
1221.8727662616154, 0.16592097163041153
1222.8734810578985, 0.16592115695972437
1223.8741958541816, 0.16592134078071152
1224.8749106504647, 0.16592152310564784
1225.8756254467478, 0.16592170394670847
1226.8763402430309, 0.1659218833159694
1227.8770550393137, 0.16592206122540853
1228.8777698355968, 0.16592223768690625
1229.87848463188, 0.165922412712246
1230.879199428163, 0.16592258631311568
1231.879914224446, 0.16592275850110777
1232.8806290207292, 0.1659229292877208
1233.8813438170123, 0.1659230986843592
1234.8820586132952, 0.16592326670233523
1235.8827734095782, 0.1659234333528687
1236.8834882058613, 0.16592359864708814
1237.8842030021444, 0.16592376259603173
1238.8849177984275, 0.16592392521064764
1239.8856325947106, 0.16592408650179494
1240.8863473909937, 0.1659242464802443
1241.8870621872766, 0.16592440515667897
1242.8877769835597, 0.16592456254169502
1243.8884917798428, 0.1659247186458024
1244.8892065761258, 0.1659248734794256
1245.889921372409, 0.16592502705290435
1246.890636168692, 0.16592517937649384
1247.8913509649751, 0.16592533046036637
1248.892065761258, 0.16592548031461082
1249.892780557541, 0.16592562894923454
1250.8934953538242, 0.16592577637416317
1251.8942101501073, 0.16592592259924163
1252.8949249463903, 0.16592606763423473
1253.8956397426734, 0.16592621148882775
1254.8963545389565, 0.16592635417262733
1255.8970693352396, 0.1659264956951617
1256.8977841315225, 0.16592663606588187
1257.8984989278056, 0.16592677529416167
1258.8992137240887, 0.16592691338929866
1259.8999285203718, 0.16592705036051478
1260.9006433166549, 0.16592718621695698
1261.901358112938, 0.1659273209676977
1262.902072909221, 0.16592745462173558
1263.902787705504, 0.16592758718799636
1264.903502501787, 0.16592771867533238
1265.90421729807, 0.16592784909252462
1266.9049320943532, 0.16592797844828247
1267.9056468906363, 0.16592810675124414
1268.9063616869194, 0.1659282340099779
1269.9070764832024, 0.16592836023298208
1270.9077912794853, 0.1659284854286857
1271.9085060757684, 0.16592860960544983
1272.9092208720515, 0.16592873277156692
1273.9099356683346, 0.16592885493526208
1274.9106504646177, 0.1659289761046934
1275.9113652609008, 0.16592909628795285
1276.9120800571839, 0.16592921549306633
1277.9127948534667, 0.16592933372799434
1278.9135096497498, 0.16592945100063275
1279.914224446033, 0.1659295673188132
1280.914939242316, 0.16592968269030353
1281.915654038599, 0.16592979712280853
1282.9163688348822, 0.16592991062397006
1283.9170836311653, 0.16593002320136768
1284.9177984274481, 0.16593013486251978
1285.9185132237312, 0.16593024561488304
1286.9192280200143, 0.1659303554658537
1287.9199428162974, 0.16593046442276782
1288.9206576125805, 0.1659305724929016
1289.9213724088636, 0.16593067968347222
1290.9220872051467, 0.16593078600163821
1291.9228020014295, 0.16593089145449946
1292.9235167977126, 0.16593099604909844
1293.9242315939957, 0.16593109979242013
1294.9249463902788, 0.16593120269139264
1295.925661186562, 0.16593130475288786
1296.926375982845, 0.16593140598372164
1297.927090779128, 0.1659315063906542
1298.927805575411, 0.16593160598039128
1299.928520371694, 0.16593170475958335
1300.9292351679771, 0.16593180273482727
1301.9299499642602, 0.16593189991266638
1302.9306647605433, 0.16593199629959013
1303.9313795568264, 0.16593209190203517
1304.9320943531095, 0.1659321867263865
1305.9328091493924, 0.1659322807789765
1306.9335239456755, 0.16593237406608644
1307.9342387419586, 0.16593246659394606
1308.9349535382416, 0.16593255836873486
1309.9356683345247, 0.16593264939658137
1310.9363831308078, 0.16593273968356514
1311.937097927091, 0.1659328292357155
1312.937812723374, 0.16593291805901306
1313.9385275196569, 0.16593300615938963
1314.93924231594, 0.16593309354272898
1315.939957112223, 0.1659331802148667
1316.9406719085061, 0.16593326618159127
1317.9413867047892, 0.16593335144864352
1318.9421015010723, 0.1659334360217178
1319.9428162973554, 0.16593351990646218
1320.9435310936383, 0.1659336031084787
1321.9442458899214, 0.16593368563332406
1322.9449606862045, 0.16593376748650962
1323.9456754824876, 0.1659338486735017
1324.9463902787707, 0.16593392919972216
1325.9471050750537, 0.16593400907054875
1326.9478198713368, 0.1659340882913156
1327.9485346676197, 0.1659341668673135
1328.9492494639028, 0.1659342448037901
1329.9499642601859, 0.1659343221059498
1330.950679056469, 0.16593439877895522
1331.951393852752, 0.1659344748279272
1332.9521086490352, 0.1659345502579442
1333.9528234453182, 0.165934625074044
1334.953538241601, 0.16593469928122295
1335.9542530378842, 0.16593477288443698
1336.9549678341673, 0.1659348458886015
1337.9556826304504, 0.16593491829859205
1338.9563974267335, 0.16593499011924456
1339.9571122230166, 0.16593506135535524
1340.9578270192997, 0.16593513201168184
1341.9585418155825, 0.16593520209294263
1342.9592566118656, 0.1659352716038182
1343.9599714081487, 0.1659353405489507
1344.9606862044318, 0.16593540893294464
1345.961401000715, 0.16593547676036693
1346.962115796998, 0.1659355440357473
1347.962830593281, 0.1659356107635788
1348.963545389564, 0.16593567694831787
1349.964260185847, 0.1659357425943843
1350.9649749821301, 0.1659358077061624
1351.9656897784132, 0.16593587228800075
1352.9664045746963, 0.16593593634421216
1353.9671193709794, 0.16593599987907479
1354.9678341672625, 0.16593606289683163
1355.9685489635453, 0.16593612540169117
1356.9692637598284, 0.1659361873978281
1357.9699785561115, 0.16593624888938258
1358.9706933523946, 0.16593630988046146
1359.9714081486777, 0.16593637037513798
1360.9721229449608, 0.16593643037745193
1361.972837741244, 0.16593648989141102
1362.9735525375268, 0.16593654892098958
1363.9742673338098, 0.1659366074701299
1364.974982130093, 0.16593666554274222
1365.975696926376, 0.16593672314270486
1366.9764117226591, 0.16593678027386474
1367.9771265189422, 0.16593683694003708
1368.9778413152253, 0.16593689314500645
1369.9785561115082, 0.16593694889252672
1370.9792709077913, 0.16593700418632065
1371.9799857040744, 0.1659370590300811
1372.9807005003574, 0.1659371134274712
1373.9814152966405, 0.1659371673821234
1374.9821300929236, 0.16593722089764132
1375.9828448892067, 0.16593727397759872
1376.9835596854896, 0.1659373266255408
1377.9842744817727, 0.1659373788449836
1378.9849892780558, 0.1659374306394145
1379.9857040743389, 0.16593748201229275
1380.986418870622, 0.1659375329670492
1381.987133666905, 0.16593758350708698
1382.9878484631881, 0.16593763363578148
1383.9885632594712, 0.16593768335648043
1384.989278055754, 0.16593773267250433
1385.9899928520372, 0.16593778158714687
1386.9907076483203, 0.16593783010367477
1387.9914224446034, 0.1659378782253284
1388.9921372408864, 0.16593792595532134
1389.9928520371695, 0.1659379732968414
1390.9935668334526, 0.16593802025305027
1391.9942816297355, 0.16593806682708392
1392.9949964260186, 0.1659381130220528
1393.9957112223017, 0.16593815884104215
1394.9964260185848, 0.165938204287112
1395.9971408148679, 0.16593824936329746
1396.997855611151, 0.16593829407260896
1397.998570407434, 0.16593833841803246
1398.999285203717, 0.16593838240252942
1400.0, 0.16593842602903774


==> CheckingTheAccuracyFinalExperiments/Gnuplots/S_1_approximate_secondCase.csv <==
T, Result
0.0, 0.0
125.0, 0.0382201030812446
250.0, 0.10801723991556
375.0, 0.14368414874517133
500.0, 0.15775909887394246
625.0, 0.1629743596362333
750.0, 0.16487126390567058
875.0, 0.16529816778969414
1000.0, 0.16529816778969414
1125.0, 0.16529816778969414
1250.0, 0.16529816778969414
1375.0, 0.16529816778969414


==> CheckingTheAccuracyFinalExperiments/Gnuplots/S_1_approximate_thirdCase.csv <==
T, Result
0.0, 0.0
125.0, 0.0382201030812446
250.0, 0.10801723991556
375.0, 0.14368414874517133
500.0, 0.15775909887394246
625.0, 0.1629743596362333
750.0, 0.16487126390567058
875.0, 0.16529816778969414
1000.0, 0.16529816778969414
1125.0, 0.16529816778969414
1250.0, 0.16529816778969414
1375.0, 0.16529816778969414


==> CheckingTheAccuracyFinalExperiments/Gnuplots/S_1_exact_firstCase.csv <==
T, Result
0.0, 0.0
100.0, 0.02351092084836672
200.0, 0.08374567707207099
300.0, 0.1260576408093223
400.0, 0.14768514860461404
500.0, 0.15775910793165895
600.0, 0.16150617130498332
700.0, 0.16150617130498332
800.0, 0.16150617130498332
900.0, 0.16150617130498332
1000.0, 0.16150617130498332
1100.0, 0.16150617130498332
1200.0, 0.16150617130498332
1300.0, 0.16150617130498332
1400.0, 0.16150617130498332


==> CheckingTheAccuracyFinalExperiments/Gnuplots/S_1_exact_secondCase.csv <==
T, Result
0.0, 0.0
100.0, 0.027386054855285794
200.0, 0.09284013360880268
300.0, 0.13563974944555035
400.0, 0.15623193396952323
500.0, 0.16533641925868836
600.0, 0.1692541120661984
700.0, 0.17092336987687895
800.0, 0.1714674235109585
900.0, 0.1714674235109585
1000.0, 0.1714674235109585
1100.0, 0.1714674235109585
1200.0, 0.1714674235109585
1300.0, 0.1714674235109585
1400.0, 0.1714674235109585


==> CheckingTheAccuracyFinalExperiments/Gnuplots/S_1_exact_thirdCase.csv <==
T, Result
0.0, 0.0
100.0, 0.0328217084743225
200.0, 0.10724292457353202
300.0, 0.1534030396628629
400.0, 0.17468136921047556
500.0, 0.1837565114405173
600.0, 0.18753677304340594
700.0, 0.18909861597147773
800.0, 0.1894867682437525
900.0, 0.1894867682437525
1000.0, 0.1894867682437525
1100.0, 0.1894867682437525
1200.0, 0.1894867682437525
1300.0, 0.1894867682437525
1400.0, 0.1894867682437525


==> CheckingTheAccuracyFinalExperiments/Gnuplots/S_2_approximate_firstCase.csv <==
T, Result
0.0, 0.0
130.0, 0.16500826632124382
260.0, 0.27495623600420505
390.0, 0.305391849981269
520.0, 0.3142925008876156
650.0, 0.31714934033740694
780.0, 0.31738528407600525
910.0, 0.31738528407600525
1040.0, 0.31738528407600525
1170.0, 0.31738528407600525
1300.0, 0.31738528407600525
1400.0, 0.31738528407600525


==> CheckingTheAccuracyFinalExperiments/Gnuplots/S_2_approximate_secondCase.csv <==
T, Result
0.0, 0.0
100.0, 0.1181130896294006
200.0, 0.2404536760364866
300.0, 0.2886997712875141
400.0, 0.30650746332722767
500.0, 0.3134974517543561
600.0, 0.3163990519839132
700.0, 0.31738528407600525
800.0, 0.31738528407600525
900.0, 0.31738528407600525
1000.0, 0.31738528407600525
1100.0, 0.31738528407600525
1200.0, 0.31738528407600525
1300.0, 0.31738528407600525
1400.0, 0.31738528407600525


==> CheckingTheAccuracyFinalExperiments/Gnuplots/S_2_approximate_thirdCase.csv <==
T, Result
0.0, 0.0
125.0, 0.15776400087972214
250.0, 0.2705589207190845
375.0, 0.3035097214544207
500.0, 0.3134974517543561
625.0, 0.3168134045169923
750.0, 0.31738528407600525
875.0, 0.31738528407600525
1000.0, 0.31738528407600525
1125.0, 0.31738528407600525
1250.0, 0.31738528407600525
1375.0, 0.31738528407600525


==> CheckingTheAccuracyFinalExperiments/Gnuplots/S_2_exact_firstCase.csv <==
T, Result
0.0, 0.0
100.0, 0.11811332022447796
200.0, 0.24045378094174585
300.0, 0.2886998095270141
400.0, 0.30650747791241306
500.0, 0.31057094559220294
600.0, 0.31057094559220294
700.0, 0.31057094559220294
800.0, 0.31057094559220294
900.0, 0.31057094559220294
1000.0, 0.31057094559220294
1100.0, 0.31057094559220294
1200.0, 0.31057094559220294
1300.0, 0.31057094559220294
1400.0, 0.31057094559220294


==> CheckingTheAccuracyFinalExperiments/Gnuplots/S_2_exact_secondCase.csv <==
T, Result
0.0, 0.0
140.0, 0.1996282625376796
280.0, 0.3004664061215245
420.0, 0.3224386272266665
560.0, 0.3278869227225186
700.0, 0.32874999509083536
840.0, 0.32874999509083536
980.0, 0.32874999509083536
1120.0, 0.32874999509083536
1260.0, 0.32874999509083536
1400.0, 0.32874999509083536


==> CheckingTheAccuracyFinalExperiments/Gnuplots/S_2_exact_thirdCase.csv <==
T, Result
0.0, 0.0
125.0, 0.19279820606980827
250.0, 0.3029575388916082
375.0, 0.32862533956768347
500.0, 0.3352355523111746
625.0, 0.3368723031101351
750.0, 0.3368723031101351
875.0, 0.3368723031101351
1000.0, 0.3368723031101351
1125.0, 0.3368723031101351
1250.0, 0.3368723031101351
1375.0, 0.3368723031101351


==> CheckingTheAccuracyFinalExperiments/Gnuplots/S_311_approximate_firstCase.csv <==
0.0, 0.0
1.0007147962830594, 0.007904493201215446
2.0014295925661187, 0.015459719076253958
3.002144388849178, 0.02270433490223156
4.0028591851322375, 0.029649446349856886
5.003573981415297, 0.0363059237567724
6.004288777698356, 0.042683924706754264
7.005003573981416, 0.048793515966987375
8.005718370264475, 0.05464439959226957
9.006433166547534, 0.06024586252319898
10.007147962830594, 0.06560677974176062
11.007862759113653, 0.07073593394906594
12.008577555396712, 0.07564169839130953
13.009292351679772, 0.08033194924979344
14.010007147962831, 0.08481472760565502
15.01072194424589, 0.08909747506635338
16.01143674052895, 0.09318730200718857
17.01215153681201, 0.09709136452409138
18.01286633309507, 0.10081641944135779
19.013581129378128, 0.10436884763592331
20.014295925661187, 0.10775503972888116
21.015010721944247, 0.11098119289355932
22.015725518227306, 0.11405291096505749
23.016440314510366, 0.1169759780790563
24.017155110793425, 0.11975596391296903
25.017869907076484, 0.12239793857873386
26.018584703359544, 0.12490706825863825
27.019299499642603, 0.12728836638645072
28.020014295925662, 0.1295464018807506
29.02072909220872, 0.13168576902462276
30.02144388849178, 0.13371103270300155
31.02215868477484, 0.13562628354235542
32.0228734810579, 0.13743565611216432
33.02358827734096, 0.13914323924507788
34.02430307362402, 0.14075266542777204
35.025017869907074, 0.14226771828626966
36.02573266619014, 0.1436920106229608
37.0264474624732, 0.1450289616683672
38.027162258756256, 0.14628178777315
39.02787705503931, 0.14745381038315544
40.028591851322375, 0.14854811082907857
41.02930664760544, 0.14956751235007792
42.030021443888494, 0.15051511493074013
43.03073624017155, 0.15139361622605532
44.03145103645461, 0.15220556543342573
45.032165832737675, 0.15295367648060162
46.03288062902073, 0.15364049051646353
47.03359542530379, 0.15426822813525856
48.03431022158685, 0.1548393625006399
49.03502501786991, 0.15535613198341403
50.03573981415297, 0.15582056274639694
51.036454610436024, 0.15623482939376124
52.03716940671909, 0.1566010447424098
53.03788420300215, 0.15692096256965257
54.038598999285206, 0.15719650783096578
55.03931379556826, 0.15742961914386383
56.040028591851325, 0.15762183724140635
57.04074338813439, 0.15777493389862046
58.04145818441744, 0.15789061735540097
59.0421729807005, 0.15797029887873257
60.04288777698356, 0.1580155247478039
61.043602573266625, 0.15802782236525406
62.04431736954968, 0.158008518341775
63.04503216583274, 0.15795894683868192
64.0457469621158, 0.15788050848612256
65.04646175839886, 0.15777439278797628
66.04717655468193, 0.1576417648847564
67.04789135096497, 0.157483892944174
68.04860614724804, 0.1573018875287107
69.0493209435311, 0.15709672321911305
70.05003573981415, 0.15686957341014315
71.05075053609721, 0.15662144921946264
72.05146533238027, 0.15635316719741474
73.05218012866334, 0.15606582456853868
74.0528949249464, 0.15576033031690695
75.05360972122945, 0.15543739317300764
76.05432451751251, 0.15509800456045666
77.05503931379558, 0.1547429534071103
78.05575411007862, 0.1543729047595689
79.05646890636169, 0.15398869545454677
80.05718370264475, 0.15359113176749553
81.05789849892781, 0.15318076302617475
82.05861329521088, 0.15275828353819518
83.05932809149392, 0.1523244780188654
84.06004288777699, 0.15187976327989267
85.06075768406005, 0.15142484916041565
86.0614724803431, 0.15096038503359194
87.06218727662616, 0.15048677471082608
88.06290207290922, 0.15000459814521575
89.06361686919229, 0.14951444934548547
90.06433166547535, 0.1490167321672328
91.0650464617584, 0.14851192136271651
92.06576125804146, 0.1480005655111279
93.06647605432453, 0.14748303089673892
94.06719085060757, 0.1469597100261757
95.06790564689064, 0.14643110285524158
96.0686204431737, 0.14589757762736574
97.06933523945676, 0.14535942199506333
98.07005003573983, 0.14481710823059546
99.07076483202287, 0.14427098459627352
100.07147962830594, 0.14372124047445448
101.072194424589, 0.14316835503643757
102.07290922087205, 0.14261263393277598
103.07362401715511, 0.14205422259460354
104.07433881343817, 0.14149355000784458
105.07505360972124, 0.1409308818980543
106.0757684060043, 0.14036635606517647
107.07648320228735, 0.1398003182024417
108.07719799857041, 0.1392330862602818
109.07791279485348, 0.13866474684110014
110.07862759113652, 0.13809555348610172
111.07934238741959, 0.13752585106094942
112.08005718370265, 0.13695564479051506
113.08077197998571, 0.13638522702510525
114.08148677626878, 0.1358148752822398
115.08220157255182, 0.13524460626195375
116.08291636883489, 0.13467464716844182
117.08363116511795, 0.13410523779726607
118.084345961401, 0.13353643829194103
119.08506075768406, 0.1329684093730051
120.08577555396712, 0.13240141741430222
121.08649035025019, 0.13183540318042455
122.08720514653325, 0.13127059539452052
123.0879199428163, 0.1307071654042271
124.08863473909936, 0.13014520743631608
125.08934953538242, 0.12958475176722595
126.09006433166547, 0.1290260147026532
127.09077912794854, 0.12846909349749333
128.0914939242316, 0.12791392805157517
129.09220872051466, 0.12736083897174133
130.09292351679773, 0.1268098312188469
131.0936383130808, 0.12626087335183436
132.09435310936385, 0.12571418834968992
133.09506790564689, 0.12516983423181974
134.09578270192995, 0.1246277708107677
135.096497498213, 0.1240881579889807
136.09721229449607, 0.12355116071974154
137.09792709077914, 0.12301660914710714
138.0986418870622, 0.12248468614045142
139.09935668334526, 0.12195553938001254
140.1000714796283, 0.12142902738320914
141.10078627591136, 0.12090529834437731
142.10150107219442, 0.12038448054171916
143.1022158684775, 0.11986645304926419
144.10293066476055, 0.11935129717907923
145.1036454610436, 0.11883918700005808
146.10436025732668, 0.11832998908760402
147.10507505360974, 0.11782378199908597
148.1057898498928, 0.11732070327884689
149.10650464617584, 0.11682058579368924
150.1072194424589, 0.11632356425571437
151.10793423874196, 0.11582970002448527
152.10864903502502, 0.11533898939493466
153.1093638313081, 0.11485136870950771
154.11007862759115, 0.11436696679872942
155.1107934238742, 0.11388577794542952
156.11150822015725, 0.11340769135875069
157.1122230164403, 0.11293292006667746
158.11293781272337, 0.11246139104408195
159.11365260900644, 0.11199300833481958
160.1143674052895, 0.11152789961944923
161.11508220157256, 0.11106610691542469
162.11579699785563, 0.11060747167734955
163.1165117941387, 0.11015214931634132
164.11722659042175, 0.10970011383662213
165.11794138670479, 0.10925126443519695
166.11865618298785, 0.10880568732799119
167.1193709792709, 0.10836347086130659
168.12008577555397, 0.10792443320564887
169.12080057183704, 0.10748863872983437
170.1215153681201, 0.10705620192939014
171.12223016440316, 0.10662691641865935
172.1229449606862, 0.10620089450497419
173.12365975696926, 0.10577819511437146
174.12437455325232, 0.10535866119674295
175.1250893495354, 0.10494234248848382
176.12580414581845, 0.10452929036636388
177.1265189421015, 0.10411941849030902
178.12723373838458, 0.10371271732475261
179.12794853466764, 0.10330926525733676
180.1286633309507, 0.10290897046828762
181.12937812723374, 0.1025118001013501
182.1300929235168, 0.10211783087904398
183.13080771979986, 0.10172702323744151
184.13152251608292, 0.1013392813854148
185.132237312366, 0.10095470012758172
186.13295210864905, 0.10057326027134007
187.1336669049321, 0.10019481256301306
188.13438170121515, 0.09981949578970506
189.1350964974982, 0.09944728649054774
190.13581129378127, 0.09907802783336636
191.13652609006434, 0.09871185582837606
192.1372408863474, 0.09834870881610967
193.13795568263046, 0.09798848716006664
194.13867047891353, 0.09763125551695763
195.1393852751966, 0.09727706977993454
196.14010007147965, 0.0969257683664971
197.14081486776269, 0.09657737235413573
198.14152966404575, 0.09623198801927231
199.1422444603288, 0.09588939104674024
200.14295925661187, 0.09554969777064241
201.14367405289494, 0.09521294138674984
202.144388849178, 0.09487895332896355
203.14510364546106, 0.09454777523155455
204.1458184417441, 0.09421946188021095
205.14653323802716, 0.09389389443523263
206.14724803431022, 0.09357107173980043
207.1479628305933, 0.093251056217142
208.14867762687635, 0.09293374291860287
209.1493924231594, 0.09261910462069134
210.15010721944248, 0.09230720346666325
211.15082201572554, 0.09199799130081915
212.1515368120086, 0.09169137227707189
213.15225160829164, 0.09138743345260994
214.1529664045747, 0.09108614407325612
215.15368120085776, 0.09078736038760996
216.15439599714082, 0.09049121360437493
217.1551107934239, 0.09019766826356908
218.15582558970695, 0.08990657369961373
219.15654038599, 0.08961804981017549
220.15725518227305, 0.08933205569850901
221.1579699785561, 0.08904846612198124
222.15868477483917, 0.08876735383667532
223.15939957112224, 0.08848876476560133
224.1601143674053, 0.08821253865158327
225.16082916368836, 0.08793870042031321
226.16154395997143, 0.08766734836501726
227.1622587562545, 0.08739826561886571
228.16297355253755, 0.0871315459471206
229.16368834882059, 0.08686724518966114
230.16440314510365, 0.08660518097188422
231.1651179413867, 0.08634540405251404
232.16583273766977, 0.08608796385589372
233.16654753395284, 0.08583273636699255
234.1672623302359, 0.08557973158030945
235.16797712651896, 0.08532904188272865
236.168691922802, 0.08508044807715984
237.16940671908506, 0.08483404549436237
238.17012151536812, 0.08458985268985432
239.1708363116512, 0.08434782125311961
240.17155110793425, 0.08410786238935719
241.1722659042173, 0.08387006094671809
242.17298070050037, 0.08363438235119558
243.17369549678344, 0.08340067199892127
244.1744102930665, 0.08316912668855615
245.17512508934954, 0.0829396370026815
246.1758398856326, 0.08271208737572354
247.17655468191566, 0.08248659769157637
248.17726947819872, 0.08226311838167409
249.1779842744818, 0.08204153911865525
250.17869907076485, 0.08182193133767209
251.1794138670479, 0.08160436354064174
252.18012866333095, 0.08138860383578547
253.180843459614, 0.08117476083956991
254.18155825589707, 0.0809629005888966
255.18227305218014, 0.08075281569538335
256.1829878484632, 0.08054460422005985
257.18370264474623, 0.08033831786131682
258.1844174410293, 0.08013377684479107
259.18513223731236, 0.07993102091967988
260.18584703359545, 0.07973016025102038
261.1865618298785, 0.07953100662951545
262.1872766261616, 0.07933360721179566
263.1879914224446, 0.07913804061821386
264.1887062187277, 0.07894409582932631
265.18942101501074, 0.07875187976064721
266.19013581129377, 0.07856140580614561
267.19085060757686, 0.07837262903587545
268.1915654038599, 0.07818546473687647
269.192280200143, 0.07800000251622463
270.192994996426, 0.07781619546709924
271.1937097927091, 0.07763392830017171
272.19442458899215, 0.07745337051076409
273.1951393852752, 0.07727441766684531
274.1958541815583, 0.0770969677490045
275.1965689778413, 0.07692111880399273
276.1972837741244, 0.07674688197962862
277.19799857040744, 0.0765740952010834
278.1987133666905, 0.076402896310793
279.19942816297356, 0.0762332185162274
280.2001429592566, 0.07606497198827758
281.2008577555397, 0.07589822449331914
282.2015725518227, 0.07573304090829641
283.2022873481058, 0.07556923190604768
284.20300214438885, 0.07540686082988109
285.20371694067194, 0.07524602060592708
286.204431736955, 0.07508649339639756
287.20514653323806, 0.07492840497696643
288.2058613295211, 0.07477178838485744
289.20657612580413, 0.07461648005739013
290.2072909220872, 0.07446254039503089
291.20800571837026, 0.07431000329586052
292.20872051465335, 0.0741587770363404
293.2094353109364, 0.074008864265057
294.2101501072195, 0.07386033294360381
295.2108649035025, 0.07371307894438218
296.2115796997856, 0.07356708953646632
297.21229449606864, 0.07342243126320426
298.21300929235167, 0.07327905582707907
299.21372408863476, 0.0731368924226434
300.2144388849178, 0.07299602148890988
301.2151536812009, 0.07285641977354637
302.2158684774839, 0.07271795833125705
303.216583273767, 0.07258077385497914
304.21729807005005, 0.0724448339454962
305.2180128663331, 0.0723100035622788
306.2187276626162, 0.0721764225978672
307.2194424588992, 0.07204401043923034
308.2201572551823, 0.0719127003169202
309.22087205146534, 0.07178255709131945
310.2215868477484, 0.07165363320738606
311.22230164403146, 0.07152577605406886
312.2230164403145, 0.0713990252030239
313.2237312365976, 0.07127348058919517
314.2244460328806, 0.07114892448835379
315.2251608291637, 0.07102550013102882
316.22587562544675, 0.07090322965633994
317.22659042172984, 0.07078195304696852
318.2273052180129, 0.07066173289170262
319.22802001429596, 0.0705426262130246
320.228734810579, 0.07042451448489039
321.22944960686203, 0.07030742272999568
322.2301644031451, 0.07019141264745406
323.23087919942816, 0.07007637951966338
324.23159399571125, 0.06996232559425075
325.2323087919943, 0.06984931164564588
326.2330235882774, 0.06973729483863884
327.2337383845604, 0.06962620086269669
328.2344531808435, 0.06951612199466209
329.23516797712654, 0.06940702749544936
330.23588277340957, 0.06929880254413665
331.23659756969266, 0.06919158161742349
332.2373123659757, 0.06908532741985972
333.2380271622588, 0.06897991821377981
334.2387419585418, 0.06887547924194999
335.2394567548249, 0.06877196666756707
336.24017155110795, 0.06866928416667174
337.240886347391, 0.06856751231929008
338.2416011436741, 0.06846669709995726
339.2423159399571, 0.06836669401066421
340.2430307362402, 0.06826754907863163
341.24374553252323, 0.06816935758958563
342.2444603288063, 0.06807191677107699
343.24517512508936, 0.0679753434738817
344.2458899213724, 0.0678796908456698
345.2466047176555, 0.06778478717201628
346.2473195139385, 0.06769070673805798
347.2480343102216, 0.06759750261018371
348.24874910650465, 0.06750505446251809
349.24946390278774, 0.06741340023322323
350.2501786990708, 0.06732262997566729
351.25089349535386, 0.06723253528668528
352.2516082916369, 0.0671432346313781
353.25232308791993, 0.0670547483092934
354.253037884203, 0.06696703472786382
355.25375268048606, 0.066880028524836
356.25446747676915, 0.06679381924549672
357.2551822730522, 0.06670837389880264
358.2558970693353, 0.06662356950616473
359.2566118656183, 0.06653960048834037
360.2573266619014, 0.06645636144081592
361.25804145818444, 0.06637376488899384
362.25875625446747, 0.06629193546808484
363.25947105075056, 0.06621082042142754
364.2601858470336, 0.0661303395049404
365.2609006433167, 0.06605057063081206
366.2616154395997, 0.06597157843172598
367.2623302358828, 0.06589315808754427
368.26304503216585, 0.06581542742645986
369.2637598284489, 0.06573845212591001
370.264474624732, 0.0656620395603571
371.265189421015, 0.06558630891804022
372.2659042172981, 0.06551130831037177
373.26661901358113, 0.06543686924834412
374.2673338098642, 0.065363054079476
375.26804860614726, 0.06528997202993887
376.2687634024303, 0.06521744182713787
377.2694781987134, 0.06514553608441805
378.2701929949964, 0.06507432815535555
379.2709077912795, 0.06500362024197386
380.27162258756255, 0.0649335385777796
381.27233738384564, 0.06486409695076654
382.2730521801287, 0.06479525643087883
383.27376697641176, 0.06472695528081346
384.2744817726948, 0.0646592846679179
385.27519656897783, 0.06459219797402463
386.2759113652609, 0.0645256129470823
387.27662616154396, 0.06445969125106664
388.27734095782705, 0.06439433276792907
389.2780557541101, 0.06432946226479568
390.2787705503932, 0.0642651788451069
391.2794853466762, 0.0642014928175911
392.2802001429593, 0.06413826755002223
393.28091493924234, 0.06407564884148073
394.28162973552537, 0.06401355545794545
395.28234453180846, 0.06395193306388453
396.2830593280915, 0.06389085260527047
397.2837741243746, 0.06383037676392549
398.2844889206576, 0.0637703314962675
399.2852037169407, 0.06371079589712647
400.28591851322375, 0.06365185918106867
401.2866333095068, 0.0635933121153951
402.2873481057899, 0.06353530647702348
403.2880629020729, 0.06347786536273177
404.288777698356, 0.06342083398282382
405.28949249463903, 0.06336429557900874
406.2902072909221, 0.06330827794913664
407.29092208720516, 0.06325269695103229
408.2916368834882, 0.0631975773743936
409.2923516797713, 0.06314298505262424
410.2930664760543, 0.06308881518956004
411.2937812723374, 0.06303508206991931
412.29449606862045, 0.062981848803539
413.29521086490354, 0.06292906662426767
414.2959256611866, 0.0628766953906657
415.29664045746966, 0.06282480630200875
416.2973552537527, 0.06277337779171933
417.29807005003573, 0.0627223059467911
418.2987848463188, 0.06267172824801508
419.29949964260186, 0.06262160718324218
420.30021443888495, 0.0625718331256424
421.300929235168, 0.06252255083737213
422.3016440314511, 0.06247366365534481
423.3023588277341, 0.06242513953498665
424.3030736240172, 0.06237704349505556
425.30378842030024, 0.06232942489756372
426.30450321658327, 0.06228214247671418
427.30521801286636, 0.06223525221347833
428.3059328091494, 0.06218884666632438
429.3066476054325, 0.06214271718016226
430.3073624017155, 0.0620970291616966
431.3080771979986, 0.06205179303077759
432.30879199428165, 0.06200685716203826
433.3095067905647, 0.061962301759843755
434.3102215868478, 0.06191818323159513
435.3109363831308, 0.06187438215601513
436.3116511794139, 0.06183094636943589
437.31236597569693, 0.06178793220674982
438.31308077198, 0.061745234704413704
439.31379556826306, 0.061702880547650746
440.3145103645461, 0.06166092459282442
441.3152251608292, 0.06161932641663813
442.3159399571122, 0.061578029684723944
443.3166547533953, 0.06153712596737529
444.31736954967835, 0.061496581171459994
445.31808434596144, 0.06145630507863929
446.3187991422445, 0.06141642962825213
447.31951393852756, 0.06137691120085824
448.3202287348106, 0.06133765274016453
449.32094353109363, 0.061298778519852264
450.3216583273767, 0.06126023658981427
451.32237312365976, 0.06122195539189621
452.32308791994285, 0.061184016457374174
453.3238027162259, 0.061146459886704245
454.324517512509, 0.06110915340581693
455.325232308792, 0.06107215640843293
456.3259471050751, 0.06103555475471371
457.32666190135814, 0.060999156985910685
458.32737669764117, 0.06096309373028156
459.32809149392426, 0.060927409706532834
460.3288062902073, 0.060891940224113206
461.3295210864904, 0.06085677477711847
462.3302358827734, 0.060821963568548076
463.3309506790565, 0.06078738516161244
464.33166547533955, 0.06075309847796624
465.3323802716226, 0.060719182758613766
466.3330950679057, 0.060685438532338015
467.3338098641887, 0.06065199775025266
468.3345246604718, 0.06061887571058149
469.33523945675483, 0.06058603222979166
470.3359542530379, 0.06055341934222355
471.33666904932096, 0.060521123155401604
472.337383845604, 0.06048910680732319
473.3380986418871, 0.060457272955323535
474.3388134381701, 0.06042580517053877
475.3395282344532, 0.060394596778793025
476.34024303073625, 0.06036358230268597
477.34095782701934, 0.060332883411163184
478.3416726233024, 0.06030243775399857
479.34238741958546, 0.06027218974387735
480.3431022158685, 0.060242215905114305
481.34381701215153, 0.060212570191500885
482.3445318084346, 0.06018307018171736
483.34524660471766, 0.06015383471814944
484.34596140100075, 0.06012492197294354
485.3466761972838, 0.06009615064265394
486.3473909935669, 0.06006765132538663
487.3481057898499, 0.0600394622948797
488.348820586133, 0.060011422715336736
489.34953538241604, 0.05998360876228431
490.35025017869907, 0.05995612175569501
491.35096497498216, 0.059928782961775215
492.3516797712652, 0.059901683183709954
493.3523945675483, 0.05987488221115256
494.3531093638313, 0.05984819348005183
495.3538241601144, 0.05982175323713752
496.35453895639745, 0.05979556907749186
497.3552537526805, 0.059769602957549954
498.3559685489636, 0.05974381034842462
499.3566833452466, 0.059718276222479307
500.3573981415297, 0.05969294939692413
501.35811293781273, 0.059667774642784804
502.3588277340958, 0.059642898250282024
503.35954253037886, 0.05961821959293437
504.3602573266619, 0.059593684653132535
505.360972122945, 0.059569386572286165
506.361686919228, 0.059545328914564544
507.3624017155111, 0.059521395873645445
508.36311651179415, 0.05949773370408847
509.36383130807724, 0.059474241696650255
510.3645461043603, 0.05945089603676115
511.36526090064336, 0.05942776384662858
512.3659756969264, 0.05940489933997246
513.3666904932095, 0.059382140708730595
514.3674052894925, 0.05935957504219747
515.3681200857756, 0.059337281540581883
516.3688348820586, 0.05931505743045516
517.3695496783417, 0.05929307167736948
518.3702644746247, 0.05927133227157655
519.3709792709078, 0.05924969003534515
520.3716940671909, 0.059228244139680294
521.3724088634739, 0.05920701004736786
522.373123659757, 0.059185907733856305
523.3738384560401, 0.059164978315330845
524.3745532523232, 0.05914427858034609
525.3752680486061, 0.05912370073409483
526.3759828448892, 0.05910327960643881
527.3766976411723, 0.059083068796612265
528.3774124374554, 0.05906301534346069
529.3781272337384, 0.059043104534328254
530.3788420300215, 0.059023392536211895
531.3795568263046, 0.05900385521255523
532.3802716225875, 0.05898440940826126
533.3809864188706, 0.05896518725947265
534.3817012151537, 0.058946141677987694
535.3824160114368, 0.05892718475232285
536.3831308077198, 0.058908459741996974
537.3838456040029, 0.05888985027782463
538.384560400286, 0.05887135486418436
539.385275196569, 0.0588530329593381
540.385989992852, 0.058834925815705916
541.3867047891351, 0.05881690126816636
542.3874195854182, 0.0587990253641553
543.3881343817012, 0.058781378104600504
544.3888491779843, 0.058763758759605725
545.3895639742674, 0.05874634729340563
546.3902787705504, 0.05872913821084419
547.3909935668335, 0.05871198681460039
548.3917083631165, 0.05869498440168996
549.3924231593996, 0.058678182203130216
550.3931379556826, 0.058661457322701775
551.3938527519657, 0.05864487567911908
552.3945675482488, 0.05862848243827784
553.3952823445318, 0.058612171428131354
554.3959971408149, 0.058595988108463753
555.396711937098, 0.05857997656770674
556.397426733381, 0.05856409591492268
557.398141529664, 0.05854830445997404
558.3988563259471, 0.05853268750784943
559.3995711222302, 0.058517204818660545
560.4002859185132, 0.058501787435419984
561.4010007147963, 0.05848655979636967
562.4017155110794, 0.05847146861688556
563.4024303073625, 0.05845643877382809
564.4031451036454, 0.058441588628922236
565.4038598999285, 0.05842685464747805
566.4045746962116, 0.05841218772182295
567.4052894924947, 0.05839766540091364
568.4060042887777, 0.05838331801336968
569.4067190850608, 0.0583690241450306
570.4074338813439, 0.05835485130582813
571.4081486776269, 0.058340871850370825
572.40886347391, 0.058326905314872245
573.409578270193, 0.058313089648534364
574.4102930664761, 0.05829945789845914
575.4110078627591, 0.05828585196419092
576.4117226590422, 0.05827237090637988
577.4124374553253, 0.05825905845494996
578.4131522516083, 0.05824579081059641
579.4138670478914, 0.05823264368999031
580.4145818441744, 0.058219680456474986
581.4152966404575, 0.05820671176225957
582.4160114367405, 0.05819387705786717
583.4167262330236, 0.05818118316456521
584.4174410293067, 0.05816858944047046
585.4181558255897, 0.05815606275458337
586.4188706218728, 0.0581436812162119
587.4195854181559, 0.0581314022588669
588.420300214439, 0.058119151917084694
589.4210150107219, 0.05810709799392675
590.421729807005, 0.058095131069964515
591.4224446032881, 0.05808320535223395
592.4231593995712, 0.058071435537947316
593.4238741958542, 0.058059747183292404
594.4245889921373, 0.058048107705127756
595.4253037884204, 0.058036588253565786
596.4260185847033, 0.058025229157660674
597.4267333809864, 0.0580138696196337
598.4274481772695, 0.0580026252372346
599.4281629735526, 0.0579915434715909
600.4288777698356, 0.057980454689269684
601.4295925661187, 0.057969495292135735
602.4303073624018, 0.0579586913911491
603.4310221586848, 0.05794788998231745
604.4317369549678, 0.057937176443471225
605.4324517512509, 0.05792664073880175
606.433166547534, 0.05791610727878672
607.433881343817, 0.05790568073874374
608.4345961401001, 0.057895403430928236
609.4353109363832, 0.057885101732259296
610.4360257326662, 0.057874916801769316
611.4367405289493, 0.05786484729537984
612.4374553252323, 0.05785485494759155
613.4381701215154, 0.057844910528651136
614.4388849177984, 0.05783508898856911
615.4395997140815, 0.05782533370097607
616.4403145103646, 0.05781561427478
617.4410293066476, 0.057806057967403554
618.4417441029307, 0.05779656276090547
619.4424588992138, 0.05778709409519315
620.4431736954969, 0.057777735968219314
621.4438884917798, 0.057768483172164896
622.4446032880629, 0.05775923987124061
623.445318084346, 0.05775014901005353
624.446032880629, 0.05774108942312062
625.4467476769121, 0.05773206630183341
626.4474624731952, 0.05772313980654181
627.4481772694783, 0.05771435319615441
628.4488920657612, 0.05770555737399412
629.4496068620443, 0.05769684351020141
630.4503216583274, 0.05768827818105877
631.4510364546105, 0.057679666366979986
632.4517512508935, 0.057671189218065584
633.4524660471766, 0.05766283776948017
634.4531808434597, 0.057654469560573
635.4538956397427, 0.0576461956231502
636.4546104360257, 0.057638016579261375
637.4553252323088, 0.05762985678951682
638.4560400285919, 0.057621771096896965
639.4567548248749, 0.05761380380769505
640.457469621158, 0.0576058455528764
641.4581844174411, 0.05759794829747414
642.4588992137241, 0.057590153567116546
643.4596140100072, 0.05758240392626864
644.4603288062902, 0.05757470806162643
645.4610436025733, 0.057567104700967694
646.4617583988563, 0.05755956623298511
647.4624731951394, 0.05755202916257768
648.4631879914225, 0.05754461741684241
649.4639027877055, 0.05753727315927737
650.4646175839886, 0.057529929587807796
651.4653323802717, 0.05752272520254047
652.4660471765548, 0.05751552375662089
653.4667619728377, 0.05750835285983872
654.4674767691208, 0.057501263927193035
655.4681915654039, 0.057494288227009936
656.468906361687, 0.05748730332707203
657.46962115797, 0.05748038211682942
658.4703359542531, 0.0574735899362919
659.4710507505362, 0.057466735583139784
660.4717655468191, 0.05746000906241831
661.4724803431022, 0.05745338769027866
662.4731951393853, 0.05744673507212835
663.4739099356684, 0.05744014995054457
664.4746247319514, 0.05743367644669889
665.4753395282345, 0.05742718914033599
666.4760543245176, 0.05742076933369028
667.4767691208006, 0.05741444817442906
668.4774839170836, 0.05740812040225474
669.4781987133667, 0.05740184689767895
670.4789135096498, 0.05739565898307873
671.4796283059328, 0.05738951517560913
672.4803431022159, 0.05738338757768848
673.481057898499, 0.057377352379855515
674.481772694782, 0.05737136307445396
675.4824874910651, 0.057365371062343344
676.4832022873481, 0.05735949091762229
677.4839170836312, 0.05735365896725838
678.4846318799142, 0.057347821634887844
679.4853466761973, 0.05734208893756164
680.4860614724804, 0.05733638490504816
681.4867762687634, 0.05733068277595057
682.4874910650465, 0.0573250536745184
683.4882058613296, 0.05731951676803891
684.4889206576127, 0.05731396230818482
685.4896354538956, 0.05730846310207188
686.4903502501787, 0.057303076356562135
687.4910650464618, 0.057297634350327115
688.4917798427448, 0.057292278301243074
689.4924946390279, 0.057287028706479004
690.493209435311, 0.05728173560384981
691.4939242315941, 0.05727650436321469
692.494639027877, 0.05727137047802815
693.4953538241601, 0.05726620967404215
694.4960686204432, 0.0572611113833105
695.4967834167263, 0.05725612066871445
696.4974982130093, 0.05725106128407655
697.4982130092924, 0.057246076499773306
698.4989278055755, 0.05724116320788241
699.4996426018585, 0.05723628057813955
700.5003573981415, 0.057231409581751685
701.5010721944246, 0.05722661788066822
702.5017869907077, 0.05722185743598367
703.5025017869907, 0.05721707719188416
704.5032165832738, 0.05721242630172955
705.5039313795569, 0.05720779313174808
706.5046461758399, 0.05720315100463997
707.505360972123, 0.05719860557005006
708.506075768406, 0.05719406984237093
709.5067905646891, 0.057189534187080206
710.5075053609721, 0.05718506231224618
711.5082201572552, 0.05718067993631616
712.5089349535383, 0.05717624867877112
713.5096497498213, 0.057171878502071546
714.5103645461044, 0.05716760485001454
715.5110793423875, 0.05716327159782408
716.5117941386706, 0.05715901719190482
717.5125089349535, 0.0571548550917464
718.5132237312366, 0.05715064173417313
719.5139385275197, 0.05714646889892506
720.5146533238028, 0.057142413341919135
721.5153681200858, 0.05713830507655648
722.5160829163689, 0.05713425963817168
723.516797712652, 0.057130299850700395
724.5175125089349, 0.057126267998943395
725.518227305218, 0.05712230683864297
726.5189421015011, 0.057118404872788235
727.5196568977842, 0.057114524132345953
728.5203716940672, 0.05711065011767861
729.5210864903503, 0.057106845536457264
730.5218012866334, 0.05710304904814306
731.5225160829164, 0.05709925414049505
732.5232308791994, 0.05709556701773524
733.5239456754825, 0.05709188489705231
734.5246604717656, 0.05708819217302482
735.5253752680486, 0.05708456201750158
736.5260900643317, 0.057080979948215774
737.5268048606148, 0.057077370439054566
738.5275196568978, 0.05707387072431272
739.5282344531809, 0.05707033997155212
740.528949249464, 0.0570668117212403
741.529664045747, 0.057063337547573936
742.53037884203, 0.05705994874380326
743.5310936383131, 0.05705651044357071
744.5318084345962, 0.05705311540957689
745.5325232308792, 0.057049816401598126
746.5332380271623, 0.05704642846117065
747.5339528234454, 0.057043141297870255
748.5346676197285, 0.05703992851937793
749.5353824160114, 0.05703665646263293
750.5360972122945, 0.05703344529798014
751.5368120085776, 0.057030279245760616
752.5375268048606, 0.05702708945490165
753.5382416011437, 0.057023941997816914
754.5389563974268, 0.0570208667661747
755.5396711937099, 0.05701775573157548
756.5403859899928, 0.05701467527990798
757.5411007862759, 0.05701165363191819
758.541815582559, 0.05700862983057676
759.5425303788421, 0.05700563478407922
760.5432451751251, 0.05700268864039189
761.5439599714082, 0.056999760581214254
762.5446747676913, 0.05699680654711759
763.5453895639743, 0.05699394054916503
764.5461043602573, 0.05699109400974745
765.5468191565404, 0.05698822146347166
766.5475339528235, 0.0569854544120606
767.5482487491065, 0.056982638030745374
768.5489635453896, 0.05697982806798465
769.5496783416727, 0.056977066605912126
770.5503931379557, 0.056974374195194015
771.5511079342388, 0.05697163953410281
772.5518227305218, 0.0569689401673636
773.5525375268049, 0.05696632580700636
774.5532523230879, 0.05696361706182268
775.553967119371, 0.05696101052704073
776.5546819156541, 0.056958466138756415
777.5553967119371, 0.05695585783545633
778.5561115082202, 0.05695328922683981
779.5568263045033, 0.056950796080144854
780.5575411007864, 0.056948252978190006
781.5582558970693, 0.05694575401759415
782.5589706933524, 0.05694331469099468
783.5596854896355, 0.05694083368962943
784.5604002859186, 0.056938384638758124
785.5611150822016, 0.05693598506851174
786.5618298784847, 0.05693359371621081
787.5625446747678, 0.05693119623741775
788.5632594710507, 0.05692885781744409
789.5639742673338, 0.05692652648226133
790.5646890636169, 0.056924173674690486
791.5654038599, 0.05692190264879785
792.566118656183, 0.05691963954423678
793.5668334524661, 0.056917352504579966
794.5675482487492, 0.05691514162038893
795.5682630450322, 0.05691291861556453
796.5689778413152, 0.056910679429486195
797.5696926375983, 0.056908487180997384
798.5704074338814, 0.0569063494090837
799.5711222301644, 0.05690416933398161
800.5718370264475, 0.05690202304105483
801.5725518227306, 0.056899951859927744
802.5732666190136, 0.056897802995342986
803.5739814152967, 0.05689571771044067
804.5746962115797, 0.05689370394144241
805.5754110078628, 0.056891621833110896
806.5761258041458, 0.05688958064520161
807.5768406004289, 0.056887606608327465
808.577555396712, 0.05688557743078172
809.578270192995, 0.0568835938477927
810.5789849892781, 0.05688168108057939
811.5796997855612, 0.056879679268490205
812.5804145818443, 0.05687773267405042
813.5811293781272, 0.05687582745031552
814.5818441744103, 0.05687392358401614
815.5825589706934, 0.05687201580541869
816.5832737669764, 0.05687015965132114
817.5839885632595, 0.056868302562368814
818.5847033595426, 0.05686641628744313
819.5854181558257, 0.05686462922245372
820.5861329521086, 0.05686282872909454
821.5868477483917, 0.056861007053253095
822.5875625446748, 0.0568592593851456
823.5882773409579, 0.056857486553863974
824.5889921372409, 0.0568557020750968
825.589706933524, 0.0568539608280709
826.5904217298071, 0.05685227370291136
827.59113652609, 0.0568505257890394
828.5918513223731, 0.05684881968960762
829.5925661186562, 0.05684717825867554
830.5932809149393, 0.056845460968538715
831.5939957112223, 0.056843805210363446
832.5947105075054, 0.05684221200748591
833.5954253037885, 0.056840549090253926
834.5961401000715, 0.05683891249431148
835.5968548963546, 0.05683736457640215
836.5975696926376, 0.05683574365951836
837.5982844889207, 0.05683417375055237
838.5989992852037, 0.05683265687447044
839.5997140814868, 0.056831054325235504
840.6004288777699, 0.056829507835058184
841.6011436740529, 0.05682799503626088
842.601858470336, 0.05682647934583738
843.6025732666191, 0.05682496067802343
844.6032880629022, 0.056823487886906804
845.6040028591851, 0.05682199624095945
846.6047176554682, 0.05682050230180598
847.6054324517513, 0.05681908989555813
848.6061472480344, 0.056817656612100205
849.6068620443174, 0.056816205526666545
850.6075768406005, 0.05681479785645083
851.6082916368836, 0.056813409930623664
852.6090064331665, 0.056811987063943914
853.6097212294496, 0.056810658813726614
854.6104360257327, 0.05680926637039955
855.6111508220158, 0.056807870820624315
856.6118656182988, 0.05680651415330053
857.6125804145819, 0.05680521529286105
858.613295210865, 0.0568038552340067
859.614010007148, 0.056802526379859435
860.614724803431, 0.05680126706193983
861.6154395997141, 0.05679990480730739
862.6161543959972, 0.05679863477079219
863.6168691922802, 0.05679741322660591
864.6175839885633, 0.0567961175022159
865.6182987848464, 0.05679487468385019
866.6190135811294, 0.056793651476725375
867.6197283774125, 0.05679238866934072
868.6204431736955, 0.056791161198947254
869.6211579699786, 0.05678998323035046
870.6218727662616, 0.05678875120098828
871.6225875625447, 0.05678754357687868
872.6233023588278, 0.056786374472506757
873.6240171551108, 0.05678518083510214
874.6247319513939, 0.05678401467423835
875.625446747677, 0.05678287697107778
876.62616154396, 0.05678173440886983
877.626876340243, 0.05678056224271172
878.6275911365261, 0.056779463317632436
879.6283059328092, 0.05677835880506293
880.6290207290922, 0.056777224887362455
881.6297355253753, 0.056776184153656185
882.6304503216584, 0.056775065333286905
883.6311651179415, 0.05677395106560071
884.6318799142244, 0.05677287334642707
885.6325947105075, 0.05677184177152744
886.6333095067906, 0.05677075763970667
887.6340243030737, 0.05676970133701103
888.6347390993567, 0.056768706500292594
889.6354538956398, 0.056767607840397256
890.6361686919229, 0.0567666055178379
891.6368834882059, 0.05676564237684142
892.637598284489, 0.05676460473160405
893.638313080772, 0.05676359892281281
894.6390278770551, 0.05676265151050374
895.6397426733381, 0.05676163969192909
896.6404574696212, 0.05676066814366316
897.6411722659043, 0.05675973556208964
898.6418870621873, 0.0567587475356749
899.6426018584704, 0.05675778825178135
900.6433166547534, 0.056756860708802606
901.6440314510365, 0.05675592504263695
902.6447462473195, 0.056754980248541496
903.6454610436026, 0.05675407904104347
904.6461758398857, 0.0567531651595229
905.6468906361687, 0.05675222978453779
906.6476054324518, 0.05675136378226672
907.6483202287349, 0.056750483712695296
908.649035025018, 0.056749579610734374
909.6497498213009, 0.05674874040156628
910.650464617584, 0.05674786612027772
911.6511794138671, 0.05674697567073553
912.6518942101502, 0.056746122952612235
913.6526090064332, 0.05674530385708992
914.6533238027163, 0.056744435848331526
915.6540385989994, 0.056743596578825856
916.6547533952823, 0.056742811227844504
917.6554681915654, 0.05674194403550227
918.6561829878485, 0.05674113344761816
919.6568977841316, 0.05674037524277053
920.6576125804146, 0.056739541578429475
921.6583273766977, 0.056738743558384125
922.6590421729808, 0.05673799745567516
923.6597569692638, 0.05673718542552089
924.6604717655468, 0.05673641740578914
925.6611865618299, 0.05673569767098506
926.661901358113, 0.056734885873331434
927.662616154396, 0.056734124854140165
928.6633309506791, 0.05673338945200345
929.6640457469622, 0.0567326417843469
930.6647605432452, 0.056731889945313946
931.6654753395283, 0.056731176046473555
932.6661901358113, 0.056730444271306725
933.6669049320944, 0.056729688992722745
934.6676197283774, 0.056729016148162524
935.6683345246605, 0.056728313577804626
936.6690493209436, 0.05672759221878298
937.6697641172266, 0.05672693567465284
938.6704789135097, 0.05672623338480768
939.6711937097928, 0.05672552205775761
940.6719085060759, 0.05672484666954057
941.6726233023588, 0.05672420348309257
942.6733380986419, 0.056723501962707576
943.674052894925, 0.0567228359372818
944.674767691208, 0.05672221549066502
945.6754824874911, 0.05672151764235142
946.6761972837742, 0.05672087594199864
947.6769120800573, 0.056720279556623336
948.6776268763402, 0.05671960924006027
949.6783416726233, 0.05671896344266918
950.6790564689064, 0.05671838927390954
951.6797712651895, 0.05671773596605633
952.6804860614725, 0.05671713388858538
953.6812008577556, 0.05671656335487647
954.6819156540387, 0.05671590755002024
955.6826304503217, 0.0567153049312574
956.6833452466047, 0.05671472173519941
957.6840600428878, 0.05671412410320377
958.6847748391709, 0.056713525964552924
959.6854896354539, 0.05671296102716501
960.686204431737, 0.05671236277417208
961.6869192280201, 0.05671176986311069
962.6876340243031, 0.056711242836976296
963.6883488205862, 0.05671068099999451
964.6890636168692, 0.05671010574927457
965.6897784131523, 0.056709565490336365
966.6904932094353, 0.056709027759058186
967.6912080057184, 0.056708459123415725
968.6919228020015, 0.056707979646619375
969.6926375982845, 0.05670741488961671
970.6933523945676, 0.056706852207960005
971.6940671908507, 0.05670632336954497
972.6947819871338, 0.05670583487904343
973.6954967834167, 0.05670528504039821
974.6962115796998, 0.0567047642149631
975.6969263759829, 0.056704296028874876
976.697641172266, 0.05670372275057122
977.698355968549, 0.05670324212118771
978.6990707648321, 0.056702793497910006
979.6997855611152, 0.056702267233280916
980.7005003573981, 0.05670179534761787
981.7012151536812, 0.05670132626375879
982.7019299499643, 0.05670081306943014
983.7026447462474, 0.056700337455773436
984.7033595425304, 0.056699896870342784
985.7040743388135, 0.056699395156577306
986.7047891350966, 0.05669892078707571
987.7055039313796, 0.056698473133717016
988.7062187276626, 0.05669798870779124
989.7069335239457, 0.056697539313886866
990.7076483202288, 0.05669710651778213
991.7083631165118, 0.056696655427943846
992.7090779127949, 0.0566961803546316
993.709792709078, 0.05669577197173336
994.710507505361, 0.05669534196148307
995.711222301644, 0.05669488831140676
996.7119370979271, 0.0566945228921056
997.7126518942102, 0.05669406077493512
998.7133666904932, 0.056693609703307044
999.7140814867763, 0.05669319117395421
1000.7147962830594, 0.05669280389511644
1001.7155110793424, 0.05669236308221629
1002.7162258756255, 0.056691950319878684
1003.7169406719086, 0.05669158305841719
1004.7176554681917, 0.056691112187056775
1005.7183702644746, 0.056690738642173166
1006.7190850607577, 0.05669038875891468
1007.7197998570408, 0.056689963072647155
1008.7205146533238, 0.056689568770044683
1009.7212294496069, 0.05668922256281231
1010.72194424589, 0.05668880675612816
1011.7226590421731, 0.05668843457891547
1012.723373838456, 0.056688087076694864
1013.7240886347391, 0.05668767951663018
1014.7248034310222, 0.05668730464237855
1015.7255182273053, 0.05668695034804991
1016.7262330235883, 0.05668657952948416
1017.7269478198714, 0.056686204144622124
1018.7276626161545, 0.05668586323828616
1019.7283774124375, 0.05668549764701788
1020.7290922087205, 0.056685117811779755
1021.7298070050036, 0.05668480137010078
1022.7305218012867, 0.056684456156087165
1023.7312365975697, 0.05668409408261011
1024.7319513938528, 0.05668379185394977
1025.732666190136, 0.056683438773140415
1026.733380986419, 0.05668307669638318
1027.734095782702, 0.05668274930355601
1028.734810578985, 0.056682441123642256
1029.735525375268, 0.05668208493392609
1030.7362401715511, 0.05668175839916342
1031.7369549678342, 0.05668147059301851
1032.7376697641173, 0.056681104650596136
1033.7383845604004, 0.056680793559857064
1034.7390993566835, 0.05668052161510897
1035.7398141529663, 0.05668017466688692
1036.7405289492494, 0.05667986384617265
1037.7412437455325, 0.05667959496807197
1038.7419585418156, 0.056679256953780226
1039.7426733380987, 0.05667896700625274
1040.7433881343818, 0.05667870766429849
1041.744102930665, 0.05667836090257419
1042.7448177269478, 0.056678066002912454
1043.7455325232308, 0.05667778602525207
1044.746247319514, 0.05667748669777781
1045.746962115797, 0.05667718888369044
1046.7476769120801, 0.05667692022890087
1047.7483917083632, 0.05667662309867876
1048.7491065046463, 0.05667631408626461
1049.7498213009292, 0.05667607526867141
1050.7505360972123, 0.05667579658315125
1051.7512508934954, 0.05667550724978141
1052.7519656897784, 0.05667527832022922
1053.7526804860615, 0.056674988968403534
1054.7533952823446, 0.056674698833416186
1055.7541100786277, 0.05667444210898203
1056.7548248749108, 0.05667420094446383
1057.7555396711937, 0.05667390979360001
1058.7562544674768, 0.05667365249138026
1059.7569692637599, 0.05667342645814334
1060.757684060043, 0.056673127932956556
1061.758398856326, 0.05667288404866447
1062.7591136526091, 0.05667267294869577
1063.7598284488922, 0.056672389889883566
1064.760543245175, 0.056672134088757035
1065.7612580414582, 0.0566719368052338
1066.7619728377413, 0.05667166054639893
1067.7626876340244, 0.05667144010296631
1068.7634024303075, 0.056671233473597045
1069.7641172265905, 0.0566709482681831
1070.7648320228736, 0.056670717679709236
1071.7655468191565, 0.056670496124644885
1072.7662616154396, 0.05667025394489854
1073.7669764117227, 0.05667001848659876
1074.7676912080058, 0.056669807251146544
1075.7684060042889, 0.056669553715493745
1076.769120800572, 0.05666931737281768
1077.769835596855, 0.056669134913009664
1078.770550393138, 0.05666890879319254
1079.771265189421, 0.056668678182814375
1080.771979985704, 0.05666847799795951
1081.7726947819872, 0.05666826759614146
1082.7734095782703, 0.05666803498295573
1083.7741243745534, 0.05666788895097454
1084.7748391708365, 0.05666764240801334
1085.7755539671193, 0.05666740706254006
1086.7762687634024, 0.056667204119281375
1087.7769835596855, 0.05666702788515581
1088.7776983559686, 0.05666679513078123
1089.7784131522517, 0.05666659267744213
1090.7791279485348, 0.05666642942693548
1091.7798427448179, 0.05666616436896117
1092.7805575411007, 0.05666599514948082
1093.7812723373838, 0.056665844866910765
1094.781987133667, 0.05666561867569997
1095.78270192995, 0.056665451703027225
1096.783416726233, 0.056665273603927944
1097.7841315225162, 0.05666505212849012
1098.7848463187993, 0.05666487378263859
1099.7855611150821, 0.05666471854179184
1100.7862759113652, 0.05666450037634024
1101.7869907076483, 0.056664315813008494
1102.7877055039314, 0.05666414896433256
1103.7884203002145, 0.056663937711998506
1104.7891350964976, 0.0566637720815322
1105.7898498927807, 0.05666361424182038
1106.7905646890636, 0.056663428787283095
1107.7912794853466, 0.05666322860070347
1108.7919942816297, 0.05666309135450569
1109.7927090779128, 0.05666292020524618
1110.793423874196, 0.05666273486357033
1111.794138670479, 0.056662634559975965
1112.794853466762, 0.056662424549641474
1113.795568263045, 0.05666223480520405
1114.796283059328, 0.056662076338143144
1115.7969978556112, 0.0566619372819634
1116.7977126518942, 0.056661747842743054
1117.7984274481773, 0.05666158926726057
1118.7991422444604, 0.05666146298606042
1119.7998570407435, 0.05666123784109294
1120.8005718370264, 0.05666111293318155
1121.8012866333095, 0.05666099890329462
1122.8020014295926, 0.05666081207638907
1123.8027162258757, 0.056660658788699476
1124.8034310221587, 0.056660545415840216
1125.8041458184418, 0.05666036167262138
1126.804860614725, 0.05666022743251136
1127.805575411008, 0.05666010547611585
1128.8062902072909, 0.0566599232839869
1129.807005003574, 0.05665978026523509
1130.807719799857, 0.056659648754430844
1131.8084345961402, 0.05665949588330481
1132.8091493924233, 0.05665934596183006
1133.8098641887063, 0.056659223385477964
1134.8105789849894, 0.05665906761136334
1135.8112937812723, 0.056658907624023064
1136.8120085775554, 0.05665880716418565
1137.8127233738385, 0.05665866638633857
1138.8134381701216, 0.05665851881491606
1139.8141529664047, 0.056658428005543035
1140.8148677626878, 0.05665827378149237
1141.8155825589708, 0.05665812058902408
1142.8162973552537, 0.05665800104919209
1143.8170121515368, 0.05665788887686241
1144.81772694782, 0.05665773295177184
1145.818441744103, 0.0566576095038016
1146.819156540386, 0.05665751182029022
1147.8198713366692, 0.05665734346852976
1148.8205861329523, 0.05665722952091327
1149.8213009292351, 0.05665714367947537
1150.8220157255182, 0.056656986878858145
1151.8227305218013, 0.0566568686419806
1152.8234453180844, 0.05665678397495244
1153.8241601143675, 0.05665663067904182
1154.8248749106506, 0.05665653139526949
1155.8255897069337, 0.05665644642134669
1156.8263045032165, 0.05665628247801796
1157.8270192994996, 0.05665617337589098
1158.8277340957827, 0.05665607000733979
1159.8284488920658, 0.056655943302949985
1160.829163688349, 0.05665582604386504
1161.829878484632, 0.05665573059558328
1162.830593280915, 0.0566555990677605
1163.831308077198, 0.056655469590531846
1164.832022873481, 0.056655399249028265
1165.8327376697641, 0.05665528177666073
1166.8334524660472, 0.05665516404187408
1167.8341672623303, 0.056655103697371145
1168.8348820586134, 0.05665497107258625
1169.8355968548965, 0.05665484810886318
1170.8363116511794, 0.056654757493988676
1171.8370264474624, 0.0566546680583137
1172.8377412437455, 0.056654539509759086
1173.8384560400286, 0.05665444462668823
1174.8391708363117, 0.05665436852831291
1175.8398856325948, 0.05665422800690448
1176.840600428878, 0.05665414138730043
1177.8413152251608, 0.056654076833858924
1178.8420300214439, 0.0566539452833871
1179.842744817727, 0.05665384522447687
1180.84345961401, 0.05665379168321384
1181.8441744102931, 0.05665366251792766
1182.8448892065762, 0.056653595127640545
1183.8456040028593, 0.05665352488086824
1184.8463187991424, 0.05665338594035783
1185.8470335954253, 0.05665330446974678
1186.8477483917084, 0.05665322271614771
1187.8484631879915, 0.05665311679174501
1188.8491779842745, 0.0566530266147293
1189.8498927805576, 0.056652952629604854
1190.8506075768407, 0.056652830214602844
1191.8513223731238, 0.056652738116627244
1192.8520371694067, 0.056652688912282936
1193.8527519656898, 0.056652589703354565
1194.8534667619729, 0.05665249665202566
1195.854181558256, 0.05665243065435609
1196.854896354539, 0.05665234369439242
1197.8556111508221, 0.05665224512781777
1198.8563259471052, 0.05665223054422654
1199.857040743388, 0.056652104271277565
1200.8577555396712, 0.05665199927563408
1201.8584703359543, 0.05665192628450676
1202.8591851322374, 0.05665186787883434
1203.8598999285205, 0.05665176011502751
1204.8606147248036, 0.05665168493134121
1205.8613295210866, 0.05665163672221547
1206.8620443173695, 0.05665149285328464
1207.8627591136526, 0.05665144835054791
1208.8634739099357, 0.056651410925418484
1209.8641887062188, 0.05665130201018323
1210.8649035025019, 0.056651258135307254
1211.865618298785, 0.0566511899722004
1212.866333095068, 0.05665108194798575
1213.867047891351, 0.056651023589183246
1214.867762687634, 0.05665097686569268
1215.868477483917, 0.05665086832815656
1216.8691922802002, 0.056650800699036274
1217.8699070764833, 0.056650742416393264
1218.8706218727664, 0.056650634646716
1219.8713366690495, 0.056650583766987436
1220.8720514653323, 0.05665053280990156
1221.8727662616154, 0.05665044702375656
1222.8734810578985, 0.05665035712459739
1223.8741958541816, 0.05665032710391456
1224.8749106504647, 0.05665025273430185
1225.8756254467478, 0.05665017509249501
1226.8763402430309, 0.05665017890537318
1227.8770550393137, 0.05665006389318736
1228.8777698355968, 0.05664997885208714
1229.87848463188, 0.056649924526806006
1230.879199428163, 0.05664987901857781
1231.879914224446, 0.056649788314102466
1232.8806290207292, 0.05664973187246134
1233.8813438170123, 0.05664969553303657
1234.8820586132952, 0.056649567520791914
1235.8827734095782, 0.056649542653822646
1236.8834882058613, 0.05664951690379446
1237.8842030021444, 0.05664942364046009
1238.8849177984275, 0.05664936682159976
1239.8856325947106, 0.056649342134112685
1240.8863473909937, 0.05664924877938257
1241.8870621872766, 0.056649211462650756
1242.8877769835597, 0.05664917431926577
1243.8884917798428, 0.05664907928789851
1244.8892065761258, 0.056649030647063024
1245.889921372409, 0.056648984822158396
1246.890636168692, 0.05664891474132129
1247.8913509649751, 0.056648856192641754
1248.892065761258, 0.05664881815164176
1249.892780557541, 0.056648740331610214
1250.8934953538242, 0.056648669278168105
1251.8942101501073, 0.05664865432076821
1252.8949249463903, 0.056648589155259006
1253.8956397426734, 0.05664852836903452
1254.8963545389565, 0.05664852154833253
1255.8970693352396, 0.05664844057527302
1256.8977841315225, 0.0566483717372265
1257.8984989278056, 0.05664833590190954
1258.8992137240887, 0.056648296771652375
1259.8999285203718, 0.056648219800320414
1260.9006433166549, 0.05664817842985794
1261.901358112938, 0.056648150743812666
1262.902072909221, 0.05664806191909822
1263.902787705504, 0.056648026832149194
1264.903502501787, 0.05664800968316742
1265.90421729807, 0.05664792756290732
1266.9049320943532, 0.056647886917845565
1267.9056468906363, 0.05664787172965826
1268.9063616869194, 0.0566477905613075
1269.9070764832024, 0.05664776975548058
1270.9077912794853, 0.056647747144457236
1271.9085060757684, 0.05664765619704646
1272.9092208720515, 0.0566476235494804
1273.9099356683346, 0.05664758760709065
1274.9106504646177, 0.056647526181044607
1275.9113652609008, 0.05664748283793295
1276.9120800571839, 0.056647454068584284
1277.9127948534667, 0.05664738338991987
1278.9135096497498, 0.05664732948057875
1279.914224446033, 0.05664732357147355
1280.914939242316, 0.05664726494506619
1281.915654038599, 0.05664721723772814
1282.9163688348822, 0.05664722391926937
1283.9170836311653, 0.056647148302476
1284.9177984274481, 0.05664709348991522
1285.9185132237312, 0.056647070120657776
1286.9192280200143, 0.05664703477584948
1287.9199428162974, 0.05664697230216705
1288.9206576125805, 0.05664694350324427
1289.9213724088636, 0.05664692180903203
1290.9220872051467, 0.05664684552661835
1291.9228020014295, 0.05664682196510491
1292.9235167977126, 0.056646810549242685
1293.9242315939957, 0.056646738745054236
1294.9249463902788, 0.056646702960796165
1295.925661186562, 0.05664670181856228
1296.926375982845, 0.05664663028601425
1297.927090779128, 0.056646626671771415
1298.927805575411, 0.056646603688158714
1299.928520371694, 0.05664652374130572
1300.9292351679771, 0.05664650441032595
1301.9299499642602, 0.05664647549721046
1302.9306647605433, 0.05664642052659743
1303.9313795568264, 0.05664639087472417
1304.9320943531095, 0.05664636928911756
1305.9328091493924, 0.056646295062012096
1306.9335239456755, 0.05664626427623373
1307.9342387419586, 0.05664626544026362
1308.9349535382416, 0.05664621182414496
1309.9356683345247, 0.056646175557540174
1310.9363831308078, 0.05664616312213747
1311.937097927091, 0.05664612011483499
1312.937812723374, 0.05664607686115367
1313.9385275196569, 0.056646113967571896
1314.93924231594, 0.05664603138857776
1315.939957112223, 0.05664598000910222
1316.9406719085061, 0.056645960263313644
1317.9413867047892, 0.05664594372425804
1318.9421015010723, 0.05664588618930198
1319.9428162973554, 0.05664586351764461
1320.9435310936383, 0.05664585604623969
1321.9442458899214, 0.056645760817930636
1322.9449606862045, 0.056645767869941625
1323.9456754824876, 0.056645770602163775
1324.9463902787707, 0.05664570787697489
1325.9471050750537, 0.05664571603665641
1326.9478198713368, 0.05664568682929768
1327.9485346676197, 0.056645622992403485
1328.9492494639028, 0.056645615416224426
1329.9499642601859, 0.05664560775754735
1330.950679056469, 0.05664554130263416
1331.951393852752, 0.056645523197595554
1332.9521086490352, 0.05664550589221273
1333.9528234453182, 0.05664543583911273
1334.953538241601, 0.05664543359383269
1335.9542530378842, 0.056645423547373834
1336.9549678341673, 0.05664537286437029
1337.9556826304504, 0.056645329083661114
1338.9563974267335, 0.056645341979728765
1339.9571122230166, 0.05664530125419987
1340.9578270192997, 0.05664526870059552
1341.9585418155825, 0.05664531295427199
1342.9592566118656, 0.05664523223999006
1343.9599714081487, 0.056645190898585565
1344.9606862044318, 0.056645179597590696
1345.961401000715, 0.0566451671780289
1346.962115796998, 0.05664511588783528
1347.962830593281, 0.056645102031666617
1348.963545389564, 0.0566450965467158
1349.964260185847, 0.05664500810181465
1350.9649749821301, 0.05664502495121844
1351.9656897784132, 0.056645029624541536
1352.9664045746963, 0.05664497345832098
1353.9671193709794, 0.0566449566671863
1354.9678341672625, 0.05664496402828572
1355.9685489635453, 0.05664490606395531
1356.9692637598284, 0.056644910583689874
1357.9699785561115, 0.05664490293854905
1358.9706933523946, 0.05664484145120276
1359.9714081486777, 0.056644833563192123
1360.9721229449608, 0.05664481954906747
1361.972837741244, 0.056644779762177196
1362.9735525375268, 0.056644760316865723
1363.9742673338098, 0.05664475421042788
1364.974982130093, 0.056644703145951596
1365.975696926376, 0.05664466997067296
1366.9764117226591, 0.05664468923589281
1367.9771265189422, 0.05664464956988979
1368.9778413152253, 0.05664462577738095
1369.9785561115082, 0.05664465262072522
1370.9792709077913, 0.056644596267495274
1371.9799857040744, 0.056644563289752675
1372.9807005003574, 0.05664456238007565
1373.9814152966405, 0.056644548286667824
1374.9821300929236, 0.05664450316696011
1375.9828448892067, 0.05664449641513512
1376.9835596854896, 0.05664449175707606
1377.9842744817727, 0.05664443677286478
1378.9849892780558, 0.05664443404672549
1379.9857040743389, 0.05664443955697227
1380.986418870622, 0.05664438728664413
1381.987133666905, 0.05664437930131189
1382.9878484631881, 0.05664438847626479
1383.9885632594712, 0.0566443357698923
1384.989278055754, 0.056644349572505005
1385.9899928520372, 0.056644345316370505
1386.9907076483203, 0.05664428477495704
1387.9914224446034, 0.05664428590863139
1388.9921372408864, 0.056644274388083615
1389.9928520371695, 0.056644236664726774
1390.9935668334526, 0.056644225654240134
1391.9942816297355, 0.056644221607543684
1392.9949964260186, 0.056644171199075395
1393.9957112223017, 0.05664415234914562
1394.9964260185848, 0.05664416984996391
1395.9971408148679, 0.05664413032338599
1396.997855611151, 0.056644113039156466
1397.998570407434, 0.05664414618263301
1398.999285203717, 0.05664408941190232
1400.0, 0.05664408175734556


==> CheckingTheAccuracyFinalExperiments/Gnuplots/S_311_approximate_secondCase.csv <==
T, Result
0.0, 0.0
100.0, 0.14376065814565003
200.0, 0.09559809947318659
300.0, 0.07302611936455324
400.0, 0.06366863648640528
500.0, 0.05970196631732948
600.0, 0.057985193988599006
700.0, 0.05723384113596192
800.0, 0.05690325871801989
900.0, 0.05686382832829296
1000.0, 0.05686382832829296
1100.0, 0.05686382832829296
1200.0, 0.05686382832829296
1300.0, 0.05686382832829296
1400.0, 0.05686382832829296


==> CheckingTheAccuracyFinalExperiments/Gnuplots/S_311_approximate_thirdCase.csv <==
T, Result
0.0, 0.0
150.0, 0.11637670538717684
300.0, 0.07302611936455324
450.0, 0.061272562273791215
600.0, 0.057985193988599006
750.0, 0.05703515785940882
900.0, 0.05686382832829296
1050.0, 0.05686382832829296
1200.0, 0.05686382832829296
1350.0, 0.05686382832829296


==> CheckingTheAccuracyFinalExperiments/Gnuplots/S_311_exact_firstCase.csv <==
0.0, 0.0
15.0, 0.08905292609214886
30.0, 0.13366894846961125
45.0, 0.1529306725953582
60.0, 0.15801428367210182
75.0, 0.15545508780892017
90.0, 0.14904888510969636
105.0, 0.14097305695838055
120.0, 0.13244988086243267
135.0, 0.12414006747992017
150.0, 0.11637663751245655
175.0, 0.10499417588401586
200.0, 0.0955980531090964
300.0, 0.07302610012570614
400.0, 0.06366862842415628
500.0, 0.05970196285303364
600.0, 0.05798519247798069
700.0, 0.05723384047258368
800.0, 0.05690325842585425
900.0, 0.056757455860031086
1000.0, 0.05669308026230038
1100.0, 0.05666944482682904
1200.0, 0.05666944482682904
1300.0, 0.05666944482682904
1400.0, 0.05666944482682904


==> CheckingTheAccuracyFinalExperiments/Gnuplots/S_311_exact_secondCase.csv <==
T, Result
0.0, 0.0
100.0, 0.10241092568358262
200.0, 0.06437250201263171
300.0, 0.04869948311386454
400.0, 0.04265416397436358
500.0, 0.040225309694121233
600.0, 0.03922224774913232
700.0, 0.038802342727700535
800.0, 0.03865011223848247
900.0, 0.03865011223848247
1000.0, 0.03865011223848247
1100.0, 0.03865011223848247
1200.0, 0.03865011223848247
1300.0, 0.03865011223848247
1400.0, 0.03865011223848247


==> CheckingTheAccuracyFinalExperiments/Gnuplots/S_311_exact_thirdCase.csv <==
T, Result
0.0, 0.0
100.0, 0.05843540246430662
200.0, 0.035204674102599656
300.0, 0.026171303100932988
400.0, 0.0228046330231054
500.0, 0.02149094383528977
600.0, 0.02096365344052852
700.0, 0.020749158238303787
800.0, 0.0206770123601675
900.0, 0.0206770123601675
1000.0, 0.0206770123601675
1100.0, 0.0206770123601675
1200.0, 0.0206770123601675
1300.0, 0.0206770123601675
1400.0, 0.0206770123601675


==> CheckingTheAccuracyFinalExperiments/Gnuplots/S_4_exact_firstCase.csv <==
0.0, 0.0
10.0, 0.16995231890739604
50.0, 0.403837258490049
90.0, 0.38632770349887374
140.0, 0.3148758099401465
200.0, 0.2477878731136301
240.0, 0.21811226680895393
300.0, 0.18928280148618107
400.0, 0.16502874156515185
500.0, 0.15474734235563897
600.0, 0.1509129551518668
700.0, 0.1509129551518668
800.0, 0.1509129551518668
900.0, 0.1509129551518668
1000.0, 0.1509129551518668
1100.0, 0.1509129551518668
1200.0, 0.1509129551518668
1300.0, 0.1509129551518668
1400.0, 0.1509129551518668


==> CheckingTheAccuracyFinalExperiments/Gnuplots/S_500_approximate_firstCase.csv <==
0.0.0, 1.0
0.0025031289111389237, 0.8907230812971089
0.0050062578222778474, 0.8029628378417932
0.007509386733416772, 0.7330850979471107
0.010012515644555695, 0.6769213626862072
0.012515644555694618, 0.6314214720187328
0.015018773466833543, 0.594188852573904
0.017521902377972465, 0.5636283928789356
0.02002503128911139, 0.5383453864656685
0.022528160200250315, 0.5172565688170353
0.025031289111389236, 0.4996816749589864
0.02753441802252816, 0.4849766328700402
0.030037546933667086, 0.4725541726370008
0.03254067584480601, 0.46202983418450244
0.03504380475594493, 0.45315860586003254
0.03754693366708386, 0.44566977331846364
0.04005006257822278, 0.4392936080739253
0.0425531914893617, 0.4338089540941934
0.04505632040050063, 0.4291155830759497
0.04755944931163955, 0.42513572773960356
0.05006257822277847, 0.42176777333648613
0.0525657071339174, 0.4188990645372052
0.05506883604505632, 0.41641903889605175
0.057571964956195244, 0.4142487937187032
0.06007509386733417, 0.4123795436434009
0.0625782227784731, 0.4107945056872139
0.06508135168961202, 0.40945728231258555
0.06758448060075094, 0.40831845882520207
0.07008760951188986, 0.4073221523906818
0.0725907384230288, 0.4064286401647675
0.07509386733416772, 0.4056620859527196
0.07759699624530664, 0.4050230313864256
0.08010012515644556, 0.4044796447197442
0.08260325406758448, 0.4039868428577021
0.0851063829787234, 0.4035513773229258
0.08760951188986232, 0.4031905153238263
0.09011264080100126, 0.40289033595581764
0.09261576971214018, 0.40261770999010593
0.0951188986232791, 0.40235773000604264
0.09762202753441802, 0.4021424340697821
0.10012515644555695, 0.401977265203014
0.10262828535669587, 0.40183898034236554
0.1051314142678348, 0.40168774923641226
0.10763454317897372, 0.4015313914640396
0.11013767209011265, 0.4014213207290843
0.11264080100125157, 0.401358021124275
0.11514392991239049, 0.40129997144321966
0.11764705882352941, 0.40119471875669305
0.12015018773466835, 0.4010944655023653
0.12265331664580727, 0.4010453935821262
0.1251564455569462, 0.4010247476666602
0.1276595744680851, 0.4009693908725701
0.13016270337922403, 0.4008934553509624
0.13266583229036297, 0.4008492668464129
0.13516896120150187, 0.4008285237210907
0.1376720901126408, 0.40078947502274853
0.14017521902377972, 0.40073632565893097
0.14267834793491865, 0.4007022974758477
0.1451814768460576, 0.40068393368928545
0.1476846057571965, 0.40065539368272923
0.15018773466833543, 0.40060939745247903
0.15269086357947434, 0.40057701267871826
0.15519399249061328, 0.4005640146938346
0.15769712140175218, 0.400552424409947
0.16020025031289112, 0.40051267213848674
0.16270337922403005, 0.40046337709310154
0.16520650813516896, 0.40044345168012774
0.1677096370463079, 0.40044977463538267
0.1702127659574468, 0.4004473664921891
0.17271589486858574, 0.40040043051741
0.17521902377972465, 0.4003592661191789
0.17772215269086358, 0.4003485239490266
0.18022528160200252, 0.40034488712160754
0.18272841051314143, 0.40031011533252886
0.18523153942428036, 0.4002745795234729
0.18773466833541927, 0.40025886646314834
0.1902377972465582, 0.4002501377562969
0.19274092615769714, 0.4002207512490271
0.19524405506883605, 0.40018435601023167
0.19774718397997498, 0.4001658190331967
0.2002503128911139, 0.4001611856810535
0.20275344180225283, 0.4001464863596075
0.20525657071339173, 0.40010102252954677
0.20775969962453067, 0.40006456987775907
0.2102628285356696, 0.40005949931671414
0.2127659574468085, 0.4000694437516095
0.21526908635794745, 0.4000520558878228
0.21777221526908636, 0.40000240569445983
0.2202753441802253, 0.39997478115727697
0.2227784730913642, 0.3999727122106232
0.22528160200250313, 0.39996120658788786
0.22778473091364207, 0.39992121859507884
0.23028785982478098, 0.3998933962355235
0.2327909887359199, 0.3998839941182476
0.23529411764705882, 0.39987186787508355
0.23779724655819776, 0.3998357154018851
0.2403003754693367, 0.3998045091904415
0.2428035043804756, 0.39979309733818263
0.24530663329161453, 0.3997891967722429
0.24780976220275344, 0.39976368204500023
0.2503128911138924, 0.3997161226476129
0.2528160200250313, 0.3996907419689957
0.2553191489361702, 0.3996946370688106
0.25782227784730916, 0.39970037110424056
0.26032540675844806, 0.39966509986721077
0.26282853566958697, 0.39962015048151284
0.26533166458072593, 0.3996042840249887
0.26783479349186484, 0.3996044821884061
0.27033792240300375, 0.3995795292682045
0.2728410513141427, 0.3995407565568599
0.2753441802252816, 0.3995206920852237
0.27784730913642053, 0.3995141499363234
0.28035043804755944, 0.39949351290384766
0.2828535669586984, 0.3994550442269289
0.2853566958698373, 0.3994307391979401
0.2878598247809762, 0.3994247275236878
0.2903629536921152, 0.39941718266265985
0.2928660826032541, 0.3993792382452927
0.295369211514393, 0.3993363336098482
0.2978723404255319, 0.39932286840192954
0.30037546933667086, 0.3993317618790161
0.30287859824780977, 0.39932612520696575
0.3053817271589487, 0.3992714208492581
0.30788485607008764, 0.39922611929832463
0.31038798498122655, 0.3992258312018981
0.31289111389236546, 0.3992449214890512
0.31539424280350437, 0.39922031273708514
0.31789737171464333, 0.39916372728653476
0.32040050062578224, 0.3991405513582991
0.32290362953692114, 0.3991465795157375
0.3254067584480601, 0.39913183015582365
0.327909887359199, 0.3990876716073281
0.3304130162703379, 0.3990623121556719
0.33291614518147683, 0.3990558625459675
0.3354192740926158, 0.3990385494365307
0.3379224030037547, 0.39900132407372363
0.3404255319148936, 0.39897629779836524
0.34292866082603257, 0.3989675897132228
0.3454317897371715, 0.3989564369018446
0.3479349186483104, 0.39891954448566397
0.3504380475594493, 0.39888362776103387
0.35294117647058826, 0.39887164523049307
0.35544430538172717, 0.3988742673996497
0.3579474342928661, 0.3988600481205637
0.36045056320400504, 0.3988059511428554
0.36295369211514394, 0.3987668691129101
0.36545682102628285, 0.39876914091683024
0.36795994993742176, 0.3987878312764961
0.3704630788485607, 0.39876500880684485
0.37296620775969963, 0.3987020502547505
0.37546933667083854, 0.39867448538353906
0.3779724655819775, 0.3986870043889333
0.3804755944931164, 0.3986874760698987
0.3829787234042553, 0.39863752556943366
0.3854818523153943, 0.3986032408818656
0.3879849812265332, 0.39859719922319525
0.3904881101376721, 0.3985876451977224
0.392991239048811, 0.3985497289927743
0.39549436795994997, 0.3985212871243113
0.3979974968710889, 0.39851027766055186
0.4005006257822278, 0.3984984101451554
0.40300375469336674, 0.39846401264199055
0.40550688360450565, 0.39843219749921976
0.40801001251564456, 0.3984194371018777
0.41051314142678347, 0.39841587281883994
0.41301627033792243, 0.3983944424103954
0.41551939924906134, 0.39834532634054254
0.41802252816020025, 0.3983149966823031
0.4205256570713392, 0.3983174511750219
0.4230287859824781, 0.39832879568391377
0.425531914893617, 0.3983021762214691
0.42803504380475593, 0.3982530290620572
0.4305381727158949, 0.3982314533850511
0.4330413016270338, 0.39823103463875703
0.4355444305381727, 0.39821087890745976
0.4380475594493117, 0.39817244608780594
0.4405506883604506, 0.39815022550983953
0.4430538172715895, 0.3981417311450572
0.4455569461827284, 0.398122305505743
0.44806007509386736, 0.3980856202588378
0.45056320400500627, 0.3980608241017425
0.4530663329161452, 0.3980530332347983
0.45556946182728414, 0.39804535011946207
0.45807259073842305, 0.3980100719047089
0.46057571964956195, 0.39796538073840804
0.46307884856070086, 0.39794886806393803
0.4655819774718398, 0.39795786578286
0.46808510638297873, 0.397959003094976
0.47058823529411764, 0.39791559224258966
0.4730913642052566, 0.39787532365919265
0.4755944931163955, 0.39786509389204405
0.4780976220275344, 0.3978630780227458
0.4806007509386734, 0.39783066631739855
0.4831038798498123, 0.3977961519539137
0.4856070087609512, 0.3977807729032592
0.4881101376720901, 0.39777257801214827
0.49061326658322907, 0.39774457163096977
0.493116395494368, 0.39770899552178957
0.4956195244055069, 0.39769063929376
0.49812265331664585, 0.3976862066782083
0.5006257822277848, 0.3976726485672609
0.5031289111389237, 0.397628059896918
0.5056320400500626, 0.39759076807702654
0.5081351689612015, 0.3975851427761316
0.5106382978723404, 0.39759621841608117
0.5131414267834794, 0.397582186773487
0.5156445556946183, 0.3975324620018704
0.5181476846057572, 0.3975032059342734
0.5206508135168961, 0.39750052662984275
0.523153942428035, 0.397490557657572
0.5256570713391739, 0.39745136706245976
0.5281602002503129, 0.39742319734261233
0.5306633291614519, 0.39741322009823393
0.5331664580725908, 0.3974013086291974
0.5356695869837297, 0.3973660715174604
0.5381727158948686, 0.39733503820464744
0.5406758448060075, 0.3973232291029525
0.5431789737171464, 0.3973191916966756
0.5456821026282854, 0.39729478282223896
0.5481852315394243, 0.3972472216766787
0.5506883604505632, 0.39722086774564347
0.5531914893617021, 0.3972244110898655
0.5556946182728411, 0.39723170881521674
0.55819774718398, 0.3971990092467342
0.5607008760951189, 0.39715299337911564
0.5632040050062579, 0.3971355791615977
0.5657071339173968, 0.39713578669468536
0.5682102628285357, 0.39711258741427385
0.5707133917396746, 0.3970739678036588
0.5732165206508135, 0.3970532418145849
0.5757196495619524, 0.3970462706757087
0.5782227784730913, 0.39702641720033716
0.5807259073842304, 0.39698853402400425
0.5832290362953693, 0.39696396922176375
0.5857321652065082, 0.39695749180913104
0.5882352941176471, 0.39695030646050306
0.590738423028786, 0.3969135931404714
0.5932415519399249, 0.39687000026008934
0.5957446808510638, 0.3968554467837948
0.5982478097622028, 0.3968645186345317
0.6007509386733417, 0.3968614783640807
0.6032540675844806, 0.3968153795169041
0.6057571964956195, 0.396778530889929
0.6082603254067585, 0.39677120679370564
0.6107634543178974, 0.3967682953890765
0.6132665832290363, 0.3967333807698061
0.6157697121401753, 0.396699518306366
0.6182728410513142, 0.39668587480505235
0.6207759699624531, 0.3966784461903704
0.623279098873592, 0.3966490075807598
0.6257822277847309, 0.3966131194850872
0.6282853566958698, 0.3965958531836509
0.6307884856070087, 0.396592459735148
0.6332916145181477, 0.3965777186929154
0.6357947434292867, 0.3965321698061512
0.6382978723404256, 0.39649732707982216
0.6408010012515645, 0.39649373181767644
0.6433041301627034, 0.39650337026822
0.6458072590738423, 0.39648309506287144
0.6483103879849812, 0.39643427895882294
0.6508135168961202, 0.396409099768528
0.6533166458072591, 0.3964082286571246
0.655819774718398, 0.39639527132402935
0.6583229036295369, 0.3963550923537928
0.6608260325406758, 0.39632840320978735
0.6633291614518148, 0.39632015590472314
0.6658322903629537, 0.396307948321343
0.6683354192740927, 0.39627121079157746
0.6708385481852316, 0.39624060416079127
0.6733416770963705, 0.3962302380833573
0.6758448060075094, 0.3962267007274909
0.6783479349186483, 0.396199944936558
0.6808510638297872, 0.39615303303056554
0.6833541927409261, 0.39612951218983167
0.6858573216520651, 0.3961342909784159
0.688360450563204, 0.39613838718164557
0.690863579474343, 0.3960972154530249
0.6933667083854819, 0.3960424818679907
0.6958698372966208, 0.39602888954475823
0.6983729662077597, 0.3960472344205801
0.7008760951188986, 0.3960426976073586
0.7033792240300376, 0.39598607673080344
0.7058823529411765, 0.39595079743593803
0.7083854818523154, 0.39595176140013805
0.7108886107634543, 0.39595032766467464
0.7133917396745932, 0.3959084073883576
0.7158948685857321, 0.3958755329332199
0.718397997496871, 0.3958656667242475
0.7209011264080101, 0.3958563508801017
0.723404255319149, 0.3958215937161331
0.7259073842302879, 0.3957909486398822
0.7284105131414268, 0.3957784979089319
0.7309136420525657, 0.3957714872862594
0.7334167709637046, 0.3957429928892281
0.7359198998748435, 0.39570260021850395
0.7384230287859825, 0.3956828880191395
0.7409261576971214, 0.3956836783090785
0.7434292866082604, 0.39567921995520944
0.7459324155193993, 0.3956348927206914
0.7484355444305382, 0.3955859767836215
0.7509386733416771, 0.39557622722762253
0.7534418022528161, 0.3955946123600412
0.755944931163955, 0.39559121063525493
0.7584480600750939, 0.39553126977269243
0.7609511889862328, 0.39548975024613786
0.7634543178973717, 0.39549354031913897
0.7659574468085106, 0.39550521237801195
0.7684605757196495, 0.3954655284675454
0.7709637046307886, 0.3954227531710052
0.7734668335419275, 0.39541016819389
0.7759699624530664, 0.3954070848488565
0.7784730913642053, 0.39537507868428184
0.7809762202753442, 0.3953413001189514
0.7834793491864831, 0.3953260866094456
0.785982478097622, 0.39531791481709305
0.788485607008761, 0.39529034829768156
0.7909887359198999, 0.3952544561865588
0.7934918648310388, 0.39523584101668885
0.7959949937421777, 0.39523198066601717
0.7984981226533167, 0.39522009759824656
0.8010012515644556, 0.3951757974042515
0.8035043804755945, 0.3951362284660357
0.8060075093867335, 0.3951296468231977
0.8085106382978724, 0.395142497932948
0.8110137672090113, 0.39513231736577387
0.8135168961201502, 0.39508206045483646
0.8160200250312891, 0.3950508113178631
0.818523153942428, 0.395047419647281
0.8210262828535669, 0.3950385787289226
0.823529411764706, 0.3950001103743437
0.8260325406758449, 0.3949718439833814
0.8285356695869838, 0.3949612721714152
0.8310387984981227, 0.3949489804495927
0.8335419274092616, 0.39491446439126765
0.8360450563204005, 0.394884161575354
0.8385481852315394, 0.3948722222969837
0.8410513141426784, 0.39486761316133867
0.8435544430538173, 0.39484333016436596
0.8460575719649562, 0.39479599314163827
0.8485607008760951, 0.3947694596393363
0.851063829787234, 0.39477300841302315
0.853566958698373, 0.3947814344826216
0.8560700876095119, 0.39475075781474833
0.8585732165206509, 0.394704029361099
0.8610763454317898, 0.39468543124479605
0.8635794743429287, 0.3946854847183473
0.8660826032540676, 0.39466345439203154
0.8685857321652065, 0.39462523394672333
0.8710888610763454, 0.39460419971069277
0.8735919899874843, 0.39459675986004594
0.8760951188986233, 0.39457716452284436
0.8785982478097623, 0.39453993819913913
0.8811013767209012, 0.3945154923098141
0.8836045056320401, 0.39450871836316165
0.886107634543179, 0.39450159281224406
0.8886107634543179, 0.3944656321817305
0.8911138923654568, 0.3944215646191626
0.8936170212765958, 0.3944063405715852
0.8961201501877347, 0.39441576253259447
0.8986232790988736, 0.3944149248786031
0.9011264080100125, 0.3943699737476154
0.9036295369211514, 0.39433175262224673
0.9061326658322904, 0.39432338912105513
0.9086357947434293, 0.39432104335561236
0.9111389236545683, 0.39428731477946694
0.9136420525657072, 0.3942534503060918
0.9161451814768461, 0.39423926197011516
0.918648310387985, 0.39423154938540605
0.9211514392991239, 0.39420278345865384
0.9236545682102628, 0.3941673822637516
0.9261576971214017, 0.3941499533817404
0.9286608260325407, 0.39414622709775515
0.9311639549436797, 0.39413197230380365
0.9336670838548186, 0.39408690254111006
0.9361702127659575, 0.3940513606310899
0.9386733416770964, 0.394047256731926
0.9411764705882353, 0.394057767808684
0.9436795994993742, 0.39404021896729813
0.9461827284105132, 0.39399110361582285
0.9486858573216521, 0.39396442565985695
0.951188986232791, 0.39396300445800986
0.9536921151439299, 0.39395141972742526
0.9561952440550688, 0.39391184177870847
0.9586983729662077, 0.39388479361087125
0.9612015018773468, 0.39387596970836114
0.9637046307884857, 0.3938639281248432
0.9662077596996246, 0.3938279971223512
0.9687108886107635, 0.3937975233904035
0.9712140175219024, 0.3937867768674853
0.9737171464330413, 0.39378313581820146
0.9762202753441802, 0.39375741193339264
0.9787234042553192, 0.3937103731469398
0.9812265331664581, 0.39368593990075995
0.983729662077597, 0.3936905120975916
0.986232790988736, 0.3936962496303331
0.9887359198998749, 0.3936606862434207
0.9912390488110138, 0.39361648591589815
0.9937421777221527, 0.393601464667152
0.9962453066332917, 0.3936019664192306
0.9987484355444306, 0.3935768139900162
1.0012515644555695, 0.39353861202109724
1.0037546933667083, 0.3935192600988865
1.0062578222778473, 0.39351310622490676
1.0087609511889863, 0.3934923929475926
1.0112640801001251, 0.39345435004487395
1.0137672090112642, 0.3934307593753813
1.016270337922403, 0.3934252860804072
1.018773466833542, 0.3934178298103869
1.0212765957446808, 0.39337979148327945
1.0237797246558198, 0.3933375989673665
1.0262828535669588, 0.3933250015002849
1.0287859824780976, 0.39333435640381603
1.0312891113892366, 0.39332844777568415
1.0337922403003754, 0.3932736604146714
1.0362953692115144, 0.39322937980391814
1.0387984981226532, 0.3932300759861168
1.0413016270337923, 0.39324934968469377
1.0438047559449313, 0.3932240561448174
1.04630788485607, 0.3931681148198618
1.048811013767209, 0.39314596686368763
1.0513141426783479, 0.39315247339054266
1.053817271589487, 0.3931373040928923
1.0563204005006257, 0.3930936268274197
1.0588235294117647, 0.3930690515632731
1.0613266583229037, 0.3930630691644983
1.0638297872340425, 0.3930456607294535
1.0663329161451816, 0.3930088312040224
1.0688360450563203, 0.3929844856946232
1.0713391739674594, 0.3929762897987458
1.0738423028785984, 0.39296522685569046
1.0763454317897372, 0.39292839334330315
1.0788485607008762, 0.39289316110827494
1.081351689612015, 0.3928819161453034
1.083854818523154, 0.3928849097426053
1.0863579474342928, 0.3928704637058468
1.0888610763454318, 0.3928164765007074
1.0913642052565709, 0.39277838695129985
1.0938673341677096, 0.3927815675454201
1.0963704630788487, 0.3928004422110156
1.0988735919899875, 0.39277691266840836
1.1013767209011265, 0.3927145025487114
1.1038798498122653, 0.39268809892006834
1.1063829787234043, 0.39270127289649664
1.1088861076345433, 0.3927012762954549
1.1113892365456821, 0.39265147334592
1.1138923654568211, 0.3926180830884012
1.11639549436796, 0.39261266947261314
1.118898623279099, 0.3926030097581202
1.1214017521902377, 0.3925653516118489
1.1239048811013768, 0.39253759645325276
1.1264080100125158, 0.39252712816640933
1.1289111389236546, 0.3925153685570716
1.1314142678347936, 0.3924811061162205
1.1339173967459324, 0.3924499303551364
1.1364205256570714, 0.3924378126336517
1.1389236545682102, 0.392434563403432
1.1414267834793492, 0.3924129549617873
1.1439299123904882, 0.3923641811651657
1.146433041301627, 0.39233475406542345
1.148936170212766, 0.39233796300291146
1.1514392991239049, 0.39234944663545757
1.1539424280350439, 0.3923223811079935
1.1564455569461827, 0.39227385208544174
1.1589486858573217, 0.3922531505790548
1.1614518147684607, 0.39225313859337146
1.1639549436795995, 0.39223276610686525
1.1664580725907385, 0.39219483748591755
1.1689612015018773, 0.3921733035651296
1.1714643304130163, 0.39216522008546406
1.1739674593241551, 0.3921457629654596
1.1764705882352942, 0.3921094721187917
1.1789737171464332, 0.39208535560998553
1.181476846057572, 0.39207809795883564
1.183979974968711, 0.3920705476266014
1.1864831038798498, 0.39203513997485656
1.1889862327909888, 0.3919911131623021
1.1914893617021276, 0.3919754908404568
1.1939924906132666, 0.3919850254351108
1.1964956195244056, 0.39198599968862036
1.1989987484355444, 0.39194248178174695
1.2015018773466835, 0.3919030330449022
1.2040050062578223, 0.3918935566495134
1.2065081351689613, 0.3918916694742858
1.2090112640801, 0.3918592055725208
1.211514392991239, 0.39182533234622285
1.214017521902378, 0.3918105888199345
1.216520650813517, 0.39180264743488397
1.219023779724656, 0.3917746295945554
1.2215269086357947, 0.39173960585645207
1.2240300375469337, 0.39172192945626777
1.2265331664580725, 0.39171792017518964
1.2290362953692116, 0.3917043223273833
1.2315394242803506, 0.39165982114503733
1.2340425531914894, 0.39162335118697333
1.2365456821026284, 0.3916185470626396
1.2390488110137672, 0.39162993945191665
1.2415519399249062, 0.39161546819876397
1.244055068836045, 0.3915661376817415
1.246558197747184, 0.3915377645182002
1.249061326658323, 0.39153565721137357
1.2515644555694618, 0.39152552627473636
1.2540675844806008, 0.39148662671592127
1.2565707133917396, 0.39145915953126587
1.2590738423028787, 0.39144971706365655
1.2615769712140175, 0.3914378767152789
1.2640801001251565, 0.39140280150579676
1.2665832290362955, 0.3913724239822627
1.2690863579474343, 0.3913612432088781
1.2715894868585733, 0.39135747997854603
1.2740926157697121, 0.3913328818247236
1.2765957446808511, 0.3912857628138739
1.27909887359199, 0.3912602997196683
1.281602002503129, 0.3912645226209439
1.284105131414268, 0.391271871917835
1.2866082603254068, 0.3912388354490201
1.2891113892365458, 0.3911935110859281
1.2916145181476846, 0.3911769352134367
1.2941176470588236, 0.3911774753582943
1.2966207759699624, 0.3911540686795462
1.2991239048811014, 0.3911159880733434
1.3016270337922404, 0.3910959592876626
1.3041301627033792, 0.3910893813584006
1.3066332916145182, 0.39106946170845297
1.309136420525657, 0.3910319858656685
1.311639549436796, 0.39100812135674284
1.3141426783479349, 0.39100217906776447
1.3166458072590739, 0.39099509474027655
1.319148936170213, 0.39095826583528565
1.3216520650813517, 0.39091536615590144
1.3241551939924907, 0.39090168709115974
1.3266583229036295, 0.3909112431887781
1.3291614518147685, 0.390907964942872
1.3316645807259073, 0.3908619018010714
1.3341677096370463, 0.3908258970132787
1.3366708385481854, 0.3908192794117771
1.3391739674593242, 0.3908164242422697
1.3416770963704632, 0.3907815067300073
1.344180225281602, 0.3907483129352845
1.346683354192741, 0.3907353018209845
1.3491864831038798, 0.3907280923891014
1.3516896120150188, 0.3906986337453449
1.3541927409261578, 0.39066332331071785
1.3566958698372966, 0.3906467460292811
1.3591989987484356, 0.3906437559177789
1.3617021276595744, 0.390628923281182
1.3642052565707135, 0.39058353513931476
1.3667083854818523, 0.3905495307183719
1.3692115143929913, 0.39054671752481346
1.3717146433041303, 0.3905565994207659
1.374217772215269, 0.3905359026124955
1.376720901126408, 0.39048758839794206
1.379224030037547, 0.39046328294647387
1.381727158948686, 0.39046291751776924
1.3842302878598247, 0.3904497350737936
1.3867334167709637, 0.3904099311365956
1.3892365456821028, 0.39038396130596037
1.3917396745932415, 0.39037623065977123
1.3942428035043806, 0.3903640451234822
1.3967459324155194, 0.39032749598078537
1.3992490613266584, 0.3902975684502205
1.4017521902377972, 0.39028782883279856
1.4042553191489362, 0.39028453092511584
1.4067584480600752, 0.39025757378485393
1.409261576971214, 0.39021116898383634
1.411764705882353, 0.3901885347085618
1.4142678347934918, 0.3901939380868467
1.4167709637046308, 0.3901980030019816
1.4192740926157696, 0.3901564295074978
1.4217772215269087, 0.39010250146218894
1.4242803504380477, 0.39008998839440673
1.4267834793491865, 0.39010881480023996
1.4292866082603255, 0.39010368055085726
1.4317897371714643, 0.3900472816869231
1.4342928660826033, 0.39001301198950283
1.436795994993742, 0.3900146842785737
1.4392991239048811, 0.3900130684989973
1.4418022528160201, 0.3899712364418543
1.444305381727159, 0.3899391216561927
1.446808510638298, 0.38992986134978425
1.4493116395494368, 0.38992060592496364
1.4518147684605758, 0.3898859888444733
1.4543178973717146, 0.3898559900322685
1.4568210262828536, 0.3898441371240001
1.4593241551939926, 0.38983735927940233
1.4618272841051314, 0.3898087807158386
1.4643304130162704, 0.3897689378015468
1.4668335419274092, 0.38974999919409004
1.4693366708385482, 0.38975130123665586
1.471839799749687, 0.38974680692974834
1.474342928660826, 0.38970226649779965
1.476846057571965, 0.3896541850292951
1.4793491864831039, 0.38964544249105887
1.481852315394243, 0.3896642757113069
1.4843554443053817, 0.38966034933303134
1.4868585732165207, 0.3896004458212747
1.4893617021276595, 0.3895600196664234
1.4918648310387985, 0.3895646931885413
1.4943679599499375, 0.3895762903558288
1.4968710888610763, 0.3895362893576984
1.4993742177722154, 0.3894943112495187
1.5018773466833542, 0.38948249314619343
1.5043804755944932, 0.38947955983916127
1.5068836045056322, 0.38944752113216574
1.509386733416771, 0.3894143707221613
1.51188986232791, 0.38939978021557226
1.5143929912390488, 0.3893918653745132
1.5168961201501878, 0.38936428259104483
1.5193992490613266, 0.3893289314605596
1.5219023779724656, 0.38931099974532835
1.5244055068836047, 0.389307575747991
1.5269086357947435, 0.3892956673689727
1.5294117647058825, 0.3892513897284089
1.5319148936170213, 0.38921263704185205
1.5344180225281603, 0.38920690997080687
1.536921151439299, 0.38922011513029314
1.539424280350438, 0.38920948983507186
1.5419274092615771, 0.3891595479851623
1.544430538172716, 0.389129184547697
1.546933667083855, 0.3891263907896038
1.5494367959949937, 0.3891174128077641
1.5519399249061328, 0.3890792062634147
1.5544430538172715, 0.3890516263290011
1.5569461827284106, 0.38904158325981836
1.5594493116395496, 0.3890293741738584
1.5619524405506884, 0.38899503206129904
1.5644555694618274, 0.38896536799828585
1.5669586983729662, 0.3889540396870168
1.5694618272841052, 0.38894970511147936
1.571964956195244, 0.3889252474735883
1.574468085106383, 0.38887834154820305
1.576971214017522, 0.38885268973381426
1.5794743429286608, 0.3888569229878571
1.5819774718397999, 0.38886542308935074
1.5844806007509387, 0.3888343808857284
1.5869837296620777, 0.3887883158508963
1.5894868585732165, 0.38877055934665733
1.5919899874843555, 0.38877096635307
1.5944931163954945, 0.38874873026138307
1.5969962453066333, 0.3887110313222972
1.5994993742177723, 0.3886906818034427
1.6020025031289111, 0.38868363737969985
1.6045056320400501, 0.3886639916077307
1.607008760951189, 0.3886271635238254
1.609511889862328, 0.3886034027869516
1.612015018773467, 0.38859715902645936
1.6145181476846058, 0.3885901475581052
1.6170212765957448, 0.38855406259224945
1.6195244055068836, 0.38851067026355096
1.6220275344180226, 0.38849632268708645
1.6245306633291614, 0.3885062484472876
1.6270337922403004, 0.38850520319151627
1.6295369211514394, 0.3884602213465635
1.6320400500625782, 0.3884228294811722
1.6345431789737173, 0.38841518747814324
1.637046307884856, 0.3884129261596159
1.639549436795995, 0.3883791750854079
1.6420525657071339, 0.3883459612353426
1.644555694618273, 0.3883323988548196
1.647058823529412, 0.3883249163579079
1.6495619524405507, 0.3882961384935192
1.6520650813516897, 0.3882612997274594
1.6545682102628285, 0.3882445468538867
1.6570713391739675, 0.3882412259800722
1.6595744680851063, 0.3882269015631992
1.6620775969962454, 0.38818196456333676
1.6645807259073844, 0.38814724861115807
1.6670838548185232, 0.38814393508052525
1.6695869837296622, 0.3881547152168009
1.672090112640801, 0.388136734339208
1.67459324155194, 0.3880880753177595
1.6770963704630788, 0.38806226923616377
1.6795994993742178, 0.38806137621682363
1.6821026282853568, 0.3880495827146095
1.6846057571964956, 0.3880103533511874
1.6871088861076347, 0.3879840099518245
1.6896120150187734, 0.38797570395783787
1.6921151439299125, 0.38796370400053887
1.6946182728410513, 0.38792795226804483
1.6971214017521903, 0.3878981408775279
1.6996245306633293, 0.3878880139335956
1.702127659574468, 0.38788462351862757
1.7046307884856071, 0.3878587040699573
1.707133917396746, 0.38781214407846903
1.709637046307885, 0.38778859266251103
1.7121401752190237, 0.38779380637948424
1.7146433041301627, 0.38779954494899427
1.7171464330413018, 0.3877637034829367
1.7196495619524406, 0.3877202251846577
1.7221526908635796, 0.3877060153674014
1.7246558197747184, 0.38770680066905894
1.7271589486858574, 0.3876814551083161
1.7296620775969962, 0.3876438126252756
1.7321652065081352, 0.387625151610278
1.7346683354192742, 0.38761936668131936
1.737171464330413, 0.3875985728600765
1.739674593241552, 0.3875609564030503
1.7421777221526908, 0.3875380668669829
1.7446808510638299, 0.38753311229999765
1.7471839799749687, 0.387525726336027
1.7496871088861077, 0.38748759996944915
1.7521902377972467, 0.38744612117838745
1.7546933667083855, 0.3874343762906904
1.7571964956195245, 0.38744416916503327
1.7596996245306633, 0.3874379694771057
1.7622027534418023, 0.3873831174780279
1.7647058823529411, 0.3873398506291122
1.7672090112640801, 0.3873415099855855
1.7697121401752192, 0.3873609495264112
1.772215269086358, 0.38733498914930536
1.774718397997497, 0.38727968799694934
1.7772215269086358, 0.38725854358232153
1.7797246558197748, 0.3872655121227436
1.7822277847309136, 0.38724993831514865
1.7847309136420526, 0.38720673879172207
1.7872340425531916, 0.3871829275373063
1.7897371714643304, 0.3871773956968852
1.7922403003754694, 0.3871598928801723
1.7947434292866082, 0.38712346074159615
1.7972465581977473, 0.3870997833085604
1.799749687108886, 0.38709208285121166
1.802252816020025, 0.38708109609402985
1.804755944931164, 0.3870443299722692
1.8072590738423029, 0.38700978102232675
1.809762202753442, 0.3869992586424072
1.8122653316645807, 0.387002602370184
1.8147684605757197, 0.38698791029911533
1.8172715894868585, 0.3869340535749805
1.8197747183979975, 0.3868969527859156
1.8222778473091366, 0.38690102223904466
1.8247809762202754, 0.3869200591837751
1.8272841051314144, 0.3868958301995488
1.8297872340425532, 0.3868339744748311
1.8322903629536922, 0.38680871035334946
1.834793491864831, 0.38682252023586106
1.83729662077597, 0.38682205411239634
1.839799749687109, 0.3867724198186203
1.8423028785982478, 0.3867399012161567
1.8448060075093868, 0.38673509593810285
1.8473091364205256, 0.386725325573948
1.8498122653316647, 0.38668793671554774
1.8523153942428034, 0.38666085358136015
1.8548185231539425, 0.386650909516067
1.8573216520650815, 0.3866392464095975
1.8598247809762203, 0.3866051271296602
1.8623279098873593, 0.38657458571319964
1.864831038798498, 0.3865630953329184
1.8673341677096371, 0.3865601427007557
1.869837296620776, 0.386538346296065
1.872340425531915, 0.38648992925828846
1.874843554443054, 0.38646139988689127
1.8773466833541927, 0.3864653428975407
1.8798498122653318, 0.38647694131039145
1.8823529411764706, 0.38644943546510635
1.8848560700876096, 0.3864015298740984
1.8873591989987484, 0.38638168856976346
1.8898623279098874, 0.38638206478445936
1.8923654568210264, 0.38636147936731285
1.8948685857321652, 0.38632405221929156
1.8973717146433042, 0.38630319114515993
1.899874843554443, 0.3862955058854522
1.902377972465582, 0.3862760172507384
1.9048811013767208, 0.3862401194559674
1.9073842302878599, 0.38621666834862356
1.9098873591989989, 0.38620992998574677
1.9123904881101377, 0.38620250489399793
1.9148936170212767, 0.38616697729750094
1.9173967459324155, 0.38612361013936775
1.9198998748435545, 0.386108858799322
1.9224030037546935, 0.38611891060940584
1.9249061326658323, 0.3861197098019975
1.9274092615769713, 0.38607610239678014
1.9299123904881101, 0.386037465018906
1.9324155193992492, 0.38602872313891584
1.934918648310388, 0.3860269497183126
1.937421777221527, 0.38599444421336015
1.939924906132666, 0.3859612034340155
1.9424280350438048, 0.3859470803626497
1.9449311639549438, 0.38593938092162533
1.9474342928660826, 0.385911356190979
1.9499374217772216, 0.3858768790231896
1.9524405506883604, 0.3858598678906835
1.9549436795994994, 0.38585626831107867
1.9574468085106385, 0.3858426229370457
1.9599499374217773, 0.3857982210684461
1.9624530663329163, 0.38576256401924136
1.964956195244055, 0.38575856159047733
1.967459324155194, 0.3857702518948674
1.9699624530663329, 0.3857553410270977
1.972465581977472, 0.38570641354853874
1.974968710888611, 0.38567891010017175
1.9774718397997497, 0.38567735617185234
1.9799749687108887, 0.38566705132343543
1.9824780976220275, 0.38562845468360973
1.9849812265331666, 0.3856016779109974
1.9874843554443054, 0.3855927556549017
1.9899874843554444, 0.38558097718269696
1.9924906132665834, 0.38555060585413337
1.9949937421777222, 0.3855261967968042
1.9974968710888612, 0.3855111583851084
2.0, 0.3854938607494627
2.002503128911139, 0.38547748375252683
2.0650813516896123, 0.3849736677049807
2.127659574468085, 0.3844606745051935
2.1902377972465583, 0.3839805276472773
2.2528160200250316, 0.38348893845688237
2.3153942428035044, 0.3829782035608991
2.3779724655819776, 0.38249490835961125
2.440550688360451, 0.3820023260567048
2.5031289111389237, 0.3814963226901049
2.565707133917397, 0.38104767884695184
2.62828535669587, 0.38053047740212803
2.690863579474343, 0.3800062966749513
2.753441802252816, 0.3795542431543829
2.8160200250312895, 0.379062990464309
2.8785982478097623, 0.37853870507155973
2.9411764705882355, 0.37811413471895483
3.0037546933667088, 0.3775993530400796
3.0663329161451816, 0.3770937270195142
3.128911138923655, 0.37664370779271905
3.1914893617021276, 0.37614528988304313
3.254067584480601, 0.37564326751802496
3.316645807259074, 0.37516552898859473
3.379224030037547, 0.3746984728280907
3.44180225281602, 0.3741980019374118
3.5043804755944934, 0.37372217545392183
3.566958698372966, 0.3732557215292586
3.6295369211514394, 0.3727576162271482
3.6921151439299127, 0.372291497853253
3.7546933667083855, 0.37182149352657856
3.8172715894868587, 0.3713205829634225
3.879849812265332, 0.37085125800223817
3.942428035043805, 0.3703959038103909
4.005006257822278, 0.3698739952300378
4.067584480600751, 0.3694508073297451
4.1301627033792245, 0.36896869617613065
4.192740926157697, 0.36846213304155917
4.25531914893617, 0.36801631389372386
4.317897371714643, 0.36755624837323114
4.380475594493117, 0.3670571579906686
4.44305381727159, 0.36659074517404605
4.505632040050063, 0.3661479467516084
4.5682102628285355, 0.36565629305537034
4.630788485607009, 0.36520739277480885
4.693366708385482, 0.3647474116618593
4.755944931163955, 0.36425529925975353
4.8185231539424285, 0.3637890643044759
4.881101376720902, 0.36335596119128155
4.943679599499374, 0.3628644722611152
5.006257822277847, 0.3623927324210828
5.068836045056321, 0.3619661486682845
5.131414267834794, 0.3614584790292249
5.193992490613267, 0.36101905278754076
5.25657071339174, 0.360574451392883
5.319148936170213, 0.3600905680254298
5.381727158948686, 0.35963044744658257
5.444305381727159, 0.3591940770013487
5.506883604505632, 0.3587206328039632
5.569461827284106, 0.3582727867795489
5.632040050062579, 0.35782225144505775
5.694618272841051, 0.3573406179030023
5.7571964956195245, 0.35689681020583663
5.819774718397998, 0.3564599751928253
5.882352941176471, 0.3559922812759286
5.944931163954944, 0.3555192877441156
6.0075093867334175, 0.3551069886140176
6.07008760951189, 0.3546347580225795
6.132665832290363, 0.35417570724935576
6.195244055068836, 0.3537695010115539
6.25782227784731, 0.3532813697747847
6.320400500625783, 0.3528253654862396
6.382978723404255, 0.3524190708523313
6.4455569461827285, 0.35194279110471866
6.508135168961202, 0.35147500264881504
6.570713391739675, 0.3510713446881304
6.633291614518148, 0.3505946710514454
6.695869837296621, 0.35015376508761953
6.758448060075094, 0.34972825853347866
6.821026282853567, 0.34927021497270927
6.88360450563204, 0.34882615592361826
6.9461827284105135, 0.34840382063872466
7.008760951188987, 0.34795050258970744
7.07133917396746, 0.34750154273069916
7.133917396745932, 0.34707318801269993
7.196495619524406, 0.3466237914187868
7.259073842302879, 0.34618419080328533
7.321652065081352, 0.345784965676116
7.384230287859825, 0.3453184832253146
7.446808510638299, 0.3448521151713041
7.509386733416771, 0.34445677157184645
7.571964956195244, 0.3440115273631713
7.6345431789737175, 0.34355268260667987
7.697121401752191, 0.3431448142639841
7.759699624530664, 0.34270745654497187
7.822277847309137, 0.34225907650135107
7.88485607008761, 0.3418678279568809
7.947434292866083, 0.3414152163295989
8.010012515644556, 0.3409682475526727
8.07259073842303, 0.34054870848725377
8.135168961201503, 0.34012331745952296
8.197747183979976, 0.33968232346862864
8.260325406758449, 0.3392660668728751
8.322903629536922, 0.3388326849837106
8.385481852315394, 0.3383902830154218
8.448060075093867, 0.3379927377552566
8.51063829787234, 0.33756647221580754
8.573216520650814, 0.3371213495278626
8.635794743429287, 0.33670777449852524
8.69837296620776, 0.3362935864967206
8.760951188986233, 0.3358308762856639
8.823529411764707, 0.3354651641821915
8.88610763454318, 0.33502740029411565
8.948685857321653, 0.3345724416413329
9.011264080100126, 0.3341844449616423
9.0738423028786, 0.33376766849430917
9.136420525657071, 0.3333315729708313
9.198998748435544, 0.33291410731502674
9.261576971214017, 0.33251355623399065
9.32415519399249, 0.33207450188073867
9.386733416770964, 0.3316858188948035
9.449311639549437, 0.3312646604131574
9.51188986232791, 0.3308288166820283
9.574468085106384, 0.33041719247551
9.637046307884857, 0.3300257822890015
9.69962453066333, 0.32958903987258104
9.762202753441803, 0.3291759824155341
9.824780976220277, 0.3287880355236281
9.887359198998748, 0.32833513802705
9.949937421777221, 0.3279513344862613
10.012515644555695, 0.32755263437495535
10.075093867334168, 0.3271178195609422
10.137672090112641, 0.32671305200430284
10.200250312891114, 0.32632398341257174
10.262828535669588, 0.32589659219675454
10.32540675844806, 0.32550832255615825
10.387984981226534, 0.3251021479036386
10.450563204005007, 0.32466519377290975
10.51314142678348, 0.3242972408755267
10.575719649561952, 0.3238952780610137
10.638297872340425, 0.3234672904955279
10.700876095118899, 0.3230517402197403
10.763454317897372, 0.32268184335735567
10.826032540675845, 0.32225636769011534
10.888610763454318, 0.32185900357535585
10.951188986232792, 0.3214864925339297
11.013767209011265, 0.32105075909158437
11.076345431789738, 0.32064851734066074
11.138923654568211, 0.320286068948843
11.201501877346685, 0.3198586590688621
11.264080100125158, 0.31945569484414743
11.32665832290363, 0.31907552027709885
11.389236545682103, 0.31865461872673184
11.451814768460576, 0.3182691743922245
11.514392991239049, 0.31789210738645557
11.576971214017522, 0.3174756909072326
11.639549436795996, 0.31708726606557236
11.702127659574469, 0.3167115470376102
11.764705882352942, 0.3163005213905438
11.827284105131415, 0.3159078952334105
11.889862327909889, 0.31552598307485913
11.952440550688362, 0.3151149944890613
12.015018773466835, 0.3147126761590424
12.077596996245306, 0.31437510629531495
12.14017521902378, 0.31395524659274116
12.202753441802253, 0.31354233051423674
12.265331664580726, 0.31319451914324575
12.3279098873592, 0.31278938458341254
12.390488110137673, 0.31238267169872264
12.453066332916146, 0.31202609743721527
12.51564455569462, 0.3116262042674276
12.578222778473092, 0.31122931062692966
12.640801001251566, 0.3108863937566994
12.703379224030039, 0.3104672010545144
12.76595744680851, 0.31008715972357714
12.828535669586984, 0.3097096597171455
12.891113892365457, 0.3093196456613659
12.95369211514393, 0.3089330438477511
13.016270337922403, 0.30856846418537626
13.078848560700877, 0.30816764765174764
13.14142678347935, 0.30778547937538886
13.204005006257823, 0.30743211835335543
13.266583229036296, 0.3070444622708322
13.32916145181477, 0.3066509712991325
13.391739674593243, 0.3062853169988636
13.454317897371716, 0.30591057003168165
13.516896120150188, 0.3055137162168876
13.57947434292866, 0.3051789795113487
13.642052565707134, 0.30478115630203134
13.704630788485607, 0.30437415947572005
13.76720901126408, 0.30403630258372694
13.829787234042554, 0.30365725212085587
13.892365456821027, 0.3032687130550305
13.9549436795995, 0.30290384680709415
14.017521902377974, 0.3025374444933982
14.080100125156447, 0.3021463301585909
14.14267834793492, 0.30180958972099875
14.205256570713392, 0.30141955447956087
14.267834793491865, 0.3010362679936091
14.330413016270338, 0.3006741908665874
14.392991239048811, 0.3003166838188428
14.455569461827285, 0.2999301590143614
14.518147684605758, 0.29956953004306935
14.580725907384231, 0.29921520726798306
14.643304130162704, 0.2988091094203923
14.705882352941178, 0.29847572630549246
14.76846057571965, 0.2981150590394053
14.831038798498124, 0.2977259491762366
14.893617021276597, 0.2973865591385104
14.956195244055069, 0.2970205376106662
15.018773466833542, 0.2966358027339569
15.081351689612015, 0.29629972560655443
15.143929912390488, 0.2959299024736608
15.206508135168962, 0.295534497825951
15.269086357947435, 0.29522069348833835
15.331664580725908, 0.2948469369693459
15.394242803504381, 0.2944682549007871
15.456821026282855, 0.29410421918907115
15.519399249061328, 0.2937688561567304
15.581977471839801, 0.29338653361414707
15.644555694618274, 0.29302643060735684
15.707133917396746, 0.2926935840504868
15.76971214017522, 0.292311441436037
15.832290362953692, 0.2919570453188962
15.894868585732166, 0.29162975136335295
15.957446808510639, 0.2912474781451941
16.020025031289112, 0.29089261900634455
16.082603254067585, 0.2905540697971216
16.14518147684606, 0.29016972950743747
16.207759699624532, 0.2898347015692435
16.270337922403005, 0.28949736845936647
16.33291614518148, 0.2891027829006638
16.39549436795995, 0.28879099264967417
16.458072590738425, 0.28844388649497127
16.520650813516898, 0.28807079874794905
16.58322903629537, 0.28773003362019034
16.645807259073845, 0.2873866537482723
16.708385481852318, 0.2870102933030752
16.770963704630788, 0.2866623337767584
16.83354192740926, 0.2863559024813449
16.896120150187734, 0.2859785033685116
16.958698372966207, 0.2856142941862991
17.02127659574468, 0.28530466053184134
17.083854818523154, 0.28493717049059636
17.146433041301627, 0.28458895906483467
17.2090112640801, 0.2842613469693199
17.271589486858574, 0.28389772315954864
17.334167709637047, 0.28354735550422216
17.39674593241552, 0.28324338953400324
17.459324155193993, 0.2828620737080445
17.521902377972467, 0.2825325100412045
17.58448060075094, 0.2821947664301711
17.647058823529413, 0.28183595534635775
17.709637046307886, 0.28149810430711025
17.77221526908636, 0.2811768012234867
17.834793491864833, 0.2808214738222116
17.897371714643306, 0.2804590292104443
17.95994993742178, 0.2801616912748751
18.022528160200253, 0.2798076635978745
18.085106382978726, 0.27946220826100693
18.1476846057572, 0.2791374678551211
18.21026282853567, 0.2787958497066964
18.272841051314142, 0.278442127961479
18.335419274092615, 0.278149599588706
18.39799749687109, 0.2777873898029589
18.46057571964956, 0.2774248308250197
18.523153942428035, 0.2771508323659175
18.585732165206508, 0.27676932782086966
18.64831038798498, 0.2764388979369327
18.710888610763455, 0.27611964134582667
18.773466833541928, 0.2757814237554548
18.8360450563204, 0.27543412372956766
18.898623279098874, 0.2751422114559954
18.961201501877348, 0.2747789496550248
19.02377972465582, 0.27444580627665816
19.086357947434294, 0.2741249376136997
19.148936170212767, 0.2737960452992456
19.21151439299124, 0.273455325178106
19.274092615769714, 0.27313954558210707
19.336670838548187, 0.27281382400521265
19.39924906132666, 0.2724525265917667
19.461827284105134, 0.27216232310914973
19.524405506883607, 0.27183302179590957
19.58698372966208, 0.2714867976632879
19.649561952440553, 0.2711904630231916
19.712140175219023, 0.27085413437219813
19.774718397997496, 0.2705102404645369
19.83729662077597, 0.2702204212404437
19.899874843554443, 0.2698816660412357
19.962453066332916, 0.26952530885058146
20.02503128911139, 0.2692340345086201
20.087609511889863, 0.2689138409637557
20.150187734668336, 0.2685740984120065
20.21276595744681, 0.268256562467158
20.275344180225282, 0.26794874469334645
20.337922403003756, 0.26760625382025255
20.40050062578223, 0.26729140729733525
20.463078848560702, 0.26698997526768425
20.525657071339175, 0.2666470544919663
20.58823529411765, 0.26633461117470547
20.65081351689612, 0.2660359776291046
20.713391739674595, 0.2656880425827474
20.77596996245307, 0.2654076383926498
20.83854818523154, 0.26507872043078035
20.901126408010015, 0.2647289079359734
20.963704630788488, 0.26443903104460803
21.02628285356696, 0.2641339877496485
21.088861076345434, 0.26377669038040347
21.151439299123904, 0.2635122874997657
21.214017521902377, 0.263191134431378
21.27659574468085, 0.2628547573829336
21.339173967459324, 0.2625603835655967
21.401752190237797, 0.2622482934228133
21.46433041301627, 0.26191870475645945
21.526908635794744, 0.2616024614550656
21.589486858573217, 0.2613228084779906
21.65206508135169, 0.2609849846872247
21.714643304130163, 0.26066566924447643
21.777221526908637, 0.26038580040799625
21.83979974968711, 0.26005385341308634
21.902377972465583, 0.2597476744472198
21.964956195244056, 0.25945503508558626
22.02753441802253, 0.25912384499285535
22.090112640801003, 0.2588149230351796
22.152690863579476, 0.2585421269223187
22.21526908635795, 0.25818558764078736
22.277847309136423, 0.25791091461712823
22.340425531914896, 0.25760832411526097
22.40300375469337, 0.25727727917427134
22.465581977471842, 0.25698359937158954
22.528160200250316, 0.25669768479243693
22.590738423028785, 0.2563714659306084
22.65331664580726, 0.25605402956331286
22.715894868585732, 0.2557893374402354
22.778473091364205, 0.25546633087780257
22.84105131414268, 0.2551650106269151
22.90362953692115, 0.25488767451107847
22.966207759699625, 0.25455807806054187
23.028785982478098, 0.254248792080299
23.09136420525657, 0.25398900734004415
23.153942428035045, 0.25366003438944656
23.216520650813518, 0.2533390813950357
23.27909887359199, 0.2530939377515684
23.341677096370464, 0.2527455294603034
23.404255319148938, 0.25245713645108747
23.46683354192741, 0.25217630836703603
23.529411764705884, 0.251864295254915
23.591989987484357, 0.25155672724476763
23.65456821026283, 0.2512796436248698
23.717146433041304, 0.25097940199456004
23.779724655819777, 0.2506759077989846
23.84230287859825, 0.25039083309489907
23.904881101376724, 0.25008583611908164
23.967459324155197, 0.24978729252860377
24.03003754693367, 0.24950927919718052
24.09261576971214, 0.2492116078692739
24.155193992490613, 0.24888845755598646
24.217772215269086, 0.2486356341700453
24.28035043804756, 0.24833327933735921
24.342928660826033, 0.2480137814254119
24.405506883604506, 0.24778205287151936
24.46808510638298, 0.24745578211306676
24.530663329161452, 0.24714965297506888
24.593241551939926, 0.246899548304567
24.6558197747184, 0.24658790859634697
24.718397997496872, 0.24626847106403607
24.780976220275345, 0.2460177727263828
24.84355444305382, 0.24571741541513473
24.906132665832292, 0.24541830457731736
24.968710888610765, 0.2451412546264283
25.03128911138924, 0.24485647835718727
25.09386733416771, 0.24455613395708262
25.156445556946185, 0.24428532789869192
25.219023779724658, 0.2439998868926909
25.28160200250313, 0.24369446619722762
25.344180225281605, 0.24341874592870835
25.406758448060078, 0.24314283196636485
25.46933667083855, 0.2428367960027569
25.53191489361702, 0.24259343098480152
25.594493116395494, 0.24229072559410472
25.657071339173967, 0.2419736902947405
25.71964956195244, 0.24172290529613583
25.782227784730914, 0.24144435151396146
25.844806007509387, 0.24113423063262884
25.90738423028786, 0.240864731687641
25.969962453066334, 0.24059881257152513
26.032540675844807, 0.24029665166808617
26.09511889862328, 0.24004388907125984
26.157697121401753, 0.239757142497837
26.220275344180227, 0.2394590534888421
26.2828535669587, 0.23918100517988075
26.345431789737173, 0.23892484955198287
26.408010012515646, 0.2386234972577263
26.47058823529412, 0.2383444881121914
26.533166458072593, 0.23808793661543082
26.595744680851066, 0.23777395049809172
26.65832290362954, 0.23752271497125965
26.720901126408013, 0.23725709144159982
26.783479349186486, 0.23695655938724686
26.84605757196496, 0.23668474580389096
26.908635794743432, 0.23643619168747826
26.971214017521902, 0.23611334361586309
27.033792240300375, 0.235880160667156
27.09637046307885, 0.2356041498454294
27.15894868585732, 0.23529992185758739
27.221526908635795, 0.23504564421853225
27.284105131414268, 0.23478627600390592
27.34668335419274, 0.23449723168033548
27.409261576971215, 0.23421235135465512
27.471839799749688, 0.2339737487795967
27.53441802252816, 0.23367985753131285
27.596996245306634, 0.2334194102851771
27.659574468085108, 0.23316470371552495
27.72215269086358, 0.2328669086719498
27.784730913642054, 0.23259336107431156
27.847309136420527, 0.23236016254032332
27.909887359199, 0.2320628024840271
27.972465581977474, 0.23178011008064123
28.035043804755947, 0.2315494476232556
28.09762202753442, 0.23124463198332715
28.160200250312894, 0.23098948578817355
28.222778473091367, 0.23074015756790886
28.28535669586984, 0.2304527581537136
28.347934918648313, 0.23018142247399787
28.410513141426783, 0.22993736607841828
28.473091364205256, 0.22966055906030716
28.53566958698373, 0.22939634988986615
28.598247809762203, 0.22914066445786085
28.660826032540676, 0.228857183370167
28.72340425531915, 0.22860578973348888
28.785982478097623, 0.2283702832748342
28.848560700876096, 0.22807770825164816
28.91113892365457, 0.22779067551019874
28.973717146433042, 0.22756851861341723
29.036295369211516, 0.22728963412363465
29.09887359198999, 0.2270108390146133
29.161451814768462, 0.22680097814926217
29.224030037546935, 0.22650254983543724
29.28660826032541, 0.22623094711414443
29.349186483103882, 0.22601237009310782
29.411764705882355, 0.22572643326276992
29.47434292866083, 0.22545417023395892
29.5369211514393, 0.22520866121350172
29.599499374217775, 0.22494295110156595
29.662077596996248, 0.2246802780052655
29.72465581977472, 0.22443832837107194
29.787234042553195, 0.22417284546296765
29.849812265331668, 0.2239082815068227
29.912390488110137, 0.22366987274002184
29.97496871088861, 0.223406991983165
30.037546933667084, 0.22313654583380227
30.100125156445557, 0.22289221554858757
30.16270337922403, 0.22263531877747297
30.225281602002504, 0.22234938231598533
30.287859824780977, 0.22215357774507788
30.35043804755945, 0.22187562673357908
30.413016270337923, 0.22159009712794536
30.475594493116397, 0.2213731298819414
30.53817271589487, 0.221116087434097
30.600750938673343, 0.22083698848193664
30.663329161451816, 0.22060474901831398
30.72590738423029, 0.22035687488246147
30.788485607008763, 0.22008644133159838
30.851063829787236, 0.2198697481833186
30.91364205256571, 0.21960091476548071
30.976220275344183, 0.2193374825538216
31.038798498122656, 0.21909197811604567
31.10137672090113, 0.21885385080510145
31.163954943679602, 0.2185869250822416
31.226533166458076, 0.21834436766679255
31.28911138923655, 0.21810140660589372
31.35168961201502, 0.21782680738464796
31.414267834793492, 0.2176060424810375
31.476846057571965, 0.21736300065818445
31.53942428035044, 0.2170923921358498
31.60200250312891, 0.2168530885322185
31.664580725907385, 0.21662039747951853
31.727158948685858, 0.21635322430453885
31.78973717146433, 0.2161350383750568
31.852315394242805, 0.21588156773654793
31.914893617021278, 0.2156032252262896
31.97747183979975, 0.215384185948409
32.040050062578224, 0.21514763834113676
32.102628285356694, 0.21488566449014462
32.16520650813517, 0.214636725848375
32.22778473091364, 0.2144175741599325
32.29036295369212, 0.21415143681317592
32.35294117647059, 0.21392446020897002
32.415519399249064, 0.2136929488436038
32.47809762202753, 0.21342182730062462
32.54067584480601, 0.21318166810625952
32.60325406758448, 0.21296873603124553
32.66583229036296, 0.21270140406753882
32.72841051314143, 0.2124543203162867
32.7909887359199, 0.21224400929698792
32.85356695869837, 0.21196405221209585
32.91614518147685, 0.21174399285389472
32.97872340425532, 0.21151956468731528
33.041301627033796, 0.21125626830521976
33.103879849812266, 0.2110306651669063
33.16645807259074, 0.21080465597954265
33.22903629536921, 0.21054608118872575
33.29161451814769, 0.21031774162065822
33.35419274092616, 0.21008557013726425
33.416770963704636, 0.2098218443442566
33.479349186483105, 0.20961007337411855
33.541927409261575, 0.20938906154379097
33.60450563204005, 0.20912590876796805
33.66708385481852, 0.208872566490969
33.729662077597, 0.20867392284368907
33.79224030037547, 0.20841767257285784
33.854818523153945, 0.20816923288789943
33.917396745932415, 0.20796491355194316
33.97997496871089, 0.20771085821601679
34.04255319148936, 0.20747079869751456
34.10513141426784, 0.2072765630416406
34.16770963704631, 0.20701527783597373
34.230287859824784, 0.20677374286590922
34.292866082603254, 0.206557490723493
34.35544430538173, 0.2063084681558086
34.4180225281602, 0.2060799392904625
34.48060075093868, 0.20586688821131316
34.54317897371715, 0.20560507843302397
34.605757196495624, 0.2053879052980343
34.668335419274094, 0.20517831800546046
34.73091364205257, 0.20493299141873872
34.79349186483104, 0.20469616303347335
34.85607008760952, 0.20447839860707837
34.91864831038799, 0.20423720197682785
34.981226533166456, 0.2039879828669402
35.04380475594493, 0.2038151967289746
35.1063829787234, 0.203559248924413
35.16896120150188, 0.20330376901920585
35.23153942428035, 0.20311516175010297
35.294117647058826, 0.20287583433776815
35.356695869837296, 0.2026378111582491
35.41927409261577, 0.20242423183210884
35.48185231539424, 0.2021935799020372
35.54443053817272, 0.2019527832351572
35.60700876095119, 0.20176655528543966
35.669586983729666, 0.20151341871878148
35.732165206508135, 0.2012837856248404
35.79474342928661, 0.20106533337186072
35.85732165206508, 0.20084219001133846
35.91989987484356, 0.20060714579497999
35.98247809762203, 0.2003962081174468
36.045056320400505, 0.20017520396305802
36.107634543178975, 0.19991744716630222
36.17021276595745, 0.1997320046680354
36.23279098873592, 0.19950722487426273
36.2953692115144, 0.19926568724828433
36.35794743429287, 0.19905485215012755
36.42052565707134, 0.19884112730530742
36.483103879849814, 0.1985990194133279
36.545682102628284, 0.19841342627179265
36.60826032540676, 0.19817767971567515
36.67083854818523, 0.1979246426982569
36.73341677096371, 0.1977607172535818
36.79599499374218, 0.19751239489645903
36.858573216520654, 0.1972822633209322
36.92115143929912, 0.19706604647936718
36.9837296620776, 0.19686068330305026
37.04630788485607, 0.19662086851391797
37.10888610763455, 0.19642910194457386
37.171464330413016, 0.19620581885568603
37.23404255319149, 0.19596712923308776
37.29662077596996, 0.1957552810861539
37.35919899874844, 0.1955579018146719
37.42177722152691, 0.19531897074890162
37.484355444305386, 0.1951074984686325
37.546933667083856, 0.19490358942251287
37.60951188986233, 0.19465468473726977
37.6720901126408, 0.19446496281985304
37.73466833541928, 0.19425986000204237
37.79724655819775, 0.19402012343323607
37.859824780976226, 0.19382537991378077
37.922403003754695, 0.19361658059817083
37.984981226533165, 0.19338120832431138
38.04755944931164, 0.19318606701940286
38.11013767209011, 0.1929723247331189
38.17271589486859, 0.1927283950690887
38.23529411764706, 0.1925280491256237
38.297872340425535, 0.19234425448623377
38.360450563204004, 0.19210548178006548
38.42302878598248, 0.19188399283330287
38.48560700876095, 0.19170242064742507
38.54818523153943, 0.19146795918448817
38.6107634543179, 0.1912499389822543
38.673341677096374, 0.1910670642203443
38.735919899874844, 0.19083300682310647
38.79849812265332, 0.1906213985126301
38.86107634543179, 0.19044569176200363
38.92365456821027, 0.19019835155987735
38.98623279098874, 0.19001162221422668
39.048811013767214, 0.18980255012884953
39.11138923654568, 0.1895690656389603
39.17396745932416, 0.18937229101019137
39.23654568210263, 0.1891821550256405
39.29912390488111, 0.1889368038368373
39.361702127659576, 0.18875629402003194
39.424280350438046, 0.1885625956741241
39.48685857321652, 0.1883358454002877
39.54943679599499, 0.1881305085776289
39.61201501877347, 0.1879343271322393
39.67459324155194, 0.18771806539466063
39.737171464330416, 0.18749920032963074
39.799749687108886, 0.18733512189090468
39.86232790988736, 0.18710138192944484
39.92490613266583, 0.18687491743316872
39.98748435544431, 0.18670896177793614
40.05006257822278, 0.1864864934078372
40.112640801001255, 0.1862757737494447
40.175219023779725, 0.18608868054036967
40.2377972465582, 0.18587194667514162
40.30037546933667, 0.1856584402381422
40.36295369211515, 0.18549588255555122
40.42553191489362, 0.18525186388416073
40.488110137672095, 0.1850592057360698
40.550688360450565, 0.18486562650303784
40.61326658322904, 0.18465428467624065
40.67584480600751, 0.1844491559885153
40.73842302878599, 0.1842653787892587
40.80100125156446, 0.18405645352817274
40.86357947434293, 0.18382757719689657
40.926157697121404, 0.1836670659769256
40.988735919899874, 0.18345743174676715
41.05131414267835, 0.1832439011829119
41.11389236545682, 0.18307520803952573
41.1764705882353, 0.18285637913065358
41.23904881101377, 0.18264191215872813
41.30162703379224, 0.182482841750612
41.36420525657071, 0.1822622305406412
41.42678347934919, 0.18203406241614192
41.48936170212766, 0.18189531448566415
41.55193992490614, 0.18165835354469714
41.614518147684606, 0.18145724790563145
41.67709637046308, 0.18126971677376835
41.73967459324155, 0.1810757748827021
41.80225281602003, 0.180860833007436
41.8648310387985, 0.18067540563573128
41.927409261576976, 0.18049000772769055
41.989987484355446, 0.18027476030270315
42.05256570713392, 0.18008799019995114
42.11514392991239, 0.17990187418782846
42.17772215269087, 0.17969010846797276
42.24030037546934, 0.1795051401285713
42.30287859824781, 0.17931793510201324
42.365456821026285, 0.17909006388458756
42.428035043804755, 0.17892790431697703
42.49061326658323, 0.17873802496091618
42.5531914893617, 0.17850536580647008
42.61576971214018, 0.1783703180482091
42.67834793491865, 0.17815803223767857
42.740926157697125, 0.1779445515243343
42.803504380475594, 0.1777798047107289
42.86608260325407, 0.17758027889915598
42.92866082603254, 0.17735605985779213
42.99123904881102, 0.17718771520979126
43.05381727158949, 0.17701083243970883
43.116395494367964, 0.17679759527632738
43.178973717146434, 0.17660499533226698
43.24155193992491, 0.17643586875467365
43.30413016270338, 0.1762251079538267
43.36670838548186, 0.1760429502171558
43.42928660826033, 0.1758649114962677
43.491864831038804, 0.17565181804397448
43.55444305381727, 0.17546594483244046
43.61702127659575, 0.17530346923225434
43.67959949937422, 0.17508045897833419
43.74217772215269, 0.17492219559013925
43.804755944931166, 0.17472894913230205
43.867334167709636, 0.1745109675350587
43.92991239048811, 0.17434242343142597
43.99249061326658, 0.17416988419731916
44.05506883604506, 0.17395716923353569
44.11764705882353, 0.17376555556468357
44.180225281602006, 0.17361100207946814
44.242803504380475, 0.17340266236848467
44.30538172715895, 0.17322709333058778
44.36795994993742, 0.17304759308231057
44.4305381727159, 0.17284700628503388
44.49311639549437, 0.17265333372911915
44.555694618272845, 0.17250495198196691
44.618272841051315, 0.17229200047777707
44.68085106382979, 0.17209278564377384
44.74342928660826, 0.17195300590032006
44.80600750938674, 0.17172087141107997
44.86858573216521, 0.17155377186176785
44.931163954943685, 0.17138699334367052
44.993742177722154, 0.1711835211412274
45.05632040050063, 0.17099531962439898
45.1188986232791, 0.17085032601790634
45.18147684605757, 0.1706216533901099
45.24405506883605, 0.17046003383575953
45.30663329161452, 0.17028503728021047
45.369211514392994, 0.17008461605556974
45.431789737171464, 0.16990705011366306
45.49436795994994, 0.16974251365221762
45.55694618272841, 0.16955196835168598
45.61952440550689, 0.16934639957804393
45.68210262828536, 0.16920613393788933
45.74468085106383, 0.16900946634874553
45.8072590738423, 0.16882322539928518
45.86983729662078, 0.16867240754432844
45.93241551939925, 0.1684676102682006
45.994993742177726, 0.16827671901688226
46.057571964956196, 0.1681387969744754
46.12015018773467, 0.16793372321977923
46.18272841051314, 0.16772966613412435
46.24530663329162, 0.16759235950391688
46.30788485607009, 0.16739110019217468
46.370463078848566, 0.1672102876929393
46.433041301627036, 0.1670477193825582
46.49561952440551, 0.16686298894537266
46.55819774718398, 0.16667164487793698
46.62077596996245, 0.16651112065524945
46.68335419274093, 0.1663368145068918
46.7459324155194, 0.16614651707948325
46.808510638297875, 0.16598084802091903
46.871088861076345, 0.16580371030002483
46.93366708385482, 0.16561732869695678
46.99624530663329, 0.16548265849840044
47.05882352941177, 0.16528164338015133
47.12140175219024, 0.16507489018174837
47.183979974968715, 0.16493662212948912
47.246558197747184, 0.16475840416711238
47.30913642052566, 0.16455087539990967
47.37171464330413, 0.1644366861365395
47.43429286608261, 0.1642344866180471
47.49687108886108, 0.16404262841879344
47.559449311639554, 0.16390391834680365
47.622027534418024, 0.16371597431865792
47.6846057571965, 0.16352575760241764
47.74718397997497, 0.16335889571758413
47.80976220275345, 0.1631989300306134
47.87234042553192, 0.16300962601336616
47.93491864831039, 0.16284352271713612
47.99749687108886, 0.16268271613620655
48.06007509386734, 0.16249389479247353
48.12265331664581, 0.1623351600669244
48.18523153942428, 0.16217035185171574
48.247809762202756, 0.16197712768015549
48.310387984981226, 0.1618137850274866
48.3729662077597, 0.1616608995230125
48.43554443053817, 0.16144676558607757
48.49812265331665, 0.16132670203914096
48.56070087609512, 0.16114731196375445
48.623279098873596, 0.16094521933153294
48.685857321652065, 0.16080207633674407
48.74843554443054, 0.16064256996337747
48.81101376720901, 0.16044629088357815
48.87359198998749, 0.1602825609639345
48.93617021276596, 0.16013756078671387
48.998748435544435, 0.15994726982823648
49.061326658322905, 0.15979884373236683
49.12390488110138, 0.15963571381405162
49.18648310387985, 0.1594442505989044
49.24906132665833, 0.1592769394346794
49.3116395494368, 0.15913875613976183
49.374217772215275, 0.15894633170247058
49.436795994993744, 0.1587731070154004
49.49937421777222, 0.15863887319390946
49.56195244055069, 0.15843021626294126
49.62453066332916, 0.1582859484152844
49.68710888610764, 0.158134871239329
49.74968710888611, 0.1579460435313162
49.812265331664584, 0.15778072628559847
49.87484355444305, 0.15763649801745225
49.93742177722153, 0.15745590635801915
50.0, 0.15731032969394634
51.036454610436024, 0.1545787298965508
52.03716940671909, 0.15207222104653234
53.03788420300215, 0.149570959383645
54.038598999285206, 0.1471061617134032
55.03931379556826, 0.14475698092285577
56.040028591851325, 0.14240219913819482
57.04074338813439, 0.14009627124827087
58.04145818441744, 0.13789129524672522
59.0421729807005, 0.13569571154458118
60.04288777698356, 0.13353231092506876
61.043602573266625, 0.13144474863992092
62.04431736954968, 0.12938728176744102
63.04503216583274, 0.1273487068776416
64.0457469621158, 0.12538667736615475
65.04646175839886, 0.12346014236232804
66.04717655468193, 0.12154044343602341
67.04789135096497, 0.11968682008854668
68.04860614724804, 0.11788912644776757
69.0493209435311, 0.11607993768528026
70.05003573981415, 0.11433459544230505
71.05075053609721, 0.1126537372429097
72.05146533238027, 0.1109431403388207
73.05218012866334, 0.1092981207936142
74.0528949249464, 0.10772144750208522
75.05360972122945, 0.10611543056962945
76.05432451751251, 0.10457101884850421
77.05503931379558, 0.10307602170145067
78.05575411007862, 0.10156164567176708
79.05646890636169, 0.10007929100200418
80.05718370264475, 0.09867854636664866
81.05789849892781, 0.0972707823991
82.05861329521088, 0.0958697646891233
83.05932809149392, 0.09455837747728697
84.06004288777699, 0.09321311469152521
85.06075768406005, 0.09190015450953533
86.0614724803431, 0.09066277764520472
87.06218727662616, 0.08940984371339104
88.06290207290922, 0.0881683740929537
89.06361686919229, 0.08698586566933146
90.06433166547535, 0.08580734495714452
91.0650464617584, 0.08463160013599748
92.06576125804146, 0.08351255040683074
93.06647605432453, 0.0824051926144706
94.06719085060757, 0.08129035269868705
95.06790564689064, 0.0802230729315506
96.0686204431737, 0.07918877221979058
97.06933523945676, 0.07813359309069196
98.07005003573983, 0.07712321728038034
99.07076483202287, 0.07615737735903376
100.07147962830594, 0.07514863959398019
101.072194424589, 0.07419132906848748
102.07290922087205, 0.07328326062602496
103.07362401715511, 0.0723334545342461
104.07433881343817, 0.0714281528213743
105.07505360972124, 0.07056247439739459
106.0757684060043, 0.06966137740677382
107.07648320228735, 0.06878092572771102
108.07719799857041, 0.06796667987221601
109.07791279485348, 0.06713131459127175
110.07862759113652, 0.06629339009653444
111.07934238741959, 0.0655317809796244
112.08005718370265, 0.06472689492230838
113.08077197998571, 0.0639365563052734
114.08148677626878, 0.06321464450858921
115.08220157255182, 0.06246332352545636
116.08291636883489, 0.061715674499307864
117.08363116511795, 0.061016781085635095
118.084345961401, 0.060308222107708066
119.08506075768406, 0.059596061743576054
120.08577555396712, 0.058953748184698854
121.08649035025019, 0.05826320600423714
122.08720514653325, 0.05758285075011699
123.0879199428163, 0.05694024950791295
124.08863473909936, 0.0563201451841372
125.08934953538242, 0.055672235291838845
126.09006433166547, 0.05506104473417666
127.09077912794854, 0.054482756695358805
128.0914939242316, 0.05384211783781061
129.09220872051466, 0.05327517768076196
130.09292351679773, 0.05273135996898016
131.0936383130808, 0.05214091372890288
132.09435310936385, 0.051589314696849554
133.09506790564689, 0.05106553608982605
134.09578270192995, 0.05050201089866436
135.096497498213, 0.049953527950578155
136.09721229449607, 0.04948012041418746
137.09792709077914, 0.04894306194082818
138.0986418870622, 0.04841732119988234
139.09935668334526, 0.0479587299919529
140.1000714796283, 0.04745152088425522
141.10078627591136, 0.04695557068902134
142.10150107219442, 0.046520570408612794
143.1022158684775, 0.04604838201107891
144.10293066476055, 0.04556384810995486
145.1036454610436, 0.04514903949903205
146.10436025732668, 0.04470303801155512
147.10507505360974, 0.04425357375839659
148.1057898498928, 0.043865169745419104
149.10650464617584, 0.043420882826516356
150.1072194424589, 0.04298617670952151
151.10793423874196, 0.04258374633887589
152.10864903502502, 0.04219844248385947
153.1093638313081, 0.041780292477699425
154.11007862759115, 0.0413959241580056
155.1107934238742, 0.0410322949328732
156.11150822015725, 0.04061433475986779
157.1122230164403, 0.040262249015781036
158.11293781272337, 0.03992554503262281
159.11365260900644, 0.039540872430847605
160.1143674052895, 0.039179931835932734
161.11508220157256, 0.03886385415207569
162.11579699785563, 0.03849422466346894
163.1165117941387, 0.03816177132881322
164.11722659042175, 0.03784910603548577
165.11794138670479, 0.03749465585113037
166.11865618298785, 0.03714973406586013
167.1193709792709, 0.03686757526592193
168.12008577555397, 0.03653991922460617
169.12080057183704, 0.03620681838838881
170.1215153681201, 0.035938965804778296
171.12223016440316, 0.03561505896605744
172.1229449606862, 0.03530553229545613
173.12365975696926, 0.03504928284805805
174.12437455325232, 0.03475608832535679
175.1250893495354, 0.03446025110883344
176.12580414581845, 0.03419748627025814
177.1265189421015, 0.03392128486779624
178.12723373838458, 0.033631611580934015
179.12794853466764, 0.03338155771057693
180.1286633309507, 0.03312244030578765
181.12937812723374, 0.03284129180237164
182.1300929235168, 0.03259121359620563
183.13080771979986, 0.03235583685609039
184.13152251608292, 0.03208534383796232
185.132237312366, 0.03184455139975411
186.13295210864905, 0.03163013539515877
187.1336669049321, 0.03136097834474879
188.13438170121515, 0.031129024997531098
189.1350964974982, 0.030929088086787862
190.13581129378127, 0.030676162593678447
191.13652609006434, 0.030461149968264746
192.1372408863474, 0.030256530515525647
193.13795568263046, 0.030012170960168727
194.13867047891353, 0.029776679758113996
195.1393852751966, 0.029593559710163725
196.14010007147965, 0.02937596710924048
197.14081486776269, 0.02914679106211768
198.14152966404575, 0.0289801660205315
199.1422444603288, 0.028751981141298823
200.14295925661187, 0.028542628739251015
201.14367405289494, 0.0283827159038239
202.144388849178, 0.028181880459016206
203.14510364546106, 0.02797596841916109
204.1458184417441, 0.027808793849033644
205.14653323802716, 0.027620062479782707
206.14724803431022, 0.027420155405729157
207.1479628305933, 0.02725766004475752
208.14867762687635, 0.027080788649703355
209.1493924231594, 0.02688443517610178
210.15010721944248, 0.026717154827079065
211.15082201572554, 0.026561355575816487
212.1515368120086, 0.026370859278394557
213.15225160829164, 0.026209257135248576
214.1529664045747, 0.026069470629761275
215.15368120085776, 0.025876635535857808
216.15439599714082, 0.025720879052495593
217.1551107934239, 0.025592330237514952
218.15582558970695, 0.0254119947871995
219.15654038599, 0.0252632195690279
220.15725518227305, 0.025132866434272098
221.1579699785561, 0.024957179210218804
222.15868477483917, 0.024791192269432515
223.15939957112224, 0.024673824109845
224.1601143674053, 0.024520262716680927
225.16082916368836, 0.024356787629026468
226.16154395997143, 0.02425367587772246
227.1622587562545, 0.024092075623606057
228.16297355253755, 0.02393949036256059
229.16368834882059, 0.023840635608233084
230.16440314510365, 0.023697259433516814
231.1651179413867, 0.023550957584962538
232.16583273766977, 0.023442486449775052
233.16654753395284, 0.023308494898080373
234.1672623302359, 0.023165997357279425
235.16797712651896, 0.023081400767839377
236.168691922802, 0.022934109824020207
237.16940671908506, 0.022792203920713773
238.17012151536812, 0.02267764657865549
239.1708363116512, 0.022572169687169345
240.17155110793425, 0.02243322165893567
241.1722659042173, 0.022322386391410237
242.17298070050037, 0.022229537595041964
243.17369549678344, 0.022072472998667707
244.1744102930665, 0.021979781337337287
245.17512508934954, 0.021896258100545282
246.1758398856326, 0.02176295082649389
247.17655468191566, 0.02166212120472273
248.17726947819872, 0.02157429565055141
249.1779842744818, 0.02144348271009318
250.17869907076485, 0.02132268956125193
251.1794138670479, 0.021263100497212178
252.18012866333095, 0.02113559456526767
253.180843459614, 0.021015297903554515
254.18155825589707, 0.020951723494813532
255.18227305218014, 0.020830259011760634
256.1829878484632, 0.02071950180333828
257.18370264474623, 0.020660164806715516
258.1844174410293, 0.020554006718086087
259.18513223731236, 0.02043443772372461
260.18584703359545, 0.020377051842535136
261.1865618298785, 0.020278345802143327
262.1872766261616, 0.02017597276210193
263.1879914224446, 0.02012639706169643
264.1887062187277, 0.020012226061151807
265.18942101501074, 0.019906766007715133
266.19013581129377, 0.019827140487768506
267.19085060757686, 0.019755409577624058
268.1915654038599, 0.01964969467742863
269.192280200143, 0.0195726442461704
270.192994996426, 0.019504927744434318
271.1937097927091, 0.01938611574275838
272.19442458899215, 0.019326586741079628
273.1951393852752, 0.01927228978928211
274.1958541815583, 0.01917055362804859
275.1965689778413, 0.019088682546915953
276.1972837741244, 0.019041772191835903
277.19799857040744, 0.01894091389749373
278.1987133666905, 0.018877087472639106
279.19942816297356, 0.01881842078591303
280.2001429592566, 0.018719152320974854
281.2008577555397, 0.01862801393405772
282.2015725518227, 0.018591937182564668
283.2022873481058, 0.01850526014533356
284.20300214438885, 0.01841386171031274
285.20371694067194, 0.018381305153488767
286.204431736955, 0.018284624122876986
287.20514653323806, 0.018206961348004366
288.2058613295211, 0.018175749781225284
289.20657612580413, 0.018100394121309184
290.2072909220872, 0.018024616666340015
291.20800571837026, 0.017976173719211827
292.20872051465335, 0.01790738255631243
293.2094353109364, 0.01782712204270144
294.2101501072195, 0.017783396969997138
295.2108649035025, 0.017720892731253244
296.2115796997856, 0.017639072026838086
297.21229449606864, 0.017584901563132818
298.21300929235167, 0.017536379776215725
299.21372408863476, 0.01745793865702365
300.2144388849178, 0.017404698748648948
301.2151536812009, 0.01736950336943316
302.2158684774839, 0.017281717989938855
303.216583273767, 0.01723003615025432
304.21729807005005, 0.017201633648074387
305.2180128663331, 0.017122040658162814
306.2187276626162, 0.017081693685123946
307.2194424588992, 0.017038663695154364
308.2201572551823, 0.01695927031085811
309.22087205146534, 0.016888756126423102
310.2215868477484, 0.01686485732167992
311.22230164403146, 0.016802216189140188
312.2230164403145, 0.016730732060705432
313.2237312365976, 0.016716467652334557
314.2244460328806, 0.016634829069517423
315.2251608291637, 0.016577747026416567
316.22587562544675, 0.016564440721602323
317.22659042172984, 0.016504778117894452
318.2273052180129, 0.016442141309489577
319.22802001429596, 0.01641651930776778
320.228734810579, 0.016362516009343214
321.22944960686203, 0.016300814825308044
322.2301644031451, 0.016274053745658427
323.23087919942816, 0.01622496615175108
324.23159399571125, 0.016160415413522117
325.2323087919943, 0.016122331361192618
326.2330235882774, 0.016090425862042148
327.2337383845604, 0.016025475147603014
328.2344531808435, 0.015988161478814728
329.23516797712654, 0.015965306265081372
330.23588277340957, 0.01589323164521111
331.23659756969266, 0.015857794685591526
332.2373123659757, 0.015841738204611835
333.2380271622588, 0.01577709074233715
334.2387419585418, 0.01574402663226008
335.2394567548249, 0.015721222775208838
336.24017155110795, 0.015655816627999274
337.240886347391, 0.015601045496080275
338.2416011436741, 0.015589337367964298
339.2423159399571, 0.015538788222397727
340.2430307362402, 0.015481768074946788
341.24374553252323, 0.015480158746355733
342.2444603288063, 0.015416957875898772
343.24517512508936, 0.015366899478624765
344.2458899213724, 0.015366451504181994
345.2466047176555, 0.0153171178728348
346.2473195139385, 0.015267964487576701
347.2480343102216, 0.015255283728150824
348.24874910650465, 0.015211287928946613
349.24946390278774, 0.01516310961827275
350.2501786990708, 0.015169110646314985
351.25089349535386, 0.015108533083857994
352.2516082916369, 0.015056705938057082
353.25232308791993, 0.015030017432878597
354.253037884203, 0.01500768010106358
355.25375268048606, 0.014954605302040177
356.25446747676915, 0.014928613193259582
357.2551822730522, 0.014913961676433198
358.2558970693353, 0.014840876619010525
359.2566118656183, 0.014829991811490344
360.2573266619014, 0.014822003226768672
361.25804145818444, 0.014768328305688841
362.25875625446747, 0.014747617796855007
363.25947105075056, 0.014732047946424133
364.2601858470336, 0.01467726625681525
365.2609006433167, 0.014633781440745315
366.2616154395997, 0.014644099145562584
367.2623302358828, 0.014589013595978067
368.26304503216585, 0.014542879471632512
369.2637598284489, 0.014548725906964068
370.264474624732, 0.01449456170192324
371.265189421015, 0.014455456147950721
372.2659042172981, 0.014463797961612426
373.26661901358113, 0.014421978774630143
374.2673338098642, 0.01437086381907265
375.26804860614726, 0.014379414139285422
376.2687634024303, 0.014342254260185686
377.2694781987134, 0.014306313298446099
378.2701929949964, 0.01431893319664905
379.2709077912795, 0.01426472896586845
380.27162258756255, 0.014222709718428381
381.27233738384564, 0.014204384759841655
382.2730521801287, 0.014189601453417409
383.27376697641176, 0.014144492538869496
384.2744817726948, 0.014126906779524178
385.27519656897783, 0.01411198981567057
386.2759113652609, 0.014053477297916879
387.27662616154396, 0.01405143023864537
388.27734095782705, 0.01404880718357942
389.2780557541101, 0.014003470061760646
390.2787705503932, 0.013977857881214787
391.2794853466762, 0.013981103556283767
392.2802001429593, 0.013934145361975852
393.28091493924234, 0.013927358428420135
394.28162973552537, 0.013914867014183138
395.28234453180846, 0.013866908376702564
396.2830593280915, 0.013828864641879855
397.2837741243746, 0.013841133216237412
398.2844889206576, 0.013802046096550296
399.2852037169407, 0.013761797392441093
400.28591851322375, 0.013776627911346668
401.2866333095068, 0.013723679543339256
402.2873481057899, 0.013696681726456068
403.2880629020729, 0.013712128852328503
404.288777698356, 0.013679755801125746
405.28949249463903, 0.013652096531990966
406.2902072909221, 0.013648393775768744
407.29092208720516, 0.013620700530126043
408.2916368834882, 0.01358640747800646
409.2923516797713, 0.013587509068615392
410.2930664760543, 0.013563595896073295
411.2937812723374, 0.013525686504634612
412.29449606862045, 0.013514072862050152
413.29521086490354, 0.013501896966275836
414.2959256611866, 0.013467453691349033
415.29664045746966, 0.01345582248663151
416.2973552537527, 0.013456399904577263
417.29807005003573, 0.013409151655905293
418.2987848463188, 0.01339886288981203
419.29949964260186, 0.013405298720959032
420.30021443888495, 0.013364933275201349
421.300929235168, 0.013366858079063095
422.3016440314511, 0.013355284629044846
423.3023588277341, 0.013313176455095367
424.3030736240172, 0.01328171680245975
425.30378842030024, 0.013292674711787248
426.30450321658327, 0.013263419364153033
427.30521801286636, 0.013229652130424442
428.3059328091494, 0.01324900224985167
429.3066476054325, 0.013198346188589005
430.3073624017155, 0.01317898541926508
431.3080771979986, 0.013199207711854765
432.30879199428165, 0.013170052167432235
433.3095067905647, 0.013141641589415375
434.3102215868478, 0.01314980195534206
435.3109363831308, 0.013124840775210249
436.3116511794139, 0.013097405329690979
437.31236597569693, 0.013103224500801222
438.31308077198, 0.013081227630734047
439.31379556826306, 0.013049318383625667
440.3145103645461, 0.0130422864390241
441.3152251608292, 0.013037734912661773
442.3159399571122, 0.01300370312877128
443.3166547533953, 0.01299695922543936
444.31736954967835, 0.012998854445780177
445.31808434596144, 0.012957047503065939
446.3187991422445, 0.012952479571633072
447.31951393852756, 0.012960737274449357
448.3202287348106, 0.012925328232252396
449.32094353109363, 0.012922546351114306
450.3216583273767, 0.012922932424753128
451.32237312365976, 0.012885246600676687
452.32308791994285, 0.012860090181577227
453.3238027162259, 0.012873190053974764
454.324517512509, 0.01284683020830099
455.325232308792, 0.012818283947857228
456.3259471050751, 0.012840690191279211
457.32666190135814, 0.012800776831595568
458.32737669764117, 0.012778515417374596
459.32809149392426, 0.012802315873713587
460.3288062902073, 0.012774924549729724
461.3295210864904, 0.012751589198053075
462.3302358827734, 0.012763968280466257
463.3309506790565, 0.012740719457182099
464.33166547533955, 0.012718705113044296
465.3323802716226, 0.012746966095314774
466.3330950679057, 0.012707297415489902
467.3338098641887, 0.012680340296577964
468.3345246604718, 0.012676728949271734
469.33523945675483, 0.012673794498241391
470.3359542530379, 0.012644185757757623
471.33666904932096, 0.012640985141782971
472.337383845604, 0.012643478444095368
473.3380986418871, 0.012594649422690622
474.3388134381701, 0.012606022856625227
475.3395282344532, 0.012614958721180266
476.34024303073625, 0.012583523634431904
477.34095782701934, 0.012586063390828166
478.3416726233024, 0.012586496957591385
479.34238741958546, 0.012552789335655038
480.3431022158685, 0.012532163200726113
481.34381701215153, 0.012558286885168336
482.3445318084346, 0.012522987813448965
483.34524660471766, 0.012498845759883536
484.34596140100075, 0.01252202595127555
485.3466761972838, 0.012484992682122132
486.3473909935669, 0.012467345817212917
487.3481057898499, 0.012493277930821917
488.348820586133, 0.012467501351094683
489.34953538241604, 0.01243692877417706
490.35025017869907, 0.012463549353453104
491.35096497498216, 0.012441304275001177
492.3516797712652, 0.012425851381900353
493.3523945675483, 0.012454229454107625
494.3531093638313, 0.012415650252565174
495.3538241601144, 0.012393007743841009
496.35453895639745, 0.01239199245879141
497.3552537526805, 0.01239090090909988
498.3559685489636, 0.012364128393027066
499.3566833452466, 0.012363763525118187
500.3573981415297, 0.012360189613172642
501.35811293781273, 0.012321352552498707
502.3588277340958, 0.012336103912737905
503.35954253037886, 0.012345131264183705
504.3602573266619, 0.012317078993026906
505.360972122945, 0.01230888031987974
506.361686919228, 0.012323711288725551
507.3624017155111, 0.012293114354850712
508.36311651179415, 0.01230586428790304
509.36383130807724, 0.01230254410956836
510.3645461043603, 0.012269866201184611
511.36526090064336, 0.012249097905013764
512.3659756969264, 0.012273752541895808
513.3666904932095, 0.012247717789873507
514.3674052894925, 0.012224215772653575
515.3681200857756, 0.012251726563648884
516.3688348820586, 0.012209532506261445
517.3695496783417, 0.012199957850193309
518.3702644746247, 0.012228730489483112
519.3709792709078, 0.012207266498367139
520.3716940671909, 0.012195987674180578
521.3724088634739, 0.012205081348643357
522.373123659757, 0.012187432774144562
523.3738384560401, 0.012168606013559884
524.3745532523232, 0.012183561057401919
525.3752680486061, 0.01216849715073918
526.3759828448892, 0.012145183315750792
527.3766976411723, 0.012146642972458703
528.3774124374554, 0.012141953852478906
529.3781272337384, 0.01212313605568989
530.3788420300215, 0.012124731408776313
531.3795568263046, 0.012133090836048941
532.3802716225875, 0.012099145824033063
533.3809864188706, 0.012102999385778562
534.3817012151537, 0.012117209540768514
535.3824160114368, 0.01208983255497487
536.3831308077198, 0.012107624563344837
537.3838456040029, 0.012101552808449127
538.384560400286, 0.012071503932009503
539.385275196569, 0.012053931239640813
540.385989992852, 0.012074357475660371
541.3867047891351, 0.012054245017733129
542.3874195854182, 0.012033980811450552
543.3881343817012, 0.01206231761193756
544.3888491779843, 0.012019558049234975
545.3895639742674, 0.012014421789414653
546.3902787705504, 0.012044343097108081
547.3909935668335, 0.012023226076617927
548.3917083631165, 0.012006569510513588
549.3924231593996, 0.01202582565218809
550.3931379556826, 0.012007961080175896
551.3938527519657, 0.011993228711723817
552.3945675482488, 0.01200942336257533
553.3952823445318, 0.011993528332318464
554.3959971408149, 0.011973502878094481
555.396711937098, 0.011976477551790281
556.397426733381, 0.011978587909469662
557.398141529664, 0.011955484208765795
558.3988563259471, 0.011959010399896181
559.3995711222302, 0.011965675543535562
560.4002859185132, 0.011934752304079373
561.4010007147963, 0.011941548470023659
562.4017155110794, 0.011954729340660998
563.4024303073625, 0.011929851244376257
564.4031451036454, 0.01193855956414923
565.4038598999285, 0.01194335313421509
566.4045746962116, 0.01191538194760023
567.4052894924947, 0.011901787028763206
568.4060042887777, 0.011921371112010302
569.4067190850608, 0.011901883305543242
570.4074338813439, 0.011884425508180332
571.4081486776269, 0.011913001429971554
572.40886347391, 0.011879914069157445
573.409578270193, 0.011868515062532257
574.4102930664761, 0.011899207913752992
575.4110078627591, 0.011877699181067949
576.4117226590422, 0.011863991940298031
577.4124374553253, 0.011884884998023202
578.4131522516083, 0.011866651775154023
579.4138670478914, 0.011855274203159958
580.4145818441744, 0.0118893172983798
581.4152966404575, 0.011855710111801832
582.4160114367405, 0.011838662103266796
583.4167262330236, 0.011842798178400643
584.4174410293067, 0.011844259953729843
585.4181558255897, 0.011823691225562562
586.4188706218728, 0.01182847756606874
587.4195854181559, 0.011833592446682238
588.420300214439, 0.011795165007759175
589.4210150107219, 0.011814385606446133
590.421729807005, 0.011826101728092077
591.4224446032881, 0.011803333647438876
592.4231593995712, 0.011815394469572162
593.4238741958542, 0.011818105034653423
594.4245889921373, 0.011792399208182843
595.4253037884204, 0.011781448601843039
596.4260185847033, 0.011809927554827215
597.4267333809864, 0.011781826581523679
598.4274481772695, 0.011766974580946641
599.4281629735526, 0.01179431326300958
600.4288777698356, 0.011762519688797763
601.4295925661187, 0.011753893813202469
602.4303073624018, 0.011784555162873061
603.4310221586848, 0.011763147179267663
604.4317369549678, 0.011741342973462809
605.4324517512509, 0.011773563794692974
606.433166547534, 0.011754890064596882
607.433881343817, 0.011748562551443652
608.4345961401001, 0.011780399377791932
609.4353109363832, 0.011746649871726439
610.4360257326662, 0.011732434800820717
611.4367405289493, 0.011737366883157026
612.4374553252323, 0.011738901768620892
613.4381701215154, 0.011719913212595148
614.4388849177984, 0.011725781262010977
615.4395997140815, 0.011722934275885933
616.4403145103646, 0.011693538843760606
617.4410293066476, 0.011714350167713041
618.4417441029307, 0.011724550668883152
619.4424588992138, 0.011703795386007368
620.4431736954969, 0.011702873059317212
621.4438884917798, 0.011719044058800848
622.4446032880629, 0.011695187067517468
623.445318084346, 0.011717450170426875
624.446032880629, 0.011713507368106828
625.4467476769121, 0.01168684594382745
626.4474624731952, 0.011673932431965808
627.4481772694783, 0.011701089087305074
628.4488920657612, 0.011679218207713032
629.4496068620443, 0.011663383536358393
630.4503216583274, 0.011693889025599227
631.4510364546105, 0.011654073310430382
632.4517512508935, 0.011652980763277301
633.4524660471766, 0.011685580361307197
634.4531808434597, 0.01166673822246698
635.4538956397427, 0.011663417690808984
636.4546104360257, 0.011676331360022708
637.4553252323088, 0.011660430714687553
638.4560400285919, 0.011648956231946936
639.4567548248749, 0.011668823385228526
640.457469621158, 0.011654736858962044
641.4581844174411, 0.011638201986754308
642.4588992137241, 0.011644457541287003
643.4596140100072, 0.011639361079428328
644.4603288062902, 0.011628442029375172
645.4610436025733, 0.011635252362422967
646.4617583988563, 0.011643536748265624
647.4624731951394, 0.011615506310890256
648.4631879914225, 0.011625826341186592
649.4639027877055, 0.011640098070580442
650.4646175839886, 0.011618540677593664
651.4653323802717, 0.011644555891681115
652.4660471765548, 0.01163668972564776
653.4667619728377, 0.011611802703848458
654.4674767691208, 0.01160103645407698
655.4681915654039, 0.011623441793269589
656.468906361687, 0.011605843976802347
657.46962115797, 0.011592262446367302
658.4703359542531, 0.011622184465333578
659.4710507505362, 0.011581164839483704
660.4717655468191, 0.011583487449121969
661.4724803431022, 0.011615816622431696
662.4731951393853, 0.011596585860584787
663.4739099356684, 0.01158531300276047
664.4746247319514, 0.011608739786574585
665.4753395282345, 0.011591877747135533
666.4760543245176, 0.011583773486183759
667.4767691208006, 0.011603377746217353
668.4774839170836, 0.01158779180869133
669.4781987133667, 0.011573802325412925
670.4789135096498, 0.011580458381917933
671.4796283059328, 0.011583122470017856
672.4803431022159, 0.011565306381439926
673.481057898499, 0.011572974599673198
674.481772694782, 0.011578468369619645
675.4824874910651, 0.011552871953328889
676.4832022873481, 0.011565174512278485
677.4839170836312, 0.011577411641271728
678.4846318799142, 0.011557675119511692
679.4853466761973, 0.01157221379010044
680.4860614724804, 0.011575678747659383
681.4867762687634, 0.011552245338652506
682.4874910650465, 0.011544820157497767
683.4882058613296, 0.011565132749949601
684.4889206576127, 0.011547559026699912
685.4896354538956, 0.011536009625911508
686.4903502501787, 0.011565032877302614
687.4910650464618, 0.01153421421707122
688.4917798427448, 0.01152850643124961
689.4924946390279, 0.011560425844558358
690.493209435311, 0.011540208235691499
691.4939242315941, 0.011531291500033555
692.494639027877, 0.011555184631524757
693.4953538241601, 0.011537531310614978
694.4960686204432, 0.011532201170598964
695.4967834167263, 0.011566439795135663
696.4974982130093, 0.011534701556316767
697.4982130092924, 0.011523154914798325
698.4989278055755, 0.011530136978567786
699.4996426018585, 0.011531349084005306
700.5003573981415, 0.011515572189455129
701.5010721944246, 0.011523601641973434
702.5017869907077, 0.011526808521209736
703.5025017869907, 0.011494752087599393
704.5032165832738, 0.011517119172094213
705.5039313795569, 0.011527117952498321
706.5046461758399, 0.011508930469440147
707.505360972123, 0.011526135791999934
708.506075768406, 0.01152672675343169
709.5067905646891, 0.011505106717736156
710.5075053609721, 0.01149968442249517
711.5082201572552, 0.01152607262303175
712.5089349535383, 0.0115014201852462
713.5096497498213, 0.011491884829403411
714.5103645461044, 0.011518910236023607
715.5110793423875, 0.011488993965938263
716.5117941386706, 0.011485380239979118
717.5125089349535, 0.011516317399583429
718.5132237312366, 0.011495835881290977
719.5139385275197, 0.011479174772712984
720.5146533238028, 0.0115125571898165
721.5153681200858, 0.011494154823579305
722.5160829163689, 0.011493456382234035
723.516797712652, 0.011524320667209976
724.5175125089349, 0.011492278332281758
725.518227305218, 0.011483146761918826
726.5189421015011, 0.011490187526686702
727.5196568977842, 0.011490777176274945
728.5203716940672, 0.01147637301722044
729.5210864903503, 0.011484756857149218
730.5218012866334, 0.011479278013837992
731.5225160829164, 0.011456182510981756
732.5232308791994, 0.011479347049544177
733.5239456754825, 0.011487251020996172
734.5246604717656, 0.011470680603021133
735.5253752680486, 0.01147368872749479
736.5260900643317, 0.011487733023821705
737.5268048606148, 0.011467642478911024
738.5275196568978, 0.011495905020733936
739.5282344531809, 0.011488162242947311
740.528949249464, 0.01146468149521968
741.529664045747, 0.011456549520096865
742.53037884203, 0.01148268295498008
743.5310936383131, 0.01146229846966034
744.5318084345962, 0.011451193197155308
745.5325232308792, 0.011481160645903356
746.5332380271623, 0.011441357893754663
747.5339528234454, 0.011445748595667911
748.5346676197285, 0.011478630198406062
749.5353824160114, 0.011459934637493736
750.5360972122945, 0.011461897456897694
751.5368120085776, 0.011475180624447662
752.5375268048606, 0.011458601214643142
753.5382416011437, 0.011451931805396923
754.5389563974268, 0.011473234809863618
755.5396711937099, 0.011457817026041033
756.5403859899928, 0.011445635987061022
757.5411007862759, 0.01145374841258353
758.541815582559, 0.011445701702470034
759.5425303788421, 0.011440163065368682
760.5432451751251, 0.011449342372814635
761.5439599714082, 0.011454867807456477
762.5446747676913, 0.011430421646528896
763.5453895639743, 0.01144453038367565
764.5461043602573, 0.011456162991324462
765.5468191565404, 0.011438155233959165
766.5475339528235, 0.011469525437793986
767.5482487491065, 0.011457489837694792
768.5489635453896, 0.011435611529130515
769.5496783416727, 0.01142925263225667
770.5503931379557, 0.011450855069780578
771.5511079342388, 0.011433745995916296
772.5518227305218, 0.011424562992861249
773.5525375268049, 0.01145324261606996
774.5532523230879, 0.011412254384796252
775.553967119371, 0.011419665691012134
776.5546819156541, 0.011451543230284609
777.5553967119371, 0.011432352685842013
778.5561115082202, 0.011424365817850949
779.5568263045033, 0.011449146810284782
780.5575411007864, 0.011431545391265233
781.5582558970693, 0.011428122753488226
782.5589706933524, 0.011448275425107209
783.5596854896355, 0.01143131612523583
784.5604002859186, 0.011421520373738132
785.5611150822016, 0.01142950477090197
786.5618298784847, 0.011430608345689154
787.5625446747678, 0.01141632076567738
788.5632594710507, 0.011425850212757634
789.5639742673338, 0.01142810632932531
790.5646890636169, 0.011406048516455217
791.5654038599, 0.01142172456563523
792.566118656183, 0.011430909605023696
793.5668334524661, 0.011414581123393195
794.5675482487492, 0.01143288646766402
795.5682630450322, 0.01143294878530281
796.5689778413152, 0.011412421312859291
797.5696926375983, 0.011409265460987335
798.5704074338814, 0.011428092976100397
799.5711222301644, 0.011410921717980811
800.5718370264475, 0.011403491074574931
801.5725518227306, 0.011430685640731218
802.5732666190136, 0.011400910815895112
803.5739814152967, 0.011399011730127303
804.5746962115797, 0.01142983422262211
805.5754110078628, 0.011409545857974058
806.5761258041458, 0.011403787081658703
807.5768406004289, 0.011428378653350064
808.577555396712, 0.011410024545203491
809.578270192995, 0.011409248313998309
810.5789849892781, 0.011441263065099527
811.5796997855612, 0.011410228731984218
812.5804145818443, 0.01140278408132176
813.5811293781272, 0.011410698653741811
814.5818441744103, 0.011410041075690732
815.5825589706934, 0.011397726098208327
816.5832737669764, 0.011407152877489985
817.5839885632595, 0.011406860272192409
818.5847033595426, 0.011379971909858646
819.5854181558257, 0.011403601894324863
820.5861329521086, 0.011410238771395697
821.5868477483917, 0.011395302923170158
822.5875625446748, 0.0114159826184524
823.5882773409579, 0.01141284529384743
824.5889921372409, 0.01139407182191167
825.589706933524, 0.011392661373118937
826.5904217298071, 0.011415218271289869
827.59113652609, 0.011392863536944414
828.5918513223731, 0.011387229849056926
829.5925661186562, 0.011412098403554938
830.5932809149393, 0.011383217781854096
831.5939957112223, 0.011383092429186233
832.5947105075054, 0.011412403041100923
833.5954253037885, 0.011391851529536267
834.5961401000715, 0.011379126629183719
835.5968548963546, 0.011411708579664002
836.5975696926376, 0.011392652728524131
837.5982844889207, 0.011396429473887235
838.5989992852037, 0.011424317297242071
839.5997140814868, 0.011393152977509341
840.6004288777699, 0.011388040869539482
841.6011436740529, 0.011395621874689921
842.601858470336, 0.011394006929461709
843.6025732666191, 0.01138320548195811
844.6032880629022, 0.01139259129030206
845.6040028591851, 0.011383384165528088
846.6047176554682, 0.011365580810547525
847.6054324517513, 0.011389537367626466
848.6061472480344, 0.011393864344764176
849.6068620443174, 0.011380464915871727
850.6075768406005, 0.011386128022259545
851.6082916368836, 0.011396707763913558
852.6090064331665, 0.011379448558215325
853.6097212294496, 0.011412143272155287
854.6104360257327, 0.011399558892859691
855.6111508220158, 0.01137840372507067
856.6118656182988, 0.011373926614481248
857.6125804145819, 0.011397536855827475
858.613295210865, 0.011377882931018705
859.614010007148, 0.01137046181095668
860.614724803431, 0.011398326077275697
861.6154395997141, 0.011358041335650163
862.6161543959972, 0.01136675616619253
863.6168691922802, 0.011398285970973573
864.6175839885633, 0.01137907623486784
865.6182987848464, 0.01138543186022669
866.6190135811294, 0.01139742578552625
867.6197283774125, 0.011379580031159527
868.6204431736955, 0.011376907919607514
869.6211579699786, 0.011397957785972353
870.6218727662616, 0.011380638983556497
871.6225875625447, 0.011372080952784922
872.6233023588278, 0.011380800638507662
873.6240171551108, 0.011369012824627055
874.6247319513939, 0.011367971422320853
875.625446747677, 0.011378311974132487
876.62616154396, 0.011380090263013577
877.626876340243, 0.011358504958039242
878.6275911365261, 0.011375310650525676
879.6283059328092, 0.011383254067774906
880.6290207290922, 0.01136808913249524
881.6297355253753, 0.01140341614437361
882.6304503216584, 0.011386513780277194
883.6311651179415, 0.011367011014007418
884.6318799142244, 0.011364149422196894
885.6325947105075, 0.011383729774448395
886.6333095067906, 0.011366572327652417
887.6340243030737, 0.011360952618254833
888.6347390993567, 0.01138709546189022
889.6354538956398, 0.011345866078555866
890.6361686919229, 0.01135740584909285
891.6368834882059, 0.01138746132563243
892.637598284489, 0.011367859669552696
893.638313080772, 0.011362447638944891
894.6390278770551, 0.011387201808111121
895.6397426733381, 0.011368478014597765
896.6404574696212, 0.011369123536071795
897.6411722659043, 0.011388395270393595
898.6418870621873, 0.011369683338052917
899.6426018584704, 0.011363540155652888
900.6433166547534, 0.011371802955528023
901.6440314510365, 0.011370590375083547
902.6447462473195, 0.01135933707063872
903.6454610436026, 0.011369709939168157
904.6461758398857, 0.011367988486931779
905.6468906361687, 0.011348917495439833
906.6476054324518, 0.011367054647593824
907.6483202287349, 0.01137237041740409
908.649035025018, 0.011358921287333847
909.6497498213009, 0.011380099424421366
910.650464617584, 0.011375959185058508
911.6511794138671, 0.011357878086624314
912.6518942101502, 0.011358231487021458
913.6526090064332, 0.011374588303814697
914.6533238027163, 0.011357459524847163
915.6540385989994, 0.011353471793422295
916.6547533952823, 0.011377766584837891
917.6554681915654, 0.011348918655718418
918.6561829878485, 0.01135003094284443
919.6568977841316, 0.011378603153669082
920.6576125804146, 0.01135795979704602
921.6583273766977, 0.011354797290908497
922.6590421729808, 0.011378911602928843
923.6597569692638, 0.0113596252877917
924.6604717655468, 0.011362934409287335
925.6611865618299, 0.011391434820039296
926.661901358113, 0.011360946097437314
927.662616154396, 0.011357206214068848
928.6633309506791, 0.011365148180203639
929.6640457469622, 0.011362071825384058
930.6647605432452, 0.011352863607544252
931.6654753395283, 0.011362820820336402
932.6661901358113, 0.0113584818672662
933.6669049320944, 0.011336499489771952
934.6676197283774, 0.01136046695663544
935.6683345246605, 0.0113631149441004
936.6690493209436, 0.011351034325404269
937.6697641172266, 0.011374416927406619
938.6704789135097, 0.011366952289345197
939.6711937097928, 0.011350693893272444
940.6719085060759, 0.011352655663397824
941.6726233023588, 0.01137062254518503
942.6733380986419, 0.011350298484746363
943.674052894925, 0.011348009349873765
944.674767691208, 0.011369832226029549
945.6754824874911, 0.011342002928049348
946.6761972837742, 0.011344679858106565
947.6769120800573, 0.0113713889724366
948.6776268763402, 0.011350606118345452
949.6783416726233, 0.011341428840410136
950.6790564689064, 0.011372148993229057
951.6797712651895, 0.011352328285381574
952.6804860614725, 0.011360215696718605
953.6812008577556, 0.011384023594496872
954.6819156540387, 0.011353685389712369
955.6826304503217, 0.011352302264882574
956.6833452466047, 0.011359639668427858
957.6840600428878, 0.011355405698057033
958.6847748391709, 0.011347981887749069
959.6854896354539, 0.011357617122191537
960.686204431737, 0.01134442338459989
961.6869192280201, 0.01133161903935057
962.6876340243031, 0.011355553938847988
963.6883488205862, 0.011355831529491807
964.6890636168692, 0.011345313041165048
965.6897784131523, 0.011353065061388754
966.6904932094353, 0.011359630727074356
967.6912080057184, 0.011344972234633474
968.6919228020015, 0.011381151556582985
969.6926375982845, 0.011363523728758523
970.6933523945676, 0.011344525174087532
971.6940671908507, 0.011343238526887237
972.6947819871338, 0.011363587849978317
973.6954967834167, 0.01134457461213465
974.6962115796998, 0.011340438079677951
975.6969263759829, 0.011365374995406845
976.697641172266, 0.01132476398843874
977.698355968549, 0.011337273658778835
978.6990707648321, 0.011366537332455922
979.6997855611152, 0.011346784487109624
980.7005003573981, 0.01135724953408266
981.7012151536812, 0.011367004868677883
982.7019299499643, 0.011347921744689597
983.7026447462474, 0.01134903566452322
984.7033595425304, 0.011368834275753421
985.7040743388135, 0.011349640884029713
986.7047891350966, 0.01134455952169521
987.7055039313796, 0.0113532320014982
988.7062187276626, 0.011337582477616218
989.7069335239457, 0.011340713413198951
990.7076483202288, 0.011351582180368774
991.7083631165118, 0.011349271313823968
992.7090779127949, 0.011330384811992208
993.709792709078, 0.011349346471075685
994.710507505361, 0.01135318166731776
995.711222301644, 0.011340700391006955
996.7119370979271, 0.011379044423125118
997.7126518942102, 0.011357270412841536
998.7133666904932, 0.011340043469748519
999.7140814867763, 0.011340278975165255
1000.7147962830594, 0.011357218658538436
1001.7155110793424, 0.011340006890724225
1002.7162258756255, 0.011337612479130546
1003.7169406719086, 0.01136052233335826
1004.7176554681917, 0.011319283521644637
1005.7183702644746, 0.011334477689435225
1006.7190850607577, 0.01136192057842459
1007.7197998570408, 0.011341947457166065
1008.7205146533238, 0.0113388880395386
1009.7212294496069, 0.011362785270405677
1010.72194424589, 0.011343035586377365
1011.7226590421731, 0.011347593779687241
1012.723373838456, 0.01136510205177914
1013.7240886347391, 0.011344734259458462
1014.7248034310222, 0.011342153287065452
1015.7255182273053, 0.011350110245599768
1016.7262330235883, 0.011346356704408443
1017.7269478198714, 0.011338082272963028
1018.7276626161545, 0.011348729067182112
1019.7283774124375, 0.011342812315313562
1020.7290922087205, 0.01132661105722969
1021.7298070050036, 0.011346723388729003
1022.7305218012867, 0.011347862122639562
1023.7312365975697, 0.011337189124961379
1024.7319513938528, 0.011360742181805172
1025.732666190136, 0.01135211478243204
1026.733380986419, 0.01133643500227189
1027.734095782702, 0.01133992504550349
1028.734810578985, 0.011353315385007643
1029.735525375268, 0.011336284416141264
1030.7362401715511, 0.01133544556630353
1031.7369549678342, 0.011356256242837776
1032.7376697641173, 0.011328608301615488
1033.7383845604004, 0.011332309788583626
1034.7390993566835, 0.011357949726465975
1035.7398141529663, 0.011337048965386102
1036.7405289492494, 0.011336300651938733
1037.7412437455325, 0.011359206373798935
1038.7419585418156, 0.011339129127474187
1039.7426733380987, 0.011346405051481986
1040.7433881343818, 0.011370569227449862
1041.744102930665, 0.01134081630261475
1042.7448177269478, 0.011340729850627581
1043.7455325232308, 0.011348156979903016
1044.746247319514, 0.011342545699118068
1045.746962115797, 0.011336425942083598
1046.7476769120801, 0.011346397298276158
1047.7483917083632, 0.011337889314555703
1048.7491065046463, 0.0113208695882114
1049.7498213009292, 0.01134459708849209
1050.7505360972123, 0.01134304331278079
1051.7512508934954, 0.011333751916940039
1052.7519656897784, 0.011359366187652938
1053.7526804860615, 0.011347399148289949
1054.7533952823446, 0.011333646164766963
1055.7541100786277, 0.0113386348100929
1056.7548248749108, 0.011351665004331851
1057.7555396711937, 0.011333418331630497
1058.7562544674768, 0.01133420778038864
1059.7569692637599, 0.011352495878635585
1060.757684060043, 0.011326034451412876
1061.758398856326, 0.011331115740594177
1062.7591136526091, 0.011354635523176131
1063.7598284488922, 0.011333756016250952
1064.760543245175, 0.011328018913140643
1065.7612580414582, 0.011356190612936934
1066.7619728377413, 0.011335782639955307
1067.7626876340244, 0.011347681609409993
1068.7634024303075, 0.011366695583535216
1069.7641172265905, 0.011337398360458958
1070.7648320228736, 0.011339717653091235
1071.7655468191565, 0.011346311909372159
1072.7662616154396, 0.011339395056160061
1073.7669764117227, 0.011335384521665475
1074.7676912080058, 0.011344790641785814
1075.7684060042889, 0.011327707467228257
1076.769120800572, 0.011319841020865707
1077.769835596855, 0.011343214862193491
1078.770550393138, 0.011339310355134061
1079.771265189421, 0.01133163869346896
1080.771979985704, 0.01134115890302213
1081.7726947819872, 0.01134349341034656
1082.7734095782703, 0.011331453945950096
1083.7741243745534, 0.011370326571454249
1084.7748391708365, 0.0113478609988295
1085.7755539671193, 0.011331092742357118
1086.7762687634024, 0.011332753343436808
1087.7769835596855, 0.011349435097619702
1088.7776983559686, 0.01133120703094431
1089.7784131522517, 0.011330171621337114
1090.7791279485348, 0.011351678159076964
1091.7798427448179, 0.011311125861505364
1092.7805575411007, 0.011327113848415497
1093.7812723373838, 0.011353507613205235
1094.781987133667, 0.011333405875709267
1095.78270192995, 0.011347895147644204
1096.783416726233, 0.01135477482366302
1097.7841315225162, 0.011334701966139555
1098.7848463187993, 0.011339589255528632
1099.7855611150821, 0.011357429053399919
1100.7862759113652, 0.011336609433052784
1101.7869907076483, 0.011335055555907535
1102.7877055039314, 0.011343241948682877
1103.7884203002145, 0.011323903720845432
1104.7891350964976, 0.01133106501696764
1105.7898498927807, 0.011342033594952014
1106.7905646890636, 0.011335572519189551
1107.7912794853466, 0.011319418699891911
1108.7919942816297, 0.01134018396306625
1109.7927090779128, 0.011339767357103321
1110.793423874196, 0.011330002465083111
1111.794138670479, 0.011370436184154533
1112.794853466762, 0.011344224773502798
1113.795568263045, 0.011329360867673962
1114.796283059328, 0.011332458170701104
1115.7969978556112, 0.011346403128336544
1116.7977126518942, 0.011329324614732886
1117.7984274481773, 0.011329978641027659
1118.7991422444604, 0.011349229961711707
1119.7998570407435, 0.01130838769115421
1120.8005718370264, 0.01132692227237664
1121.8012866333095, 0.011351222894050963
1122.8020014295926, 0.011331089191443494
1123.8027162258757, 0.011330331000433569
1124.8034310221587, 0.011352779901627422
1125.8041458184418, 0.01133226880400603
1126.804860614725, 0.011340729983125207
1127.805575411008, 0.011355837067177056
1128.8062902072909, 0.011334082956393716
1129.807005003574, 0.01133512079101859
1130.807719799857, 0.011342356609171721
1131.8084345961402, 0.011336074602475339
1132.8091493924233, 0.01133086690966714
1133.8098641887063, 0.011341376923487812
1134.8105789849894, 0.011331283419106228
1135.8112937812723, 0.011317983220900928
1136.8120085775554, 0.011339727460251412
1137.8127233738385, 0.011336612479002528
1138.8134381701216, 0.011328758988236546
1139.8141529664047, 0.011354306919916818
1140.8148677626878, 0.011341153381470898
1141.8155825589708, 0.011327972614770592
1142.8162973552537, 0.011334343111255016
1143.8170121515368, 0.011344498526478059
1144.81772694782, 0.011327770940591134
1145.818441744103, 0.011329904813585676
1146.819156540386, 0.011346877517037718
1147.8198713366692, 0.011320832707869445
1148.8205861329523, 0.011326821124504064
1149.8213009292351, 0.011349068473630352
1150.8220157255182, 0.011328138651521494
1151.8227305218013, 0.011329752305673454
1152.8234453180844, 0.011350917858125068
1153.8241601143675, 0.011330319003907843
1154.8248749106506, 0.011341547373695686
1155.8255897069337, 0.011360785596522583
1156.8263045032165, 0.011332069100272218
1157.8270192994996, 0.011335691357087885
1158.8277340957827, 0.011342191506507908
1159.8284488920658, 0.011334131944958682
1160.829163688349, 0.011331186500527848
1161.829878484632, 0.011340779202863348
1162.830593280915, 0.011328179250999493
1163.831308077198, 0.01131626985610758
1164.832022873481, 0.011339307538386812
1165.8327376697641, 0.011333534754597425
1166.8334524660472, 0.011327077754591039
1167.8341672623303, 0.011354533505632808
1168.8348820586134, 0.011338101543693368
1169.8355968548965, 0.011326952396439195
1170.8363116511794, 0.011334703336347953
1171.8370264474624, 0.01134265615265997
1172.8377412437455, 0.011326638975484245
1173.8384560400286, 0.011330324240490281
1174.8391708363117, 0.011344787251606422
1175.8398856325948, 0.011320105862504391
1176.840600428878, 0.011327281129592947
1177.8413152251608, 0.011347215035638321
1178.8420300214439, 0.011326471951010289
1179.842744817727, 0.011324150724546738
1180.84345961401, 0.0113492711390464
1181.8441744102931, 0.011328549776870549
1182.8448892065762, 0.01134443236443203
1183.8456040028593, 0.01135814258831004
1184.8463187991424, 0.011330180621264117
1185.8470335954253, 0.011336250660843044
1186.8477483917084, 0.011341703586808256
1187.8484631879915, 0.011332209913166443
1188.8491779842745, 0.011331724898049577
1189.8498927805576, 0.011340518834564394
1190.8506075768407, 0.011319821029488477
1191.8513223731238, 0.011316884593580299
1192.8520371694067, 0.011339259215988788
1193.8527519656898, 0.01133120773092319
1194.8534667619729, 0.011326431917326449
1195.854181558256, 0.011337473205206023
1196.854896354539, 0.011335524525051443
1197.8556111508221, 0.011326202813830507
1198.8563259471052, 0.011366866909446053
1199.857040743388, 0.011340113119947835
1200.8577555396712, 0.011325727155966955
1201.8584703359543, 0.011330148788240206
1202.8591851322374, 0.011342929481725985
1203.8598999285205, 0.01132570510512161
1204.8606147248036, 0.011327643282947523
1205.8613295210866, 0.011345383719550873
1206.8620443173695, 0.011305346664103866
1207.8627591136526, 0.011324554384851481
1208.8634739099357, 0.011347635104161122
1209.8641887062188, 0.011327449795382983
1210.8649035025019, 0.01134592225859917
1211.865618298785, 0.011349456694195565
1212.866333095068, 0.011328712058799904
1213.867047891351, 0.011337408850232805
1214.867762687634, 0.011352731231193236
1215.868477483917, 0.011330611136584543
1216.8691922802002, 0.011332686799852287
1217.8699070764833, 0.011340023328503484
1218.8706218727664, 0.011317322362920946
1219.8713366690495, 0.01132841484686741
1220.8720514653323, 0.011339122132476934
1221.8727662616154, 0.011328595319121169
1222.8734810578985, 0.011315267332360112
1223.8741958541816, 0.011337536953059448
1224.8749106504647, 0.011332868517039544
1225.8756254467478, 0.011325911488094443
1226.8763402430309, 0.011367506194808015
1227.8770550393137, 0.011337483740666341
1228.8777698355968, 0.011325127148567562
1229.87848463188, 0.011330885855402185
1230.879199428163, 0.011341622762078877
1231.879914224446, 0.011324931439301059
1232.8806290207292, 0.011328491313659483
1233.8813438170123, 0.011343808254843038
1234.8820586132952, 0.011303817671003814
1235.8827734095782, 0.011325416451581409
1236.8834882058613, 0.011346188127779188
1237.8842030021444, 0.011326155748984787
1238.8849177984275, 0.011327698289713112
1239.8856325947106, 0.01134823019085829
1240.8863473909937, 0.01132727279514972
1241.8870621872766, 0.01133965387614045
1242.8877769835597, 0.011351855941235193
1243.8884917798428, 0.011329043432073907
1244.8892065761258, 0.011333787654465173
1245.889921372409, 0.011339945315295762
1246.890636168692, 0.011331275048130012
1247.8913509649751, 0.011329252593025604
1248.892065761258, 0.011339265639320757
1249.892780557541, 0.011325143248399826
1250.8934953538242, 0.011314815822185515
1251.8942101501073, 0.01133788409493222
1252.8949249463903, 0.0113305657667471
1253.8956397426734, 0.011325616398111027
1254.8963545389565, 0.01135279074675263
1255.8970693352396, 0.011335217823766007
1256.8977841315225, 0.011324673705438063
1257.8984989278056, 0.011333681459115758
1258.8992137240887, 0.011340463855302945
1259.8999285203718, 0.011324294601131555
1260.9006433166549, 0.01132924221491072
1261.901358112938, 0.011342158412014598
1262.902072909221, 0.011318149940913907
1263.902787705504, 0.011326146725413246
1264.903502501787, 0.011344670170538943
1265.90421729807, 0.011323975133180965
1266.9049320943532, 0.01132793336040946
1267.9056468906363, 0.011346935457594258
1268.9063616869194, 0.011326119403183923
1269.9070764832024, 0.01134129498928152
1270.9077912794853, 0.011355162291243894
1271.9085060757684, 0.011327803206900636
1272.9092208720515, 0.011335203615527045
1273.9099356683346, 0.011340407389321358
1274.9106504646177, 0.011330102610016527
1275.9113652609008, 0.011330431804525783
1276.9120800571839, 0.011339291164832918
1277.9127948534667, 0.011322791552738489
1278.9135096497498, 0.011316142958359594
1279.914224446033, 0.011338086218544848
1280.914939242316, 0.011328190666041831
1281.915654038599, 0.011324640979424622
1282.9163688348822, 0.01135352151685586
1283.9170836311653, 0.011332819104603105
1284.9177984274481, 0.011324398821648348
1285.9185132237312, 0.01133464593988603
1286.9192280200143, 0.01133750997166658
1287.9199428162974, 0.011323900252997001
1288.9206576125805, 0.011330301674019643
1289.9213724088636, 0.0113407732998765
1290.9220872051467, 0.011318299820937594
1291.9228020014295, 0.011327270222277391
1292.9235167977126, 0.011343340153911675
1293.9242315939957, 0.011322989430133807
1294.9249463902788, 0.011324066291411456
1295.925661186562, 0.01134574547480372
1296.926375982845, 0.011325007145064393
1297.927090779128, 0.011344840491880297
1298.927805575411, 0.011352872779149502
1299.928520371694, 0.011326548452871312
1300.9292351679771, 0.011336418583180333
1301.9299499642602, 0.011340364511399314
1302.9306647605433, 0.011328502140683216
1303.9313795568264, 0.011331659566381436
1304.9320943531095, 0.011339486387509545
1305.9328091493924, 0.011315558219418402
1306.9335239456755, 0.011317527896305761
1307.9342387419586, 0.011338501661543873
1308.9349535382416, 0.011326441304797947
1309.9356683345247, 0.011324627289598344
1310.9363831308078, 0.011336950080067316
1311.937097927091, 0.011330768138848616
1312.937812723374, 0.011324278645408014
1313.9385275196569, 0.011365848265065029
1314.93924231594, 0.011335447311573708
1315.939957112223, 0.011323610789521791
1316.9406719085061, 0.0113306004764504
1317.9413867047892, 0.011339360936915947
1318.9421015010723, 0.011323371028231747
1319.9428162973554, 0.011328148898897559
1320.9435310936383, 0.011341897588369204
1321.9442458899214, 0.011302842132355552
1322.9449606862045, 0.011325009558234667
1323.9456754824876, 0.01134443904381947
1324.9463902787707, 0.011324448082865254
1325.9471050750537, 0.011346845723235336
1326.9478198713368, 0.011346680002303223
1327.9485346676197, 0.011325594632631657
1328.9492494639028, 0.011338126581470254
1329.9499642601859, 0.011350470028372358
1330.950679056469, 0.011327396785140356
1331.951393852752, 0.011333197605290056
1332.9521086490352, 0.011339342598626817
1333.9528234453182, 0.011313703463392572
1334.953538241601, 0.011328616827722505
1335.9542530378842, 0.011338716991858377
1336.9549678341673, 0.01132430321142225
1337.9556826304504, 0.011313900730138628
1338.9563974267335, 0.011337376210062105
1339.9571122230166, 0.01132854965561575
1340.9578270192997, 0.01132449935527614
1341.9585418155825, 0.011366408815635788
1342.9592566118656, 0.011333210218563025
1343.9599714081487, 0.011323512096735135
1344.9606862044318, 0.01133171580740421
1345.961401000715, 0.011339126394075957
1346.962115796998, 0.011323092918200526
1347.962830593281, 0.011329400557825083
1348.963545389564, 0.011340612072317725
1349.964260185847, 0.01130192805457583
1350.9649749821301, 0.011326305470885381
1351.9656897784132, 0.011343260888570966
1352.9664045746963, 0.011323596282648469
1353.9671193709794, 0.011327443206156385
1354.9678341672625, 0.01134566859875096
1355.9685489635453, 0.011324585143494978
1356.9692637598284, 0.011340881795912788
1357.9699785561115, 0.01134976873023062
1358.9706933523946, 0.01132623968404835
1359.9714081486777, 0.011334762445042066
1360.9721229449608, 0.011339501533464264
1361.972837741244, 0.011328669476280905
1362.9735525375268, 0.011329936596849416
1363.9742673338098, 0.011339102007575624
1364.974982130093, 0.011321187349041197
1365.975696926376, 0.011313902965379277
1366.9764117226591, 0.011337981113731832
1367.9771265189422, 0.011326597555013671
1368.9778413152253, 0.011324637320599533
1369.9785561115082, 0.01135295928598791
1370.9792709077913, 0.011331262356322104
1371.9799857040744, 0.01132349253224449
1372.9807005003574, 0.011334866322730744
1373.9814152966405, 0.011338232616315615
1374.9821300929236, 0.01132288633391712
1375.9828448892067, 0.011330466040933834
1376.9835596854896, 0.011339207378960776
1377.9842744817727, 0.011317658206309426
1378.9849892780558, 0.01132737170301781
1379.9857040743389, 0.011341934808280158
1380.986418870622, 0.011321736886750533
1381.987133666905, 0.011328019898364792
1382.9878484631881, 0.011344509258955398
1383.9885632594712, 0.011323779286302797
1384.989278055754, 0.011342867248954874
1385.9899928520372, 0.011351031678403428
1386.9907076483203, 0.011325336670446261
1387.9914224446034, 0.011336561318436139
1388.9921372408864, 0.01134010737759689
1389.9928520371695, 0.011327846145880262
1390.9935668334526, 0.01133152869407868
1391.9942816297355, 0.011339305899235786
1392.9949964260186, 0.01131918212785152
1393.9957112223017, 0.011317911671189604
1394.9964260185848, 0.011338370613422905
1395.9971408148679, 0.011324531020694103
1396.997855611151, 0.011323956853188903
1397.998570407434, 0.011353560496667556
1398.999285203717, 0.011329134878528714
1400.0, 0.01133410142080728


==> CheckingTheAccuracyFinalExperiments/Gnuplots/S_500_approximate_secondCase.csv <==
T, Result
0.0, 1.0
100.0, 0.07522678589803991
200.0, 0.028591270055198084
300.0, 0.017421180147700437
400.0, 0.013764341592330058
500.0, 0.012358210044973693
600.0, 0.011774666515542152
700.0, 0.011523923021573129
800.0, 0.011414487722408403
900.0, 0.011372736603845027
1000.0, 0.011372736603845027
1100.0, 0.011372736603845027
1200.0, 0.011372736603845027
1300.0, 0.011372736603845027
1400.0, 0.011372736603845027


==> CheckingTheAccuracyFinalExperiments/Gnuplots/S_500_approximate_thirdCase.csv <==
T, Result
0.0, 1.0
125.0, 0.05573701845899303
250.0, 0.021358214529932983
375.0, 0.014370268501025026
500.0, 0.012358210044973693
625.0, 0.011691217912343692
750.0, 0.011458086513717627
875.0, 0.011375006834833562
1000.0, 0.011372736603845027
1125.0, 0.011372736603845027
1250.0, 0.011372736603845027
1375.0, 0.011372736603845027


==> CheckingTheAccuracyFinalExperiments/Gnuplots/S_500_exact_firstCase.csv <==
0.0, 1.0
10,0.3
35.0, 0.20394188164383387
70.0, 0.11442777291672566
105.0, 0.07060118869750315
140.0, 0.04750378344064007
175.0, 0.03449963074682272
200.0, 0.028591243019543574
300.0, 0.017421172109803356
400.0, 0.013764338650528587
500.0, 0.01235820885236632
600.0, 0.011774666008548772
700.0, 0.011523922801383462
800.0, 0.01141448762588
900.0, 0.011366393094318857
1000.0, 0.011355717059589732
1100.0, 0.011355717059589732
1200.0, 0.011355717059589732
1300.0, 0.011355717059589732
1400.0, 0.011355717059589732


==> CheckingTheAccuracyFinalExperiments/Gnuplots/S_500_exact_secondCase.csv <==
T, Result
0.0, 1.0
100.0, 0.10528980873869002
200.0, 0.03766293664546276
300.0, 0.022922022950204027
400.0, 0.018367156250678182
500.0, 0.01669337598081175
600.0, 0.016027537065548297
700.0, 0.015753210990743373
800.0, 0.0156384490439662
900.0, 0.015616972633186964
1000.0, 0.015616972633186964
1100.0, 0.015616972633186964
1200.0, 0.015616972633186964
1300.0, 0.015616972633186964
1400.0, 0.015616972633186964


==> CheckingTheAccuracyFinalExperiments/Gnuplots/S_500_exact_thirdCase.csv <==
T, Result
0.0, 1.0
150.0, 0.06407717713133035
300.0, 0.02451988473649526
450.0, 0.018444135713463445
600.0, 0.017072348059021643
750.0, 0.01672597582385769
900.0, 0.01666541924692565
1050.0, 0.01666541924692565
1200.0, 0.01666541924692565
1350.0, 0.01666541924692565


==> CheckingTheAccuracyFinalExperiments/Gnuplots/S_5_approximate_firstCase.csv <==
# Simulator: Adaptive step-size 5th-order Dormand Prince ODE Solver
# Relative error: 1.0E-4
# Absolute error: 1.0E-4
# Step size: 1.0E-5
# Number of data points: 1400
# Stop time: 1400.0
# Start time: 0.0
# Model Parameters
# Run time = 8.02299976348877
# Time, "Sum_5"
0.0, 1.0
1.0007147962830594, 0.9793399093612037
2.0014295925661187, 0.9592544036516936
3.002144388849178, 0.9396592683661816
4.0028591851322375, 0.920541254850775
5.003573981415297, 0.9018874999117278
6.004288777698356, 0.88368551394321
7.005003573981416, 0.8659231694377221
8.005718370264475, 0.8485886898663586
9.006433166547534, 0.8316706389165681
10.007147962830594, 0.8151579100754746
11.007862759113653, 0.799039716547242
12.008577555396712, 0.7833055814933682
13.009292351679772, 0.7679453285851472
14.010007147962831, 0.7529490728579483
15.01072194424589, 0.7383072118572809
16.01143674052895, 0.7240104170669764
17.01215153681201, 0.710049625610143
18.01286633309507, 0.696416032213873
19.013581129378128, 0.6831010814289823
20.014295925661187, 0.6700964600963667
21.015010721944247, 0.6573940900518466
22.015725518227306, 0.6449861210616397
23.016440314510366, 0.632864923980883
24.017155110793425, 0.6210230841278703
25.017869907076484, 0.6094533948669236
26.018584703359544, 0.5981488513930654
27.019299499642603, 0.5871026447118738
28.020014295925662, 0.5763081558081498
29.02072909220872, 0.5657589499972134
30.02144388849178, 0.5554487714528812
31.02215868477484, 0.5453715379063594
32.0228734810579, 0.5355213355104907
33.02358827734096, 0.5258924138639771
34.02430307362402, 0.5164791811903856
35.025017869907074, 0.5072761996669076
36.02573266619014, 0.49827818089802955
37.0264474624732, 0.4894799815294194
38.027162258756256, 0.4808765989974947
39.02787705503931, 0.47246316741029637
40.028591851322375, 0.4642349535554299
41.02930664760544, 0.456187353030983
42.030021443888494, 0.4483158864954622
43.03073624017155, 0.44061619603292657
44.03145103645461, 0.4330840416296188
45.032165832737675, 0.4257152977585227
46.03288062902073, 0.41850595006838626
47.03359542530379, 0.4114520921738788
48.03431022158685, 0.40454992254364663
49.03502501786991, 0.3977957414831451
50.03573981415297, 0.39118594820922764
51.036454610436024, 0.38471703801357543
52.03716940671909, 0.3783855995121439
53.03788420300215, 0.37218831197789143
54.038598999285206, 0.36612194275415766
55.03931379556826, 0.36018334474613295
56.040028591851325, 0.35436945398795294
57.04074338813439, 0.3486772872830298
58.04145818441744, 0.3431039399153073
59.0421729807005, 0.33764658342921305
60.04288777698356, 0.33230246347614023
61.043602573266625, 0.327068897725372
62.04431736954968, 0.3219432738374259
63.04503216583274, 0.31692304749786326
64.0457469621158, 0.3120057405096716
65.04646175839886, 0.3071889389423868
66.04717655468193, 0.3024702913361884
67.04789135096497, 0.29784750695925327
68.04860614724804, 0.29331835411670415
69.0493209435311, 0.2888806585095612
70.05003573981415, 0.2845323016421292
71.05075053609721, 0.28027121927633253
72.05146533238027, 0.2760953999315339
73.05218012866334, 0.27200288342843804
74.0528949249464, 0.26799175947571013
75.05360972122945, 0.26406016629800333
76.05432451751251, 0.2602062893041077
77.05503931379558, 0.2564283597939964
78.05575411007862, 0.25272465370356983
79.05646890636169, 0.24909349038593923
80.05718370264475, 0.24553323142813713
81.05789849892781, 0.24204227950216395
82.05861329521088, 0.23861907724932793
83.05932809149392, 0.23526210619685697
84.06004288777699, 0.23196988570580285
85.06075768406005, 0.22874097194928694
86.0614724803431, 0.22557395692016163
87.06218727662616, 0.22246746746719726
88.06290207290922, 0.21942016435893186
89.06361686919229, 0.2164307413743437
90.06433166547535, 0.21349792441953913
91.0650464617584, 0.21062047066966708
92.06576125804146, 0.20779716773530713
93.06647605432453, 0.20502683285258522
94.06719085060757, 0.20230831209631459
95.06790564689064, 0.19964047961546114
96.0686204431737, 0.1970222368902739
97.06933523945676, 0.19445251201042468
98.07005003573983, 0.1919302589735348
99.07076483202287, 0.18945445700347716
100.07147962830594, 0.18702410988786747
101.072194424589, 0.18463824533417125
102.07290922087205, 0.18229591434387665
103.07362401715511, 0.17999619060419392
104.07433881343817, 0.17773816989676547
105.07505360972124, 0.17552096952288232
106.0757684060043, 0.1733437277447187
107.07648320228735, 0.171205603242114
108.07719799857041, 0.16910577458444373
109.07791279485348, 0.1670434397171354
110.07862759113652, 0.16501781546239988
111.07934238741959, 0.16302813703376134
112.08005718370265, 0.16107365756398326
113.08077197998571, 0.15915364764599566
114.08148677626878, 0.1572673948864485
115.08220157255182, 0.15541420347151877
116.08291636883489, 0.15359339374461944
117.08363116511795, 0.15180430179566032
118.084345961401, 0.1500462790615282
119.08506075768406, 0.14831869193746045
120.08577555396712, 0.1466209213989969
121.08649035025019, 0.14495236263420574
122.08720514653325, 0.14331242468588454
123.0879199428163, 0.1417005301034522
124.08863473909936, 0.14011611460425114
125.08934953538242, 0.13855862674399072
126.09006433166547, 0.13702752759606934
127.09077912794854, 0.13552229043952121
128.0914939242316, 0.13404240045534102
129.09220872051466, 0.13258735443094885
130.09292351679773, 0.13115666047256166
131.0936383130808, 0.12974983772524729
132.09435310936385, 0.12836641610044305
133.09506790564689, 0.12700593601072688
134.09578270192995, 0.12566794811163534
135.096497498213, 0.12435201305033097
136.09721229449607, 0.12305770122092273
137.09792709077914, 0.12178459252625386
138.0986418870622, 0.12053227614597702
139.09935668334526, 0.1193003503107355
140.1000714796283, 0.11808842208228347
141.10078627591136, 0.11689610713937655
142.10150107219442, 0.11572302956927207
143.1022158684775, 0.114568821664683
144.10293066476055, 0.11343312372603184
145.1036454610436, 0.1123155838688596
146.10436025732668, 0.11121585783624285
147.10507505360974, 0.11013360881608455
148.1057898498928, 0.10906850726313971
149.10650464617584, 0.10802023072564641
150.1072194424589, 0.10698846367643636
151.10793423874196, 0.10597289734839804
152.10864903502502, 0.10497322957417708
153.1093638313081, 0.10398916462999329
154.11007862759115, 0.10302041308346478
155.1107934238742, 0.10206669164532649
156.11150822015725, 0.1011277230249383
157.1122230164403, 0.10020323578947977
158.11293781272337, 0.09929296422672912
159.11365260900644, 0.09839664821133093
160.1143674052895, 0.09751403307445558
161.11508220157256, 0.09664486947676014
162.11579699785563, 0.09578891328456138
163.1165117941387, 0.0949459254491326
164.11722659042175, 0.09411567188903987
165.11794138670479, 0.09329792337543946
166.11865618298785, 0.09249245542025045
167.1193709792709, 0.09169904816713126
168.12008577555397, 0.09091748628518109
169.12080057183704, 0.0901475588652948
170.1215153681201, 0.08938905931910063
171.12223016440316, 0.08864178528041018
172.1229449606862, 0.08790553850911603
173.12365975696926, 0.08718012479746877
174.12437455325232, 0.08646535387867416
175.1250893495354, 0.08576103933774551
176.12580414581845, 0.08506699852455314
177.1265189421015, 0.08438305246901194
178.12723373838458, 0.08370902579835297
179.12794853466764, 0.08304474665642006
180.1286633309507, 0.0823900466249428
181.12937812723374, 0.08174476064673022
182.1300929235168, 0.08110872695073704
183.13080771979986, 0.08048178697895267
184.13152251608292, 0.07986378531506538
185.132237312366, 0.0792545696148554
186.13295210864905, 0.07865399053827205
187.1336669049321, 0.07806190168315093
188.13438170121515, 0.07747815952052915
189.1350964974982, 0.07690262333151539
190.13581129378127, 0.07633515514567786
191.13652609006434, 0.07577561968090721
192.1372408863474, 0.07522388428471932
193.13795568263046, 0.0746798188769592
194.13867047891353, 0.07414329589387056
195.1393852751966, 0.07361419023349645
196.14010007147965, 0.07309237920237577
197.14081486776269, 0.0725777424635039
198.14152966404575, 0.0720701619855238
199.1422444603288, 0.07156952199311746
200.14295925661187, 0.0710757089185663
201.14367405289494, 0.07058861135445103
202.144388849178, 0.07010812000746255
203.14510364546106, 0.06963412765329506
204.1458184417441, 0.06916652909259471
205.14653323802716, 0.06870522110793671
206.14724803431022, 0.06825010242180506
207.1479628305933, 0.06780107365554963
208.14867762687635, 0.06735803728929701
209.1493924231594, 0.06692089762278912
210.15010721944248, 0.06648956073712882
211.15082201572554, 0.0660639344574083
212.1515368120086, 0.06564392831619867
213.15225160829164, 0.06522945351787969
214.1529664045747, 0.06482042290378756
215.15368120085776, 0.06441675091816239
216.15439599714082, 0.06401835357487391
217.1551107934239, 0.06362514842490695
218.15582558970695, 0.0632370545245878
219.15654038599, 0.06285399240453311
220.15725518227305, 0.062475884039303445
221.1579699785561, 0.06210265281774502
222.15868477483917, 0.061734223514001686
223.15939957112224, 0.0613705222591807
224.1601143674053, 0.06101147651365842
225.16082916368836, 0.06065701504000681
226.16154395997143, 0.06030706787652887
227.1622587562545, 0.05996156631138643
228.16297355253755, 0.059620442857306506
229.16368834882059, 0.05928363122685222
230.16440314510365, 0.058951066308244024
231.1651179413867, 0.05862268414171944
232.16583273766977, 0.058298421896416354
233.16654753395284, 0.05797821784776885
234.1672623302359, 0.05766201135540261
235.16797712651896, 0.05734974284151808
236.168691922802, 0.057041353769749656
237.16940671908506, 0.056736786624489305
238.17012151536812, 0.05643598489066426
239.1708363116512, 0.05613889303395695
240.17155110793425, 0.055845456481457924
241.1722659042173, 0.05555562160274005
242.17298070050037, 0.05526933569134549
243.17369549678344, 0.05498654694667416
244.1744102930665, 0.054707204456266104
245.17512508934954, 0.05443125817846624
246.1758398856326, 0.05415865892546454
247.17655468191566, 0.05388935834670158
248.17726947819872, 0.053623308912631396
249.1779842744818, 0.05336046389883307
250.17869907076485, 0.05310077737046334
251.1794138670479, 0.05284420416704137
252.18012866333095, 0.052590699887559156
253.180843459614, 0.05234022087590892
254.18155825589707, 0.05209272420662108
255.18227305218014, 0.05184816767090474
256.1829878484632, 0.051606509762984074
257.18370264474623, 0.05136770966672445
258.1844174410293, 0.0511317272425401
259.18513223731236, 0.05089852301457838
260.18584703359545, 0.05066805815817338
261.1865618298785, 0.05044029448756337
262.1872766261616, 0.0502151944438651
263.1879914224446, 0.0499927210832999
264.1887062187277, 0.04977283806566589
265.18942101501074, 0.04955550964304984
266.19013581129377, 0.04934070064877433
267.19085060757686, 0.049128376486574164
268.1915654038599, 0.04891850311999671
269.192280200143, 0.04871104706202234
270.192994996426, 0.04850597536489804
271.1937097927091, 0.0483032556101811
272.19442458899215, 0.04810285589898747
273.1951393852752, 0.04790474484244014
274.1958541815583, 0.047708891552313025
275.1965689778413, 0.0475152656318667
276.1972837741244, 0.04732383716687014
277.19799857040744, 0.047134576716806556
278.1987133666905, 0.046947455306256804
279.19942816297356, 0.04676244441645866
280.2001429592566, 0.04657951597703616
281.2008577555397, 0.046398642357896716
282.2015725518227, 0.04621979636129132
283.2022873481058, 0.04604295121403477
284.20300214438885, 0.045868080559882306
285.20371694067194, 0.04569515845205907
286.204431736955, 0.04552415934593907
287.20514653323806, 0.04535505809187057
288.2058613295211, 0.04518782992814437
289.20657612580413, 0.045022450474102346
290.2072909220872, 0.04485889572338248
291.20800571837026, 0.04469714203729851
292.20872051465335, 0.04453716613834977
293.2094353109364, 0.04437894510385986
294.2101501072195, 0.044222456359740495
295.2108649035025, 0.044067677674378296
296.2115796997856, 0.04391458715264115
297.21229449606864, 0.04376316323000288
298.21300929235167, 0.04361338466678174
299.21372408863476, 0.04346523054249263
300.2144388849178, 0.04331868025030876
301.2151536812009, 0.04317371349163088
302.2158684774839, 0.04303031027076254
303.216583273767, 0.04288845088968814
304.21729807005005, 0.042748115942951956
305.2180128663331, 0.042609286312636406
306.2187276626162, 0.042471943163436734
307.2194424588992, 0.04233606793783059
308.2201572551823, 0.042201642351340246
309.22087205146534, 0.042068648387885696
310.2215868477484, 0.04193706829522662
311.22230164403146, 0.0418068845804912
312.2230164403145, 0.041678080005790236
313.2237312365976, 0.04155063758391468
314.2244460328806, 0.04142454057411467
315.2251608291637, 0.04129977247795883
316.22587562544675, 0.04117631703527164
317.22659042172984, 0.04105415822014713
318.2273052180129, 0.040933280237038475
319.22802001429596, 0.04081366751692042
320.228734810579, 0.04069530471352394
321.22944960686203, 0.04057817669964136
322.2301644031451, 0.04046226856350057
323.23087919942816, 0.04034756560520705
324.23159399571125, 0.04023405333325184
325.2323087919943, 0.04012171746108455
326.2330235882774, 0.040010543903749994
327.2337383845604, 0.03990051877458694
328.2344531808435, 0.03979162838198817
329.23516797712654, 0.03968385922621989
330.23588277340957, 0.03957719799629997
331.23659756969266, 0.03947163156693345
332.2373123659757, 0.03936714699550436
333.2380271622588, 0.039263731519122255
334.2387419585418, 0.03916137255172328
335.2394567548249, 0.03906005768122344
336.24017155110795, 0.038959774666724185
337.240886347391, 0.038860511435768616
338.2416011436741, 0.03876225608164735
339.2423159399571, 0.03866499686075308
340.2430307362402, 0.038568722189983196
341.24374553252323, 0.03847342064418882
342.2444603288063, 0.03837908095367027
343.24517512508936, 0.03828569200171703
344.2458899213724, 0.038193242822191935
345.2466047176555, 0.03810172259715883
346.2473195139385, 0.038011120654552144
347.2480343102216, 0.03792142646588841
348.24874910650465, 0.03783262964401845
349.24946390278774, 0.03774471994091901
350.2501786990708, 0.03765768724552414
351.25089349535386, 0.03757152158159456
352.2516082916369, 0.03748621310562472
353.25232308791993, 0.03740175210478684
354.253037884203, 0.03731812899491095
355.25375268048606, 0.037235334318500506
356.25446747676915, 0.037153358742782604
357.2551822730522, 0.03707219305779263
358.2558970693353, 0.036991828174491904
359.2566118656183, 0.03691225512291843
360.2573266619014, 0.036833465050369794
361.25804145818444, 0.03675544921961727
362.25875625446747, 0.03667819900715125
363.25947105075056, 0.03660170590145685
364.2601858470336, 0.03652596150131914
365.2609006433167, 0.03645095751415788
366.2616154395997, 0.03637668575439059
367.2623302358828, 0.03630313814182367
368.26304503216585, 0.036230306700071394
369.2637598284489, 0.03615818355500165
370.264474624732, 0.0360867609332084
371.265189421015, 0.03601603116050979
372.2659042172981, 0.03594598666047228
373.26661901358113, 0.03587661995295935
374.2673338098642, 0.035807923652705055
375.26804860614726, 0.03573989046791168
376.2687634024303, 0.035672513198870805
377.2694781987134, 0.035605784736607846
378.2701929949964, 0.03553969806154934
379.2709077912795, 0.03547424624221231
380.27162258756255, 0.03540942243391597
381.27233738384564, 0.035345219877514586
382.2730521801287, 0.035281631898151714
383.27376697641176, 0.03521865190403511
384.2744817726948, 0.035156273385231855
385.27519656897783, 0.03509448991248367
386.2759113652609, 0.03503329513604156
387.27662616154396, 0.03497268278452011
388.27734095782705, 0.03491264666377018
389.2780557541101, 0.03485318065577063
390.2787705503932, 0.03479427871753774
391.2794853466762, 0.034735934880053075
392.2802001429593, 0.03467814324720826
393.28091493924234, 0.034620897994767606
394.28162973552537, 0.03456419336934716
395.28234453180846, 0.03450802368741065
396.2830593280915, 0.034452383334281494
397.2837741243746, 0.03439726676317116
398.2844889206576, 0.034342668494222794
399.2852037169407, 0.03428858311357081
400.28591851322375, 0.03423500527241499
401.2866333095068, 0.03418192968611022
402.2873481057899, 0.03412935113327004
403.2880629020729, 0.034077264454885424
404.288777698356, 0.03402566455345664
405.28949249463903, 0.03397454639214
406.2902072909221, 0.03392390499390747
407.29092208720516, 0.03387373544071986
408.2916368834882, 0.03382403287271327
409.2923516797713, 0.03377479248739823
410.2930664760543, 0.033726009538871594
411.2937812723374, 0.033677679337040876
412.29449606862045, 0.03362979724686064
413.29521086490354, 0.033582358687581255
414.2959256611866, 0.033535359132008946
415.29664045746966, 0.03348879410577786
416.2973552537527, 0.033442659186633354
417.29807005003573, 0.03339695000372621
418.2987848463188, 0.033351662236918336
419.29949964260186, 0.033306791616098855
420.30021443888495, 0.03326233392051096
421.300929235168, 0.03321828497808915
422.3016440314511, 0.03317464066480666
423.3023588277341, 0.03313139690403317
424.3030736240172, 0.033088549665902044
425.30378842030024, 0.03304609496668765
426.30450321658327, 0.033004028868191926
427.30521801286636, 0.032962347477140504
428.3059328091494, 0.03292104694458809
429.3066476054325, 0.032880123465332735
430.3073624017155, 0.032839573277339155
431.3080771979986, 0.03279939266117082
432.30879199428165, 0.03275957793943048
433.3095067905647, 0.03272012547620942
434.3102215868478, 0.03268103167654481
435.3109363831308, 0.0326422929858853
436.3116511794139, 0.03260390588956464
437.31236597569693, 0.03256586691228332
438.31308077198, 0.03252817261759784
439.31379556826306, 0.032490819607417586
440.3145103645461, 0.032453804521509366
441.3152251608292, 0.03241712403700924
442.3159399571122, 0.03238077486794152
443.3166547533953, 0.03234475376474526
444.31736954967835, 0.032309057513807214
445.31808434596144, 0.03227368293700215
446.3187991422445, 0.03223862689123976
447.31951393852756, 0.03220388626801829
448.3202287348106, 0.03216945799298465
449.32094353109363, 0.032135339025501086
450.3216583273767, 0.032101526358218155
451.32237312365976, 0.03206801701665399
452.32308791994285, 0.03203480805877948
453.3238027162259, 0.032001896574609896
454.324517512509, 0.03196927968580202
455.325232308792, 0.031936954545257384
456.3259471050751, 0.03190491833673123
457.32666190135814, 0.03187316827444698
458.32737669764117, 0.031841701602716474
459.32809149392426, 0.03181051559556546
460.3288062902073, 0.031779607556364574
461.3295210864904, 0.0317489748174657
462.3302358827734, 0.031718614739843255
463.3309506790565, 0.03168852471274099
464.33166547533955, 0.03165870215332337
465.3323802716226, 0.03162914450633244
466.3330950679057, 0.031599849243749034
467.3338098641887, 0.031570813864459195
468.3345246604718, 0.03154203589392511
469.33523945675483, 0.031513512883860645
470.3359542530379, 0.03148524241191173
471.33666904932096, 0.03145722208134091
472.337383845604, 0.03142944952071649
473.3380986418871, 0.03140192238360608
474.3388134381701, 0.0313746383482743
475.3395282344532, 0.03134759511738486
476.34024303073625, 0.03132079041770655
477.34095782701934, 0.03129422199982363
478.3416726233024, 0.031267887637849934
479.34238741958546, 0.03124178512914719
480.3431022158685, 0.03121591229404713
481.34381701215153, 0.03119026697557733
482.3445318084346, 0.031164847039191
483.34524660471766, 0.031139650372500462
484.34596140100075, 0.031114674885014106
485.3466761972838, 0.031089918507877238
486.3473909935669, 0.031065379193616165
487.3481057898499, 0.031041054915886084
488.348820586133, 0.031016943669222106
489.34953538241604, 0.03099304346879391
490.35025017869907, 0.03096935235016353
491.35096497498216, 0.03094586836904656
492.3516797712652, 0.030922589601076547
493.3523945675483, 0.030899514141572586
494.3531093638313, 0.030876640105309855
495.3538241601144, 0.030853965626293587
496.35453895639745, 0.030831488857535765
497.3552537526805, 0.030809207970835
498.3559685489636, 0.030787121156559166
499.3566833452466, 0.030765226623431136
500.3573981415297, 0.030743522598317183
501.35811293781273, 0.030722007326018364
502.3588277340958, 0.030700679069064596
503.35954253037886, 0.03067953610751141
504.3602573266619, 0.030658576738739417
505.360972122945, 0.03063779927725647
506.361686919228, 0.030617202054502416
507.3624017155111, 0.030596783418656376
508.36311651179415, 0.03057654173444656
509.36383130807724, 0.03055647538296254
510.3645461043603, 0.03053658276147009
511.36526090064336, 0.03051686228322841
512.3659756969264, 0.030497312377309523
513.3666904932095, 0.03047793148842034
514.3674052894925, 0.03045871807672681
515.3681200857756, 0.03043967061768039
516.3688348820586, 0.030420787601846806
517.3695496783417, 0.030402067534737027
518.3702644746247, 0.030383508936640324
519.3709792709078, 0.03036511034245955
520.3716940671909, 0.030346870301548538
521.3724088634739, 0.03032878737755155
522.373123659757, 0.030310860148244797
523.3738384560401, 0.030293087205379887
524.3745532523232, 0.030275467154529417
525.3752680486061, 0.030257998614934455
526.3759828448892, 0.030240680219353933
527.3766976411723, 0.030223510613915965
528.3774124374554, 0.03020648845797108
529.3781272337384, 0.030189612423947288
530.3788420300215, 0.030172881197206864
531.3795568263046, 0.03015629347590513
532.3802716225875, 0.030139847970850807
533.3809864188706, 0.030123543405368318
534.3817012151537, 0.030107378515161567
535.3824160114368, 0.03009135204817968
536.3831308077198, 0.03007546276448429
537.3838456040029, 0.03005970943611836
538.384560400286, 0.03004409084697682
539.385275196569, 0.03002860579267878
540.385989992852, 0.030013253080441157
541.3867047891351, 0.029998031528954056
542.3874195854182, 0.029982939968257634
543.3881343817012, 0.029967977239620313
544.3888491779843, 0.02995314219541881
545.3895639742674, 0.02993843369901935
546.3902787705504, 0.029923850624660405
547.3909935668335, 0.02990939185733698
548.3917083631165, 0.029895056292686132
549.3924231593996, 0.02988084283687402
550.3931379556826, 0.029866750406484312
551.3938527519657, 0.02985277792840782
552.3945675482488, 0.029838924339733616
553.3952823445318, 0.029825188587641382
554.3959971408149, 0.02981156962929504
555.396711937098, 0.02979806643173785
556.397426733381, 0.029784677971788416
557.398141529664, 0.029771403235938305
558.3988563259471, 0.029758241220250614
559.3995711222302, 0.0297451909302599
560.4002859185132, 0.029732251380873344
561.4010007147963, 0.029719421596272822
562.4017155110794, 0.029706700609818542
563.4024303073625, 0.029694087463953484
564.4031451036454, 0.029681581210109075
565.4038598999285, 0.029669180908612123
566.4045746962116, 0.02965688562859263
567.4052894924947, 0.029644694447892833
568.4060042887777, 0.02963260645297721
569.4067190850608, 0.02962062073884369
570.4074338813439, 0.02960873640893576
571.4081486776269, 0.02959695257505562
572.40886347391, 0.0295852683572785
573.409578270193, 0.029573682883867695
574.4102930664761, 0.02956219529119096
575.4110078627591, 0.029550804723637483
576.4117226590422, 0.02953951033353615
577.4124374553253, 0.029528311281074505
578.4131522516083, 0.029517206734218808
579.4138670478914, 0.02950619586863496
580.4145818441744, 0.029495277867610418
581.4152966404575, 0.02948445192197675
582.4160114367405, 0.029473717230033405
583.4167262330236, 0.029463072997472164
584.4174410293067, 0.029452518437302525
585.4181558255897, 0.02944205276977791
586.4188706218728, 0.02943167522232271
587.4195854181559, 0.029421385029460123
588.420300214439, 0.029411181432740997
589.4210150107219, 0.029401063680673186
590.421729807005, 0.029391031028651943
591.4224446032881, 0.02938108273889104
592.4231593995712, 0.029371218080354578
593.4238741958542, 0.02936143632868964
594.4245889921373, 0.02935173676615977
595.4253037884204, 0.029342118681579075
596.4260185847033, 0.02933258137024702
597.4267333809864, 0.029323124133884226
598.4274481772695, 0.029313746280568646
599.4281629735526, 0.029304447124672693
600.4288777698356, 0.029295225986800965
601.4295925661187, 0.029286082193728684
602.4303073624018, 0.029277015078340844
603.4310221586848, 0.029268023979571917
604.4317369549678, 0.029259108242346447
605.4324517512509, 0.02925026721752008
606.433166547534, 0.02924150026182134
607.433881343817, 0.029232806737794118
608.4345961401001, 0.029224186013740574
609.4353109363832, 0.029215637463664946
610.4360257326662, 0.02920716046721778
611.4367405289493, 0.029198754409640787
612.4374553252323, 0.029190418681712415
613.4381701215154, 0.029182152679693877
614.4388849177984, 0.029173955805275886
615.4395997140815, 0.02916582746552588
616.4403145103646, 0.029157767072835863
617.4410293066476, 0.029149774044870815
618.4417441029307, 0.029141847804517593
619.4424588992138, 0.02913398777983449
620.4431736954969, 0.029126193404001292
621.4438884917798, 0.029118464115269856
622.4446032880629, 0.029110799356915237
623.445318084346, 0.029103198577187298
624.446032880629, 0.029095661229262895
625.4467476769121, 0.029088186771198597
626.4474624731952, 0.029080774665883807
627.4481772694783, 0.029073424380994473
628.4488920657612, 0.029066135388947294
629.4496068620443, 0.029058907166854265
630.4503216583274, 0.029051739196478018
631.4510364546105, 0.029044630964187225
632.4517512508935, 0.029037581960912884
633.4524660471766, 0.029030591682104746
634.4531808434597, 0.029023659627688412
635.4538956397427, 0.02901678530202273
636.4546104360257, 0.029009968213857738
637.4553252323088, 0.029003207876293034
638.4560400285919, 0.028996503806736625
639.4567548248749, 0.02898985552686403
640.457469621158, 0.028983262562578018
641.4581844174411, 0.028976724443968687
642.4588992137241, 0.02897024070527393
643.4596140100072, 0.02896381088484036
644.4603288062902, 0.02895743452508461
645.4610436025733, 0.028951111172455045
646.4617583988563, 0.028944840377393904
647.4624731951394, 0.02893862169429976
648.4631879914225, 0.02893245468149045
649.4639027877055, 0.02892633890116632
650.4646175839886, 0.02892027391937395
651.4653323802717, 0.028914259305970073
652.4660471765548, 0.028908294634586076
653.4667619728377, 0.028902379482592718
654.4674767691208, 0.028896513431065293
655.4681915654039, 0.028890696064749047
656.468906361687, 0.0288849269720251
657.46962115797, 0.028879205744876582
658.4703359542531, 0.028873531978855192
659.4710507505362, 0.028867905273048076
660.4717655468191, 0.028862325230044977
661.4724803431022, 0.02885679145590593
662.4731951393853, 0.028851303560128928
663.4739099356684, 0.02884586115561829
664.4746247319514, 0.02884046385865315
665.4753395282345, 0.02883511128885627
666.4760543245176, 0.028829803069163197
667.4767691208006, 0.028824538825791758
668.4774839170836, 0.02881931818821175
669.4781987133667, 0.028814140789115178
670.4789135096498, 0.028809006264386525
671.4796283059328, 0.028803914253073413
672.4803431022159, 0.028798864397357658
673.481057898499, 0.028793856342526427
674.481772694782, 0.028788889736943917
675.4824874910651, 0.028783964232023066
676.4832022873481, 0.028779079482197756
677.4839170836312, 0.02877423514489515
678.4846318799142, 0.028769430880508387
679.4853466761973, 0.028764666352369527
680.4860614724804, 0.028759941226722763
681.4867762687634, 0.028755255172697808
682.4874910650465, 0.02875060786228372
683.4882058613296, 0.028745998970302944
684.4889206576127, 0.02874142817438543
685.4896354538956, 0.02873689515494321
686.4903502501787, 0.02873239959514519
687.4910650464618, 0.028727941180892103
688.4917798427448, 0.02872351960079174
689.4924946390279, 0.02871913454613451
690.493209435311, 0.02871478571086913
691.4939242315941, 0.02871047279157861
692.494639027877, 0.028706195487456482
693.4953538241601, 0.028701953500283196
694.4960686204432, 0.0286977465344028
695.4967834167263, 0.02869357429669987
696.4974982130093, 0.028689436496576595
697.4982130092924, 0.02868533284593018
698.4989278055755, 0.028681263059130314
699.4996426018585, 0.028677226852997013
700.5003573981415, 0.028673223946778674
701.5010721944246, 0.02866925406213013
702.5017869907077, 0.02866531692309125
703.5025017869907, 0.028661412256065392
704.5032165832738, 0.028657539789798406
705.5039313795569, 0.028653699255357584
706.5046461758399, 0.028649890386110904
707.505360972123, 0.028646112917706475
708.506075768406, 0.028642366588052224
709.5067905646891, 0.02863865113729563
710.5075053609721, 0.02863496630780388
711.5082201572552, 0.028631311844143973
712.5089349535383, 0.02862768749306323
713.5096497498213, 0.02862409300346977
714.5103645461044, 0.028620528126413414
715.5110793423875, 0.02861699261506655
716.5117941386706, 0.028613486224705335
717.5125089349535, 0.02861000871269104
718.5132237312366, 0.028606559838451475
719.5139385275197, 0.028603139363462742
720.5146533238028, 0.028599747051231052
721.5153681200858, 0.028596382667274708
722.5160829163689, 0.02859304597910642
723.516797712652, 0.02858973675621553
724.5175125089349, 0.028586454770050642
725.518227305218, 0.028583199794002253
726.5189421015011, 0.028579971603385646
727.5196568977842, 0.028576769975423886
728.5203716940672, 0.028573594689231006
729.5210864903503, 0.02857044552579542
730.5218012866334, 0.02856732226796322
731.5225160829164, 0.02856422470042207
732.5232308791994, 0.028561152609684833
733.5239456754825, 0.028558105784073536
734.5246604717656, 0.02855508401370356
735.5253752680486, 0.028552087090467856
736.5260900643317, 0.028549114808021338
737.5268048606148, 0.028546166961765415
738.5275196568978, 0.02854324334883268
739.5282344531809, 0.028540343768071744
740.528949249464, 0.028537468020032212
741.529664045747, 0.028534615906949865
742.53037884203, 0.02853178723273177
743.5310936383131, 0.02852898180294181
744.5318084345962, 0.028526199424786073
745.5325232308792, 0.02852343990709864
746.5332380271623, 0.028520703060327238
747.5339528234454, 0.028517988696519312
748.5346676197285, 0.028515296629307973
749.5353824160114, 0.02851262667389819
750.5360972122945, 0.028509978647053062
751.5368120085776, 0.028507352367080407
752.5375268048606, 0.02850474765381915
753.5382416011437, 0.028502164328626088
754.5389563974268, 0.028499602214362693
755.5396711937099, 0.028497061135381987
756.5403859899928, 0.02849454091751562
757.5411007862759, 0.028492041388061107
758.541815582559, 0.028489562375768943
759.5425303788421, 0.0284871037108302
760.5432451751251, 0.02848466522486388
761.5439599714082, 0.028482246750904577
762.5446747676913, 0.02847984812339033
763.5453895639743, 0.028477469178150326
764.5461043602573, 0.028475109752392952
765.5468191565404, 0.028472769684693835
766.5475339528235, 0.02847044881498405
767.5482487491065, 0.02846814698453837
768.5489635453896, 0.028465864035963725
769.5496783416727, 0.02846359981318761
770.5503931379557, 0.028461354161446788
771.5511079342388, 0.02845912692727593
772.5518227305218, 0.028456917958496447
773.5525375268049, 0.028454727104205452
774.5532523230879, 0.02845255421476465
775.553967119371, 0.028450399141789588
776.5546819156541, 0.02844826173813878
777.5553967119371, 0.028446141857903066
778.5561115082202, 0.02844403935639493
779.5568263045033, 0.028441954090138104
780.5575411007864, 0.028439885916857095
781.5582558970693, 0.028437834695466915
782.5589706933524, 0.028435800286062823
783.5596854896355, 0.028433782549910244
784.5604002859186, 0.028431781349434693
785.5611150822016, 0.02842979654821182
786.5618298784847, 0.02842782801095757
787.5625446747678, 0.02842587560351846
788.5632594710507, 0.028423939192861816
789.5639742673338, 0.0284220186470662
790.5646890636169, 0.02842011383531197
791.5654038599, 0.028418224627871778
792.566118656183, 0.028416350896101256
793.5668334524661, 0.02841449251242976
794.5675482487492, 0.028412649350351163
795.5682630450322, 0.028410821284414866
796.5689778413152, 0.028409008190216654
797.5696926375983, 0.02840720994438985
798.5704074338814, 0.02840542642459643
799.5711222301644, 0.028403657509518287
800.5718370264475, 0.02840190307884847
801.5725518227306, 0.02840016301328266
802.5732666190136, 0.028398437194510538
803.5739814152967, 0.02839672550520731
804.5746962115797, 0.028395027829025473
805.5754110078628, 0.028393344050586293
806.5761258041458, 0.02839167405547176
807.5768406004289, 0.0283900177302162
808.577555396712, 0.028388374962298343
809.578270192995, 0.028386745640133278
810.5789849892781, 0.02838512965306442
811.5796997855612, 0.02838352689135573
812.5804145818443, 0.028381937246183785
813.5811293781272, 0.02838036060963015
814.5818441744103, 0.02837879687467358
815.5825589706934, 0.028377245935182517
816.5832737669764, 0.02837570768590752
817.5839885632595, 0.02837418202247364
818.5847033595426, 0.028372668841373266
819.5854181558257, 0.028371168039958632
820.5861329521086, 0.028369679516434494
821.5868477483917, 0.02836820316985104
822.5875625446748, 0.028366738900096614
823.5882773409579, 0.028365286607890682
824.5889921372409, 0.028363846194776804
825.589706933524, 0.02836241756311566
826.5904217298071, 0.028361000616078113
827.59113652609, 0.028359595257638433
828.5918513223731, 0.028358201392567468
829.5925661186562, 0.028356818926425865
830.5932809149393, 0.028355447765557477
831.5939957112223, 0.02835408781708271
832.5947105075054, 0.028352738988892016
833.5954253037885, 0.028351401189639355
834.5961401000715, 0.028350074328735726
835.5968548963546, 0.02834875831634288
836.5975696926376, 0.02834745306336689
837.5982844889207, 0.028346158481451972
838.5989992852037, 0.028344874482974184
839.5997140814868, 0.028343600981035333
840.6004288777699, 0.028342337889456764
841.6011436740529, 0.02834108512277341
842.601858470336, 0.028339842596227766
843.6025732666191, 0.028338610225763873
844.6032880629022, 0.028337387928021467
845.6040028591851, 0.028336175620330136
846.6047176554682, 0.02833497322070348
847.6054324517513, 0.028333780647833415
848.6061472480344, 0.028332597821084396
849.6068620443174, 0.028331424660487887
850.6075768406005, 0.028330261086736634
851.6082916368836, 0.028329107021179172
852.6090064331665, 0.028327962385814354
853.6097212294496, 0.02832682710328579
854.6104360257327, 0.028325701096876543
855.6111508220158, 0.028324584290503718
856.6118656182988, 0.02832347660871315
857.6125804145819, 0.028322377976674133
858.613295210865, 0.02832128832017417
859.614010007148, 0.02832020756561383
860.614724803431, 0.02831913564000161
861.6154395997141, 0.028318072470948856
862.6161543959972, 0.02831701798666459
863.6168691922802, 0.028315972115950692
864.6175839885633, 0.028314934788196806
865.6182987848464, 0.028313905933375485
866.6190135811294, 0.028312885482037267
867.6197283774125, 0.028311873365305874
868.6204431736955, 0.028310869514873438
869.6211579699786, 0.02830987386299567
870.6218727662616, 0.028308886342487242
871.6225875625447, 0.028307906886717023
872.6233023588278, 0.02830693542960354
873.6240171551108, 0.02830597190561031
874.6247319513939, 0.028305016249741324
875.625446747677, 0.02830406839753654
876.62616154396, 0.02830312828506739
877.626876340243, 0.028302195848932312
878.6275911365261, 0.02830127102625243
879.6283059328092, 0.028300353754667162
880.6290207290922, 0.028299443972329835
881.6297355253753, 0.028298541617903482
882.6304503216584, 0.02829764663055655
883.6311651179415, 0.028296758949958672
884.6318799142244, 0.028295878516276535
885.6325947105075, 0.028295005270169673
886.6333095067906, 0.02829413915278647
887.6340243030737, 0.028293280105759933
888.6347390993567, 0.02829242807120377
889.6354538956398, 0.028291582991708367
890.6361686919229, 0.0282907448103368
891.6368834882059, 0.028289913470620855
892.637598284489, 0.028289088916557223
893.638313080772, 0.02828827109260359
894.6390278770551, 0.028287459943674775
895.6397426733381, 0.02828665541513894
896.6404574696212, 0.028285857452813836
897.6411722659043, 0.02828506600296303
898.6418870621873, 0.02828428101229224
899.6426018584704, 0.02828350242794563
900.6433166547534, 0.028282730197502163
901.6440314510365, 0.028281964268972015
902.6447462473195, 0.028281204590793002
903.6454610436026, 0.02828045111182694
904.6461758398857, 0.02827970378135621
905.6468906361687, 0.028278962549080244
906.6476054324518, 0.02827822736511204
907.6483202287349, 0.02827749817997475
908.649035025018, 0.028276774944598234
909.6497498213009, 0.028276057610315784
910.650464617584, 0.028275346128860672
911.6511794138671, 0.028274640452362842
912.6518942101502, 0.028273940533345688
913.6526090064332, 0.02827324632472278
914.6533238027163, 0.028272557779794455
915.6540385989994, 0.028271874852244885
916.6547533952823, 0.02827119749613871
917.6554681915654, 0.028270525665917947
918.6561829878485, 0.02826985931639881
919.6568977841316, 0.028269198402768713
920.6576125804146, 0.02826854288058306
921.6583273766977, 0.028267892705762278
922.6590421729808, 0.028267247834588824
923.6597569692638, 0.028266608223704085
924.6604717655468, 0.02826597383010547
925.6611865618299, 0.02826534461114347
926.661901358113, 0.028264720524518696
927.662616154396, 0.02826410152827902
928.6633309506791, 0.02826348758081664
929.6640457469622, 0.028262878640865373
930.6647605432452, 0.02826227466749761
931.6654753395283, 0.02826167562012168
932.6661901358113, 0.02826108145847902
933.6669049320944, 0.028260492142641414
934.6676197283774, 0.028259907633008292
935.6683345246605, 0.028259327890303977
936.6690493209436, 0.028258752875574993
937.6697641172266, 0.02825818255018747
938.6704789135097, 0.02825761687582443
939.6711937097928, 0.02825705581448322
940.6719085060759, 0.028256499328472833
941.6726233023588, 0.02825594738041147
942.6733380986419, 0.02825539993322381
943.674052894925, 0.02825485695013867
944.674767691208, 0.02825431839468633
945.6754824874911, 0.028253784230696133
946.6761972837742, 0.028253254422293966
947.6769120800573, 0.02825272893389986
948.6776268763402, 0.028252207730225496
949.6783416726233, 0.0282516907762719
950.6790564689064, 0.028251178037326914
951.6797712651895, 0.028250669478962976
952.6804860614725, 0.028250165067034688
953.6812008577556, 0.028249664767676454
954.6819156540387, 0.02824916854730023
955.6826304503217, 0.02824867637259328
956.6833452466047, 0.028248188210515814
957.6840600428878, 0.028247704028298723
958.6847748391709, 0.028247223793441436
959.6854896354539, 0.02824674747370966
960.686204431737, 0.028246275037133204
961.6869192280201, 0.028245806452003717
962.6876340243031, 0.028245341686872674
963.6883488205862, 0.028244880710549137
964.6890636168692, 0.028244423492097583
965.6897784131523, 0.028243970000835963
966.6904932094353, 0.028243520206333497
967.6912080057184, 0.028243074078408564
968.6919228020015, 0.02824263158712674
969.6926375982845, 0.02824219270279872
970.6933523945676, 0.028241757395978364
971.6940671908507, 0.028241325637460547
972.6947819871338, 0.02824089739827936
973.6954967834167, 0.028240472649705996
974.6962115796998, 0.02824005136324684
975.6969263759829, 0.028239633510641567
976.697641172266, 0.02823921906386117
977.698355968549, 0.02823880799510609
978.6990707648321, 0.028238400276804302
979.6997855611152, 0.028237995881609516
980.7005003573981, 0.02823759478239917
981.7012151536812, 0.028237196952272746
982.7019299499643, 0.028236802364549837
983.7026447462474, 0.028236410992768392
984.7033595425304, 0.02823602281068292
985.7040743388135, 0.028235637792262663
986.7047891350966, 0.028235255911689884
987.7055039313796, 0.02823487714335807
988.7062187276626, 0.02823450146187021
989.7069335239457, 0.028234128842037073
990.7076483202288, 0.028233759258875533
991.7083631165118, 0.0282333926876068
992.7090779127949, 0.02823302910365481
993.709792709078, 0.02823266848264454
994.710507505361, 0.02823231080040034
995.711222301644, 0.02823195603294428
996.7119370979271, 0.02823160415649453
997.7126518942102, 0.028231255147463847
998.7133666904932, 0.02823090898245784
999.7140814867763, 0.02823056563827341
1000.7147962830594, 0.028230225091897265
1001.7155110793424, 0.02822988732050426
1002.7162258756255, 0.028229552301455924
1003.7169406719086, 0.028229220012298873
1004.7176554681917, 0.028228890430763334
1005.7183702644746, 0.0282285635347616
1006.7190850607577, 0.028228239302386555
1007.7197998570408, 0.028227917711910203
1008.7205146533238, 0.02822759874178214
1009.7212294496069, 0.028227282370628187
1010.72194424589, 0.02822696857724886
1011.7226590421731, 0.02822665734061801
1012.723373838456, 0.0282263486398813
1013.7240886347391, 0.028226042454354897
1014.7248034310222, 0.028225738763523987
1015.7255182273053, 0.02822543754704148
1016.7262330235883, 0.02822513878472655
1017.7269478198714, 0.02822484245656334
1018.7276626161545, 0.02822454854269951
1019.7283774124375, 0.02822425702344501
1020.7290922087205, 0.028223967879270638
1021.7298070050036, 0.028223681090806883
1022.7305218012867, 0.028223396638842414
1023.7312365975697, 0.028223114504322917
1024.7319513938528, 0.02822283466834975
1025.732666190136, 0.028222557112178717
1026.733380986419, 0.028222281817218746
1027.734095782702, 0.028222008765030636
1028.734810578985, 0.02822173793732589
1029.735525375268, 0.02822146931596536
1030.7362401715511, 0.028221202882958107
1031.7369549678342, 0.028220938620460195
1032.7376697641173, 0.028220676510773382
1033.7383845604004, 0.028220416536344054
1034.7390993566835, 0.02822015867976195
1035.7398141529663, 0.028219902923759095
1036.7405289492494, 0.028219649251208408
1037.7412437455325, 0.02821939764512284
1038.7419585418156, 0.028219148088654007
1039.7426733380987, 0.028218900565091156
1040.7433881343818, 0.02821865505785998
1041.744102930665, 0.028218411550521596
1042.7448177269478, 0.028218170026771315
1043.7455325232308, 0.02821793047043757
1044.746247319514, 0.02821769286548095
1045.746962115797, 0.02821745719599293
1046.7476769120801, 0.028217223446194966
1047.7483917083632, 0.028216991600437252
1048.7491065046463, 0.02821676164319784
1049.7498213009292, 0.028216533559081505
1050.7505360972123, 0.028216307332818706
1051.7512508934954, 0.028216082949264608
1052.7519656897784, 0.028215860393397966
1053.7526804860615, 0.028215639650320246
1054.7533952823446, 0.028215420705254474
1055.7541100786277, 0.028215203543544377
1056.7548248749108, 0.02821498815065324
1057.7555396711937, 0.0282147745121631
1058.7562544674768, 0.028214562613773697
1059.7569692637599, 0.02821435244130139
1060.757684060043, 0.028214143980678473
1061.758398856326, 0.028213937217951932
1062.7591136526091, 0.028213732139282747
1063.7598284488922, 0.0282135287309448
1064.760543245175, 0.028213326979323973
1065.7612580414582, 0.02821312687091736
1066.7619728377413, 0.028212928392332196
1067.7626876340244, 0.028212731530285026
1068.7634024303075, 0.02821253627160081
1069.7641172265905, 0.02821234260321204
1070.7648320228736, 0.02821215051215783
1071.7655468191565, 0.028211959985583096
1072.7662616154396, 0.028211771010737633
1073.7669764117227, 0.02821158357497529
1074.7676912080058, 0.028211397665753146
1075.7684060042889, 0.028211213270630565
1076.769120800572, 0.028211030377268482
1077.769835596855, 0.028210848973428463
1078.770550393138, 0.02821066904697199
1079.771265189421, 0.02821049058585955
1080.771979985704, 0.02821031357814987
1081.7726947819872, 0.028210138011999113
1082.7734095782703, 0.028209963875660056
1083.7741243745534, 0.02820979115748137
1084.7748391708365, 0.02820961984590674
1085.7755539671193, 0.028209449929474117
1086.7762687634024, 0.02820928139681499
1087.7769835596855, 0.028209114236653624
1088.7776983559686, 0.028208948437806206
1089.7784131522517, 0.028208783989180208
1090.7791279485348, 0.028208620879773553
1091.7798427448179, 0.028208459098673946
1092.7805575411007, 0.0282082986350581
1093.7812723373838, 0.02820813947819099
1094.781987133667, 0.0282079816174252
1095.78270192995, 0.028207825042200145
1096.783416726233, 0.028207669742041325
1097.7841315225162, 0.028207515706559803
1098.7848463187993, 0.028207362925451243
1099.7855611150821, 0.028207211388495444
1100.7862759113652, 0.02820706108555552
1101.7869907076483, 0.02820691200657727
1102.7877055039314, 0.028206764141588535
1103.7884203002145, 0.02820661748069842
1104.7891350964976, 0.028206472014096744
1105.7898498927807, 0.02820632773205331
1106.7905646890636, 0.028206184624917276
1107.7912794853466, 0.028206042683116512
1108.7919942816297, 0.028205901897156962
1109.7927090779128, 0.028205762257621968
1110.793423874196, 0.02820562375517169
1111.794138670479, 0.028205486380542426
1112.794853466762, 0.028205350124546016
1113.795568263045, 0.02820521497806926
1114.796283059328, 0.028205080932073245
1115.7969978556112, 0.028204947977592734
1116.7977126518942, 0.02820481610573564
1117.7984274481773, 0.0282046853076824
1118.7991422444604, 0.028204555574685274
1119.7998570407435, 0.02820442689806792
1120.8005718370264, 0.028204299269224742
1121.8012866333095, 0.028204172679620297
1122.8020014295926, 0.028204047120788733
1123.8027162258757, 0.02820392258433318
1124.8034310221587, 0.028203799061925276
1125.8041458184418, 0.028203676545304576
1126.804860614725, 0.028203555026277968
1127.805575411008, 0.028203434496719106
1128.8062902072909, 0.02820331494856792
1129.807005003574, 0.028203196373830047
1130.807719799857, 0.02820307876457631
1131.8084345961402, 0.02820296211294214
1132.8091493924233, 0.028202846411127098
1133.8098641887063, 0.028202731651394374
1134.8105789849894, 0.028202617826070156
1135.8112937812723, 0.02820250492754327
1136.8120085775554, 0.028202392948264522
1137.8127233738385, 0.028202281880746242
1138.8134381701216, 0.02820217171756189
1139.8141529664047, 0.0282020624513454
1140.8148677626878, 0.028201954074790744
1141.8155825589708, 0.028201846580651474
1142.8162973552537, 0.028201739961740184
1143.8170121515368, 0.028201634210928077
1144.81772694782, 0.028201529321144454
1145.818441744103, 0.02820142528537626
1146.819156540386, 0.028201322096667557
1147.8198713366692, 0.028201219748119136
1148.8205861329523, 0.02820111823288806
1149.8213009292351, 0.028201017544187093
1150.8220157255182, 0.02820091767528438
1151.8227305218013, 0.02820081861950289
1152.8234453180844, 0.028200720370220013
1153.8241601143675, 0.028200622920867134
1154.8248749106506, 0.028200526264929193
1155.8255897069337, 0.028200430395944172
1156.8263045032165, 0.028200335307502777
1157.8270192994996, 0.028200240993247895
1158.8277340957827, 0.02820014744687423
1159.8284488920658, 0.02820005466212791
1160.829163688349, 0.02819996263280602
1161.829878484632, 0.028199871352756173
1162.830593280915, 0.028199780815876117
1163.831308077198, 0.028199691016113353
1164.832022873481, 0.0281996019474647
1165.8327376697641, 0.02819951360397589
1166.8334524660472, 0.02819942597974115
1167.8341672623303, 0.028199339068902898
1168.8348820586134, 0.02819925286565126
1169.8355968548965, 0.02819916736422367
1170.8363116511794, 0.028199082558904538
1171.8370264474624, 0.028198998444024844
1172.8377412437455, 0.028198915013961826
1173.8384560400286, 0.028198832263138414
1174.8391708363117, 0.028198750186023105
1175.8398856325948, 0.02819866877712941
1176.840600428878, 0.028198588031015544
1177.8413152251608, 0.028198507942284092
1178.8420300214439, 0.028198428505581574
1179.842744817727, 0.028198349715598172
1180.84345961401, 0.02819827156706731
1181.8441744102931, 0.028198194054765327
1182.8448892065762, 0.02819811717351114
1183.8456040028593, 0.02819804091816584
1184.8463187991424, 0.02819796528363244
1185.8470335954253, 0.028197890264855446
1186.8477483917084, 0.028197815856820557
1187.8484631879915, 0.028197742054554324
1188.8491779842745, 0.02819766885312385
1189.8498927805576, 0.028197596247636396
1190.8506075768407, 0.028197524233239093
1191.8513223731238, 0.028197452805118584
1192.8520371694067, 0.02819738195850081
1193.8527519656898, 0.028197311688650514
1194.8534667619729, 0.028197241990871067
1195.854181558256, 0.028197172860504077
1196.854896354539, 0.02819710429292915
1197.8556111508221, 0.02819703628356344
1198.8563259471052, 0.028196968827861553
1199.857040743388, 0.02819690192131505
1200.8577555396712, 0.028196835559452234
1201.8584703359543, 0.028196769737837846
1202.8591851322374, 0.028196704452072775
1203.8598999285205, 0.028196639697793693
1204.8606147248036, 0.02819657547067288
1205.8613295210866, 0.02819651176641783
1206.8620443173695, 0.028196448580771024
1207.8627591136526, 0.028196385909509604
1208.8634739099357, 0.028196323748445162
1209.8641887062188, 0.02819626209342333
1210.8649035025019, 0.028196200940323667
1211.865618298785, 0.028196140285059245
1212.866333095068, 0.028196080123576456
1213.867047891351, 0.02819602045185467
1214.867762687634, 0.028195961265906042
1215.868477483917, 0.028195902561775205
1216.8691922802002, 0.028195844335538994
1217.8699070764833, 0.02819578658330625
1218.8706218727664, 0.02819572930121746
1219.8713366690495, 0.02819567248544455
1220.8720514653323, 0.028195616132190657
1221.8727662616154, 0.02819556023768985
1222.8734810578985, 0.02819550479820683
1223.8741958541816, 0.028195449810036768
1224.8749106504647, 0.028195395269504965
1225.8756254467478, 0.028195341172966695
1226.8763402430309, 0.0281952875168069
1227.8770550393137, 0.02819523429743998
1228.8777698355968, 0.028195181511309526
1229.87848463188, 0.028195129154888084
1230.879199428163, 0.028195077224676977
1231.879914224446, 0.028195025717205963
1232.8806290207292, 0.028194974629033143
1233.8813438170123, 0.028194923956744576
1234.8820586132952, 0.028194873696954153
1235.8827734095782, 0.028194823846303375
1236.8834882058613, 0.02819477440146105
1237.8842030021444, 0.02819472535912315
1238.8849177984275, 0.028194676716012522
1239.8856325947106, 0.028194628468878772
1240.8863473909937, 0.028194580614497915
1241.8870621872766, 0.028194533149672216
1242.8877769835597, 0.028194486071230023
1243.8884917798428, 0.028194439376025525
1244.8892065761258, 0.028194393060938495
1245.889921372409, 0.028194347122874126
1246.890636168692, 0.028194301558762836
1247.8913509649751, 0.028194256365560028
1248.892065761258, 0.028194211540245876
1249.892780557541, 0.02819416707982519
1250.8934953538242, 0.02819412298132716
1251.8942101501073, 0.02819407924180518
1252.8949249463903, 0.02819403585833663
1253.8956397426734, 0.028193992828022676
1254.8963545389565, 0.02819395014798811
1255.8970693352396, 0.028193907815381135
1256.8977841315225, 0.028193865827373186
1257.8984989278056, 0.028193824181158733
1258.8992137240887, 0.02819378287395505
1259.8999285203718, 0.028193741903002167
1260.9006433166549, 0.028193701265562508
1261.901358112938, 0.028193660958920782
1262.902072909221, 0.028193620980383877
1263.902787705504, 0.0281935813272806
1264.903502501787, 0.028193541996961453
1265.90421729807, 0.02819350298679856
1266.9049320943532, 0.028193464294185462
1267.9056468906363, 0.028193425916536886
1268.9063616869194, 0.02819338785128863
1269.9070764832024, 0.028193350095897372
1270.9077912794853, 0.028193312647840515
1271.9085060757684, 0.028193275504615957
1272.9092208720515, 0.02819323866374203
1273.9099356683346, 0.02819320212275724
1274.9106504646177, 0.02819316587922016
1275.9113652609008, 0.0281931299307092
1276.9120800571839, 0.028193094274822562
1277.9127948534667, 0.028193058909177934
1278.9135096497498, 0.028193023831412416
1279.914224446033, 0.028192989039182423
1280.914939242316, 0.028192954530163343
1281.915654038599, 0.02819292030204956
1282.9163688348822, 0.028192886352554236
1283.9170836311653, 0.02819285267940913
1284.9177984274481, 0.028192819280364472
1285.9185132237312, 0.02819278615318884
1286.9192280200143, 0.028192753295668966
1287.9199428162974, 0.02819272070560955
1288.9206576125805, 0.028192688380833254
1289.9213724088636, 0.028192656319180432
1290.9220872051467, 0.028192624518509034
1291.9228020014295, 0.02819259297669441
1292.9235167977126, 0.028192561691629262
1293.9242315939957, 0.02819253066122344
1294.9249463902788, 0.028192499883403804
1295.925661186562, 0.028192469356114067
1296.926375982845, 0.028192439077314738
1297.927090779128, 0.028192409044982908
1298.927805575411, 0.02819237925711213
1299.928520371694, 0.0281923497117123
1300.9292351679771, 0.028192320406809544
1301.9299499642602, 0.02819229134044602
1302.9306647605433, 0.028192262510679862
1303.9313795568264, 0.028192233915584983
1304.9320943531095, 0.028192205553251012
1305.9328091493924, 0.028192177421783114
1306.9335239456755, 0.02819214951930189
1307.9342387419586, 0.0281921218439432
1308.9349535382416, 0.02819209439385814
1309.9356683345247, 0.028192067167212852
1310.9363831308078, 0.02819204016218836
1311.937097927091, 0.028192013376980567
1312.937812723374, 0.028191986809800063
1313.9385275196569, 0.028191960458871963
1314.93924231594, 0.028191934322435823
1315.939957112223, 0.028191908398745556
1316.9406719085061, 0.028191882686069307
1317.9413867047892, 0.02819185718268932
1318.9421015010723, 0.02819183188690181
1319.9428162973554, 0.02819180679701688
1320.9435310936383, 0.028191781911358328
1321.9442458899214, 0.0281917572282637
1322.9449606862045, 0.02819173274608402
1323.9456754824876, 0.02819170846318373
1324.9463902787707, 0.028191684377940618
1325.9471050750537, 0.028191660488745652
1326.9478198713368, 0.028191636794002967
1327.9485346676197, 0.028191613292129585
1328.9492494639028, 0.028191589981555493
1329.9499642601859, 0.028191566860723428
1330.950679056469, 0.02819154392808883
1331.951393852752, 0.028191521182119695
1332.9521086490352, 0.028191498621296517
1333.9528234453182, 0.028191476244112106
1334.953538241601, 0.02819145404907159
1335.9542530378842, 0.028191432034692248
1336.9549678341673, 0.028191410199503445
1337.9556826304504, 0.02819138854204652
1338.9563974267335, 0.02819136706087468
1339.9571122230166, 0.028191345754552906
1340.9578270192997, 0.02819132462165789
1341.9585418155825, 0.02819130366077786
1342.9592566118656, 0.028191282870512598
1343.9599714081487, 0.028191262249473215
1344.9606862044318, 0.02819124179628221
1345.961401000715, 0.02819122150957324
1346.962115796998, 0.028191201387991114
1347.962830593281, 0.028191181430191628
1348.963545389564, 0.028191161634841626
1349.964260185847, 0.02819114200061869
1350.9649749821301, 0.02819112252621118
1351.9656897784132, 0.028191103210318213
1352.9664045746963, 0.02819108405164945
1353.9671193709794, 0.02819106504892506
1354.9678341672625, 0.028191046200875647
1355.9685489635453, 0.028191027506242104
1356.9692637598284, 0.028191008963775608
1357.9699785561115, 0.028190990572237506
1358.9706933523946, 0.028190972330399224
1359.9714081486777, 0.02819095423704216
1360.9721229449608, 0.028190936290957716
1361.972837741244, 0.02819091849094705
1362.9735525375268, 0.028190900835821125
1363.9742673338098, 0.02819088332440052
1364.974982130093, 0.028190865955515513
1365.975696926376, 0.028190848728005837
1366.9764117226591, 0.02819083164072069
1367.9771265189422, 0.02819081469251863
1368.9778413152253, 0.028190797882267526
1369.9785561115082, 0.02819078120884444
1370.9792709077913, 0.02819076467113561
1371.9799857040744, 0.028190748268036282
1372.9807005003574, 0.028190731998450777
1373.9814152966405, 0.02819071586129227
1374.9821300929236, 0.028190699855482795
1375.9828448892067, 0.02819068397995319
1376.9835596854896, 0.028190668233642965
1377.9842744817727, 0.02819065261550029
1378.9849892780558, 0.02819063712448189
1379.9857040743389, 0.028190621759552982
1380.986418870622, 0.028190606519687175
1381.987133666905, 0.028190591403866483
1382.9878484631881, 0.028190576411081192
1383.9885632594712, 0.02819056154032979
1384.989278055754, 0.028190546790618914
1385.9899928520372, 0.02819053216096335
1386.9907076483203, 0.028190517650385816
1387.9914224446034, 0.028190503257917054
1388.9921372408864, 0.02819048898259566
1389.9928520371695, 0.028190474823468065
1390.9935668334526, 0.028190460779588453
1391.9942816297355, 0.028190446850018754
1392.9949964260186, 0.028190433033828458
1393.9957112223017, 0.028190419330094717
1394.9964260185848, 0.02819040573790211
1395.9971408148679, 0.028190392256342726
1396.997855611151, 0.028190378884516046
1397.998570407434, 0.028190365621528837
1398.999285203717, 0.028190352466495164
1400.0, 0.02819033941853632


==> CheckingTheAccuracyFinalExperiments/Gnuplots/S_5_approximate_secondCase.csv <==
T, Result
0.0, 1.0
175.0, 0.085848550473928
350.0, 0.03767936837986376
525.0, 0.03026453258010517
700.0, 0.0286752214683096
875.0, 0.028304660166381782
1050.0, 0.028299007415980685
1225.0, 0.028299007415980685
1400.0, 0.028299007415980685


==> CheckingTheAccuracyFinalExperiments/Gnuplots/S_5_approximate_thirdCase.csv <==
T, Result
0.0, 1.0
100.0, 0.18719634819299985
200.0, 0.07114586613400069
300.0, 0.04334995768480098
400.0, 0.034250264599524224
500.0, 0.030751253433559313
600.0, 0.029299168884734154
700.0, 0.0286752214683096
800.0, 0.02840290393756216
900.0, 0.028299007415980685
1000.0, 0.028299007415980685
1100.0, 0.028299007415980685
1200.0, 0.028299007415980685
1300.0, 0.028299007415980685
1400.0, 0.028299007415980685


==> CheckingTheAccuracyFinalExperiments/Gnuplots/S_5_exact_firstCase.csv <==
T, Result
0.0, 1.0
175.0, 0.08584845457872238
350.0, 0.03767935649426831
525.0, 0.030264530191184563
700.0, 0.028971569516415666
875.0, 0.028971569516415666
1050.0, 0.028971569516415666
1225.0, 0.028971569516415666
1400.0, 0.028971569516415666


==> CheckingTheAccuracyFinalExperiments/Gnuplots/S_5_exact_secondCase.csv <==
T, Result
0.0, 1.0
170.0, 0.07201870695019578
340.0, 0.030902433865674477
510.0, 0.025001791738532387
680.0, 0.02378767671871628
850.0, 0.023525968530888813
1020.0, 0.023525968530888813
1190.0, 0.023525968530888813
1360.0, 0.023525968530888813


==> CheckingTheAccuracyFinalExperiments/Gnuplots/S_5_exact_thirdCase.csv <==
T, Result
0.0, 1.0
125.0, 0.10458166771854933
250.0, 0.03692145540516601
375.0, 0.0249063118262273
500.0, 0.021745792116819145
625.0, 0.02078324658541111
750.0, 0.02047475485189453
875.0, 0.02040062952519845
1000.0, 0.02040062952519845
1125.0, 0.02040062952519845
1250.0, 0.02040062952519845
1375.0, 0.02040062952519845


==> CheckingTheAccuracyFinalExperiments/Gnuplots/doc_data.txt <==
InfoKey: Creator
InfoValue: TeX
InfoKey: Producer
InfoValue: pdfTeX-1.40.13
InfoKey: PTEX.Fullbanner
InfoValue: This is pdfTeX, Version 3.1415926-2.4-1.40.13 (TeX Live 2012/Debian) kpathsea version 6.1.0
InfoKey: ModDate
InfoValue: D:20130901232401+01'00'
InfoKey: CreationDate
InfoValue: D:20130901232401+01'00'
PdfID0: f328f452a071fc96a273e96aeb6e28
PdfID1: f328f452a071fc96a273e96aeb6e28
NumberOfPages: 7


==> CheckingTheAccuracyFinalExperiments/SecondCase-ServerNotUnderHeavyContention/Approximate/abstarct/S_1_approximate_secondCase.csv <==
T, Result
0.0, 0.0
125.0, 0.0382201030812446
250.0, 0.10801723991556
375.0, 0.14368414874517133
500.0, 0.15775909887394246
625.0, 0.1629743596362333
750.0, 0.16487126390567058
875.0, 0.16529816778969414
1000.0, 0.16529816778969414
1125.0, 0.16529816778969414
1250.0, 0.16529816778969414
1375.0, 0.16529816778969414


==> CheckingTheAccuracyFinalExperiments/SecondCase-ServerNotUnderHeavyContention/Approximate/abstarct/S_2_approximate_secondCase.csv <==
T, Result
0.0, 0.0
100.0, 0.1181130896294006
200.0, 0.2404536760364866
300.0, 0.2886997712875141
400.0, 0.30650746332722767
500.0, 0.3134974517543561
600.0, 0.3163990519839132
700.0, 0.31738528407600525
800.0, 0.31738528407600525
900.0, 0.31738528407600525
1000.0, 0.31738528407600525
1100.0, 0.31738528407600525
1200.0, 0.31738528407600525
1300.0, 0.31738528407600525
1400.0, 0.31738528407600525


==> CheckingTheAccuracyFinalExperiments/SecondCase-ServerNotUnderHeavyContention/Approximate/abstarct/S_5_approximate_secondCase.csv <==
T, Result
0.0, 1.0
175.0, 0.085848550473928
350.0, 0.03767936837986376
525.0, 0.03026453258010517
700.0, 0.0286752214683096
875.0, 0.028304660166381782
1050.0, 0.028299007415980685
1225.0, 0.028299007415980685
1400.0, 0.028299007415980685


==> CheckingTheAccuracyFinalExperiments/SecondCase-ServerNotUnderHeavyContention/Approximate/state/S_005_approximate_secondCase.csv <==
T, Result
0.0, 0.0
100.0, 0.0018719682069519973
200.0, 0.01166682242200117
300.0, 0.022016669060633855
400.0, 0.028463773124672413
500.0, 0.03175519690925293
600.0, 0.03330338836303272
700.0, 0.03400649763065506
800.0, 0.03432096547317254
900.0, 0.034437020167204554
1000.0, 0.034437020167204554
1100.0, 0.034437020167204554
1200.0, 0.034437020167204554
1300.0, 0.034437020167204554
1400.0, 0.034437020167204554


==> CheckingTheAccuracyFinalExperiments/SecondCase-ServerNotUnderHeavyContention/Approximate/state/S_311_approximate_secondCase.csv <==
T, Result
0.0, 0.0
100.0, 0.14376065814565003
200.0, 0.09559809947318659
300.0, 0.07302611936455324
400.0, 0.06366863648640528
500.0, 0.05970196631732948
600.0, 0.057985193988599006
700.0, 0.05723384113596192
800.0, 0.05690325871801989
900.0, 0.05686382832829296
1000.0, 0.05686382832829296
1100.0, 0.05686382832829296
1200.0, 0.05686382832829296
1300.0, 0.05686382832829296
1400.0, 0.05686382832829296


==> CheckingTheAccuracyFinalExperiments/SecondCase-ServerNotUnderHeavyContention/Approximate/state/S_500_approximate_secondCase.csv <==
T, Result
0.0, 1.0
100.0, 0.07522678589803991
200.0, 0.028591270055198084
300.0, 0.017421180147700437
400.0, 0.013764341592330058
500.0, 0.012358210044973693
600.0, 0.011774666515542152
700.0, 0.011523923021573129
800.0, 0.011414487722408403
900.0, 0.011372736603845027
1000.0, 0.011372736603845027
1100.0, 0.011372736603845027
1200.0, 0.011372736603845027
1300.0, 0.011372736603845027
1400.0, 0.011372736603845027


==> CheckingTheAccuracyFinalExperiments/SecondCase-ServerNotUnderHeavyContention/Exact/abstract/S_1_exact_secondCase.csv <==
T, Result
0.0, 0.0
100.0, 0.027386054855285794
200.0, 0.09284013360880268
300.0, 0.13563974944555035
400.0, 0.15623193396952323
500.0, 0.16533641925868836
600.0, 0.1692541120661984
700.0, 0.17092336987687895
800.0, 0.1714674235109585
900.0, 0.1714674235109585
1000.0, 0.1714674235109585
1100.0, 0.1714674235109585
1200.0, 0.1714674235109585
1300.0, 0.1714674235109585
1400.0, 0.1714674235109585


==> CheckingTheAccuracyFinalExperiments/SecondCase-ServerNotUnderHeavyContention/Exact/abstract/S_2_exact_secondCase.csv <==
T, Result
0.0, 0.0
140.0, 0.1996282625376796
280.0, 0.3004664061215245
420.0, 0.3224386272266665
560.0, 0.3278869227225186
700.0, 0.32874999509083536
840.0, 0.32874999509083536
980.0, 0.32874999509083536
1120.0, 0.32874999509083536
1260.0, 0.32874999509083536
1400.0, 0.32874999509083536


==> CheckingTheAccuracyFinalExperiments/SecondCase-ServerNotUnderHeavyContention/Exact/abstract/S_5_exact_secondCase.csv <==
T, Result
0.0, 1.0
170.0, 0.07201870695019578
340.0, 0.030902433865674477
510.0, 0.025001791738532387
680.0, 0.02378767671871628
850.0, 0.023525968530888813
1020.0, 0.023525968530888813
1190.0, 0.023525968530888813
1360.0, 0.023525968530888813


==> CheckingTheAccuracyFinalExperiments/SecondCase-ServerNotUnderHeavyContention/Exact/state/S_005_exact_secondCase.csv <==
T, Result
0.0, 0.0
100.0, 0.0022040615657533177
200.0, 0.01310501160425108
300.0, 0.023948801697587802
400.0, 0.03033336201355985
500.0, 0.033428684370765516
600.0, 0.034816126711514114
700.0, 0.03541791994806506
800.0, 0.03567531545662401
900.0, 0.03572238032013855
1000.0, 0.03572238032013855
1100.0, 0.03572238032013855
1200.0, 0.03572238032013855
1300.0, 0.03572238032013855
1400.0, 0.03572238032013855


==> CheckingTheAccuracyFinalExperiments/SecondCase-ServerNotUnderHeavyContention/Exact/state/S_311_exact_secondCase.csv <==
T, Result
0.0, 0.0
100.0, 0.10241092568358262
200.0, 0.06437250201263171
300.0, 0.04869948311386454
400.0, 0.04265416397436358
500.0, 0.040225309694121233
600.0, 0.03922224774913232
700.0, 0.038802342727700535
800.0, 0.03865011223848247
900.0, 0.03865011223848247
1000.0, 0.03865011223848247
1100.0, 0.03865011223848247
1200.0, 0.03865011223848247
1300.0, 0.03865011223848247
1400.0, 0.03865011223848247


==> CheckingTheAccuracyFinalExperiments/SecondCase-ServerNotUnderHeavyContention/Exact/state/S_500_exact_secondCase.csv <==
T, Result
0.0, 1.0
100.0, 0.10528980873869002
200.0, 0.03766293664546276
300.0, 0.022922022950204027
400.0, 0.018367156250678182
500.0, 0.01669337598081175
600.0, 0.016027537065548297
700.0, 0.015753210990743373
800.0, 0.0156384490439662
900.0, 0.015616972633186964
1000.0, 0.015616972633186964
1100.0, 0.015616972633186964
1200.0, 0.015616972633186964
1300.0, 0.015616972633186964
1400.0, 0.015616972633186964


==> CheckingTheAccuracyFinalExperiments/ThirdCase-ServerdDefinitelyNotUnderContention/approximate/abstract/S_1_approximate_thirdCase.csv <==
T, Result
0.0, 0.0
125.0, 0.0382201030812446
250.0, 0.10801723991556
375.0, 0.14368414874517133
500.0, 0.15775909887394246
625.0, 0.1629743596362333
750.0, 0.16487126390567058
875.0, 0.16529816778969414
1000.0, 0.16529816778969414
1125.0, 0.16529816778969414
1250.0, 0.16529816778969414
1375.0, 0.16529816778969414


==> CheckingTheAccuracyFinalExperiments/ThirdCase-ServerdDefinitelyNotUnderContention/approximate/abstract/S_2_approximate_thirdCase.csv <==
T, Result
0.0, 0.0
125.0, 0.15776400087972214
250.0, 0.2705589207190845
375.0, 0.3035097214544207
500.0, 0.3134974517543561
625.0, 0.3168134045169923
750.0, 0.31738528407600525
875.0, 0.31738528407600525
1000.0, 0.31738528407600525
1125.0, 0.31738528407600525
1250.0, 0.31738528407600525
1375.0, 0.31738528407600525


==> CheckingTheAccuracyFinalExperiments/ThirdCase-ServerdDefinitelyNotUnderContention/approximate/abstract/S_5_approximate_thirdCase.csv <==
T, Result
0.0, 1.0
100.0, 0.18719634819299985
200.0, 0.07114586613400069
300.0, 0.04334995768480098
400.0, 0.034250264599524224
500.0, 0.030751253433559313
600.0, 0.029299168884734154
700.0, 0.0286752214683096
800.0, 0.02840290393756216
900.0, 0.028299007415980685
1000.0, 0.028299007415980685
1100.0, 0.028299007415980685
1200.0, 0.028299007415980685
1300.0, 0.028299007415980685
1400.0, 0.028299007415980685


==> CheckingTheAccuracyFinalExperiments/ThirdCase-ServerdDefinitelyNotUnderContention/approximate/state/S_005_approximate_thirdCase.csv <==
T, Result
0.0, 0.0
100.0, 0.0018719682069519973
200.0, 0.01166682242200117
300.0, 0.022016669060633855
400.0, 0.028463773124672413
500.0, 0.03175519690925293
600.0, 0.03330338836303272
700.0, 0.03400649763065506
800.0, 0.03432096547317254
900.0, 0.034437020167204554
1000.0, 0.034437020167204554
1100.0, 0.034437020167204554
1200.0, 0.034437020167204554
1300.0, 0.034437020167204554
1400.0, 0.034437020167204554


==> CheckingTheAccuracyFinalExperiments/ThirdCase-ServerdDefinitelyNotUnderContention/approximate/state/S_311_approximate_thirdCase.csv <==
T, Result
0.0, 0.0
150.0, 0.11637670538717684
300.0, 0.07302611936455324
450.0, 0.061272562273791215
600.0, 0.057985193988599006
750.0, 0.05703515785940882
900.0, 0.05686382832829296
1050.0, 0.05686382832829296
1200.0, 0.05686382832829296
1350.0, 0.05686382832829296


==> CheckingTheAccuracyFinalExperiments/ThirdCase-ServerdDefinitelyNotUnderContention/approximate/state/S_500_approximate_thirdCase.csv <==
T, Result
0.0, 1.0
125.0, 0.05573701845899303
250.0, 0.021358214529932983
375.0, 0.014370268501025026
500.0, 0.012358210044973693
625.0, 0.011691217912343692
750.0, 0.011458086513717627
875.0, 0.011375006834833562
1000.0, 0.011372736603845027
1125.0, 0.011372736603845027
1250.0, 0.011372736603845027
1375.0, 0.011372736603845027


==> CheckingTheAccuracyFinalExperiments/ThirdCase-ServerdDefinitelyNotUnderContention/exact/abstract/S_1_exact_thirdCase.csv <==
T, Result
0.0, 0.0
100.0, 0.0328217084743225
200.0, 0.10724292457353202
300.0, 0.1534030396628629
400.0, 0.17468136921047556
500.0, 0.1837565114405173
600.0, 0.18753677304340594
700.0, 0.18909861597147773
800.0, 0.1894867682437525
900.0, 0.1894867682437525
1000.0, 0.1894867682437525
1100.0, 0.1894867682437525
1200.0, 0.1894867682437525
1300.0, 0.1894867682437525
1400.0, 0.1894867682437525


==> CheckingTheAccuracyFinalExperiments/ThirdCase-ServerdDefinitelyNotUnderContention/exact/abstract/S_2_exact_thirdCase.csv <==
T, Result
0.0, 0.0
125.0, 0.19279820606980827
250.0, 0.3029575388916082
375.0, 0.32862533956768347
500.0, 0.3352355523111746
625.0, 0.3368723031101351
750.0, 0.3368723031101351
875.0, 0.3368723031101351
1000.0, 0.3368723031101351
1125.0, 0.3368723031101351
1250.0, 0.3368723031101351
1375.0, 0.3368723031101351


==> CheckingTheAccuracyFinalExperiments/ThirdCase-ServerdDefinitelyNotUnderContention/exact/abstract/S_5_exact_thirdCase.csv <==
T, Result
0.0, 1.0
125.0, 0.10458166771854933
250.0, 0.03692145540516601
375.0, 0.0249063118262273
500.0, 0.021745792116819145
625.0, 0.02078324658541111
750.0, 0.02047475485189453
875.0, 0.02040062952519845
1000.0, 0.02040062952519845
1125.0, 0.02040062952519845
1250.0, 0.02040062952519845
1375.0, 0.02040062952519845


==> CheckingTheAccuracyFinalExperiments/ThirdCase-ServerdDefinitelyNotUnderContention/exact/state/S_005_exact_thirdCase.csv <==
T, Result
0.0, 0.0
125.0, 0.005169308261351773
250.0, 0.021985244376590923
375.0, 0.03289900504903854
500.0, 0.03735164854077812
625.0, 0.03892516065467214
750.0, 0.039455546903747446
875.0, 0.03957080936353711
1000.0, 0.03957080936353711
1125.0, 0.03957080936353711
1250.0, 0.03957080936353711
1375.0, 0.03957080936353711


==> CheckingTheAccuracyFinalExperiments/ThirdCase-ServerdDefinitelyNotUnderContention/exact/state/S_311_exact_thirdCase.csv <==
T, Result
0.0, 0.0
100.0, 0.05843540246430662
200.0, 0.035204674102599656
300.0, 0.026171303100932988
400.0, 0.0228046330231054
500.0, 0.02149094383528977
600.0, 0.02096365344052852
700.0, 0.020749158238303787
800.0, 0.0206770123601675
900.0, 0.0206770123601675
1000.0, 0.0206770123601675
1100.0, 0.0206770123601675
1200.0, 0.0206770123601675
1300.0, 0.0206770123601675
1400.0, 0.0206770123601675


==> CheckingTheAccuracyFinalExperiments/ThirdCase-ServerdDefinitelyNotUnderContention/exact/state/S_500_exact_thirdCase.csv <==
T, Result
0.0, 1.0
150.0, 0.06407717713133035
300.0, 0.02451988473649526
450.0, 0.018444135713463445
600.0, 0.017072348059021643
750.0, 0.01672597582385769
900.0, 0.01666541924692565
1050.0, 0.01666541924692565
1200.0, 0.01666541924692565
1350.0, 0.01666541924692565


==> v2-readme.txt <==
ACM Transactions on Graphics - V2 (April 2012)
----------------------------------------------

The following files are available in the v2-acmtog.zip archive:

acmtog.cls	     			- This is V1.2 of the LaTeX2e class file for the 'acmtog' format
ACM-Reference-Format-Journals.bst	- This is the bibliography style file for the New ACM Reference Format (March 2012)
acmtog-sample-bibfile.bib		- This is the bibliography database file
v2-acmtog-guide.pdf			- This is a PDF of the "author guidelines' for the acmtog template
v2-acmtog-sample.pdf			- This is a PDF file showing what YOU should obtain
					  when YOU compile the sample source .tex file

v2-acmtog-sample.tex			- the revised (v2) source sample .tex file 
v2-acmtog-sample.bbl			- the bbl file as a result of 'BibTeX'ing 
tog-sample-mouse.eps			- Graphics file used in sample
tog-sample-mouse.pdf			- a graphics file in PDF format, (compatible with pdflatex)
algorithm2e.sty				- Algorithm package used in sample
url.sty					- URL package used in formatting the references
readme.txt				- This file!

Happy (La)TeXing!!!

Aptara/Gerry Murray - April 2012

